Optimal Experimental Design for Partially Observable Pure Birth Processes

We develop an efficient algorithm to find optimal observation times by maximizing the Fisher information for the birth rate of a partially observable pure birth process involving $n$ observations. Partially observable implies that at each of the $n$ observation time points for counting the number of individuals present in the pure birth process, each individual is observed independently with a fixed probability $p$, modeling detection difficulties or constraints on resources. We apply concepts and techniques from generating functions, using a combination of symbolic and numeric computation, to establish a recursion for evaluating and optimizing the Fisher information. Our numerical results reveal the efficacy of this new method. An implementation of the algorithm is available publicly.

==> CSVdata/n=2/plotData,Becker_and_Kersting_Comparison.csv <==
lambda,FI*,t1*
.163642298548548554e-2,0.,.923837155269663952e-12
.327284597097097108e-2,.319999999999999982e-27,.108065888807941987e-10
.490926895645645619e-2,.803600000000000038e-26,.365183622563488729e-10
.654569194194194216e-2,.802679999999999945e-25,.864302782187596337e-10
.981853791291291238e-2,.205695000000000001e-23,.292358318598122808e-9
.130913838838838843e-1,.205461799999999987e-22,.692488380952537844e-9
.196370758258258248e-1,.526570867000000002e-21,.233712208894017349e-8
.261827677677677687e-1,.525969708199999976e-20,.553977930882851466e-8
.392741516516516495e-1,.134794973767999996e-18,.186965858246103162e-7
.523655355355355373e-1,.134635516822200000e-17,.443167944643746824e-7
.751470217717717659e-1,.242120432115610001e-16,.130961150903634804e-6
.979285080080080084e-1,.201340729779387012e-15,.289801847092315677e-6
.149168835835835845,.583217484045423733e-14,.102400177424318627e-5
.200748817817817810,.627002488028068111e-13,.249501048677993308e-5
.252083649149149158,.387202683145662430e-12,.493799057705077624e-5
.299677609109109122,.154273231856756826e-11,.829194250628395001e-5
.348958397897897898,.520722694786479892e-11,.130840735989049013e-4
.399924660160160150,.154696145604078237e-10,.196803274485485223e-4
.450727472972972998,.401884847995533063e-10,.281496145447543295e-4
.502984410410410421,.964334922391026400e-10,.390813778428583745e-4
.549012349349349393,.193855752834798371e-9,.507738680146357918e-4
.600828906906906934,.397771909508280460e-9,.664719535148040414e-4
.652858228228228255,.770673091566516505e-9,.851698591203943158e-4
.702998120120120085,.138863367576761071e-8,.106196662017945710e-3
.748529945445445488,.228717803848868964e-8,.128029628623852994e-3
.802671689689689716,.398328362858589065e-8,.157607651006886267e-3
.848536848848848835,.619125856605915028e-8,.185919889703715859e-3
.901888932432432400,.100405176519909837e-7,.222828374264949763e-3
.949114566566566564,.150424164674378916e-7,.259247717726369487e-3
1.00092857207207198,.229061971043453701e-7,.303457085154221543e-3
1.05026775825825824,.335029188535231843e-7,.349875988923871049e-3
1.10174802302302299,.488762921806871368e-7,.402997509808833757e-3
1.14902297647647655,.680633557985790854e-7,.456162208982546628e-3
1.20001540040040044,.957960537034655478e-7,.518385986010416657e-3
1.25298219769769759,.134515437292716489e-6,.588567908075875905e-3
1.29908995045045050,.178620923926805167e-6,.654414833877561592e-3
1.34888758658658658,.239848901833454801e-6,.730651153147666771e-3
1.40033341741741735,.321437868743269817e-6,.815150764723628443e-3
1.45066312612612602,.423492085330040547e-6,.903614226517483981e-3
1.49935970720720713,.547795911818097414e-6,.994800778903985692e-3
1.55342895795795788,.721637231704795108e-6,.110264541675305283e-2
1.60201258458458451,.916572127498181205e-6,.120559869809693378e-2
1.65388597597597609,.117330049372938372e-5,.132197451611427031e-2
1.70089097847847848,.145722652801679972e-5,.143328616280103240e-2
1.75227986186186180,.183349634010782238e-5,.156146008263222200e-2
1.80063279629629625,.226100345093803102e-5,.168833714444004937e-2
1.85117554504504511,.279677510647189875e-5,.182755641090484502e-2
1.90059032032032027,.342245409933932001e-5,.197026941427262767e-2
1.95232301051051049,.420241596798706422e-5,.212675047614722642e-2
2.00214773973973958,.509273054330277945e-5,.228437080885968494e-2
2.05310072172172164,.616526670214889885e-5,.245263628230249931e-2
2.10363178728728739,.741371748930587215e-5,.262662895262694282e-2
2.15006458858858851,.874486578895037086e-5,.279280076943624412e-2
2.20328181881881902,.105157332345366386e-4,.299069956973460442e-2
2.25087994394394375,.123492311747093698e-4,.317446675068552928e-2
2.30162947297297293,.145961178637880219e-4,.337745491552173286e-2
2.35020324774774769,.170619304792855181e-4,.357856819872881017e-2
2.40413818218218234,.202039868499644640e-4,.380970399246389384e-2
2.45084187237237217,.233066166368685505e-4,.401649559760016046e-2
2.50385097847847859,.273053980769802743e-4,.425866012089269174e-2
2.55216302402402384,.314377754825937461e-4,.448624477430342294e-2
2.60500880930930911,.365467913486637613e-4,.474265921285161804e-2
2.65060578478478481,.414972643197637143e-4,.497013719514526661e-2
2.70253541741741721,.478059801776991382e-4,.523618969377766166e-2
2.75269687887887882,.546402336589923201e-4,.550018009832394308e-2
2.80282557107107122,.622634460495768689e-4,.577079445335401155e-2
2.85276984884884888,.707165375324900685e-4,.604708985884385482e-2
2.90075066416416405,.797113075987005489e-4,.631871731151753113e-2
2.95261919619619606,.904774176969304507e-4,.661908037339194958e-2
3.00205366816816799,.101826356854623837e-3,.691174654559413744e-2
3.05408112212212224,.115008140724375452e-3,.722638457757083467e-2
3.10117849649649635,.128116376168782597e-3,.751694903817093276e-2
3.15322991191191182,.143997889558882621e-3,.784428704310140973e-2
3.20308609759759744,.160678120697421711e-3,.816379230365304499e-2
3.25282093193193189,.178847719929543163e-3,.848819463374847830e-2
3.30476915915915903,.199565925994352991e-3,.883292008357219709e-2
3.35261537287287270,.220320604102102710e-3,.915559025437935083e-2
3.40161644044044031,.243339776763138886e-3,.949102241293243477e-2
3.45571944144144139,.270952603773664722e-3,.986702685784544668e-2
3.50470527727727710,.298058303003311703e-3,.102123923194676648e-1
3.55480246996997007,.327964568995176909e-3,.105702403787185858e-1
3.60575002452452464,.360766183542039201e-3,.109387796850284585e-1
3.65258074124124121,.393148775070295336e-3,.112814629947631580e-1
3.70250076876876877,.430136230684848627e-3,.116506934096898621e-1
3.75204080180180188,.469477930803019884e-3,.120209291015702206e-1
3.80503323823823836,.514603765573196613e-3,.124209335085970207e-1
3.85179676776776780,.557152297268572166e-3,.127771198102459918e-1
3.90575217317317325,.609559192611217743e-3,.131915601219852168e-1
3.95444276676676676,.660024215811397448e-3,.135685275109327826e-1
4.00261956406406405,.713034261527944351e-3,.139440683137356230e-1
4.05442509809809781,.773578786341059025e-3,.143504842272591266e-1
4.10644019619619627,.838193712582690868e-3,.147609818462927367e-1
4.15376623373373377,.900427820092583988e-3,.151363677565161114e-1
4.20402438338338325,.970225911642175936e-3,.155367490990616988e-1
4.25307142542542582,.104213493021734121e-2,.159289760412059771e-1
4.30623893643643640,.112444197999036631e-2,.163555505284260216e-1
4.35224361561561590,.119941741353739285e-2,.167256071886353920e-1
4.40508166216216246,.128994293870827634e-2,.171514598576396858e-1
4.45475220370370373,.137944815777716234e-2,.175523451968028522e-1
4.50394298198198229,.147239460591546247e-2,.179496545593306467e-1
4.55317289189189189,.156979513473514483e-2,.183473426599641692e-1
4.60338428378378417,.167373986368744539e-2,.187527851578515939e-1
4.65660751801801798,.178908837753299237e-2,.191820871923828393e-1
4.70540801201201209,.189960608516428304e-2,.195750594551555614e-1
4.75358036586586596,.201323061278207722e-2,.199621392629056107e-1
4.80507581931931949,.213973801877675356e-2,.203747698107442678e-1
4.85645917167167163,.227123084511814816e-2,.207850738193476742e-1
4.90257878178178164,.239377749637572409e-2,.211519309889686147e-1
4.95721078578578567,.254453401205604170e-2,.215845222790224146e-1
5.00292431331331322,.267537662284465707e-2,.219446535914751654e-1
5.05639141841841866,.283387847533837604e-2,.223635100647975732e-1
5.10742059059059095,.299067918224223085e-2,.227606776014191263e-1
5.15298356306306271,.313526211595047339e-2,.231129862249742704e-1
5.20422389089089066,.330303361850839720e-2,.235063944408659686e-1
5.25580387287287287,.347745385134538365e-2,.238992180452377509e-1
5.30713870420420442,.365655854706571767e-2,.242867949126590217e-1
5.35473266416416394,.382751655754488005e-2,.246429482700859653e-1
5.40401345295295332,.400949156211930120e-2,.250083382197203996e-1
5.45497971521521485,.420297244782369666e-2,.253824346112910340e-1
5.50578252802802837,.440114579325687465e-2,.257513301905890023e-1
5.55803946546546523,.461048367011272081e-2,.261264484513679014e-1
5.60406740440440476,.479944149387430841e-2,.264530795155293250e-1
5.65588396196196186,.501723547777355953e-2,.268164190028305251e-1
5.70791328328328351,.524126577812507929e-2,.271764510329320259e-1
5.75805317517517512,.546215676474096599e-2,.275187264662741515e-1
5.80358500050050008,.566693408871260258e-2,.278254622945435064e-1
5.85772674474474453,.591553746984860816e-2,.281850223504983149e-1
5.90359190390390420,.613040040698143666e-2,.284851219420985506e-1
5.95694398748748721,.638516053182029003e-2,.288289154395610751e-1
6.00416962162162182,.661490670753402555e-2,.291283960988339211e-1
6.05598362712712746,.687145172274806863e-2,.294516619589275559e-1
6.10532281331331372,.711999397033815339e-2,.297542442425506627e-1
6.15680307807807825,.738362670947463866e-2,.300644287424399609e-1
6.20407803153153115,.762949134723472575e-2,.303442420523961330e-1
6.25507045545545548,.789861536051114123e-2,.306405978045399333e-1
6.30803725275275262,.818233848700135151e-2,.309423691450154727e-1
6.35414500550550532,.843267280800284388e-2,.311999929394129565e-1
6.40394264164164184,.870642412164949857e-2,.314728957094586662e-1
6.45538847247247283,.899279173599090709e-2,.317489739107389424e-1
6.50571818118118106,.927630503326141130e-2,.320132724324979981e-1
6.55441476226226261,.955364885831733700e-2,.322635212420472606e-1
6.60848401301301269,.986492683480536155e-2,.325350525556357198e-1
6.65706763963963954,.101474766110768253e-1,.327733436781865520e-1
6.70894103103103134,.104519879259817039e-1,.330218150431482796e-1
6.75594603353353396,.107303137209884547e-1,.332416531704987084e-1
6.80733491691691661,.110370559950023570e-1,.334762155511715911e-1
6.85568785135135172,.113278860613274194e-1,.336914149792198678e-1
6.90623060010010015,.116340329854265068e-1,.339106654787184117e-1
6.95564537537537575,.119353271576398828e-1,.341194102668407398e-1
7.00737806556556553,.122526990394837727e-1,.343320213264472554e-1
7.05720279479479462,.125601003752322925e-1,.345310847636861040e-1
7.10815577677677712,.128760736112599975e-1,.347288933870590136e-1
7.15868684234234198,.131908923485437278e-1,.349193408790858806e-1
7.20511964364364399,.134813364303873855e-1,.350893477009121199e-1
7.25833687387387361,.138154341765051106e-1,.352783511250105361e-1
7.30593499899899879,.141152252928420079e-1,.354421481543950451e-1
7.35668452802802797,.144357363266933141e-1,.356113728169041507e-1
7.40525830280280317,.147432208989681963e-1,.357681492405802492e-1
7.45919323723723693,.150853117388694384e-1,.359363324983796723e-1
7.50589692742742720,.153819834066933614e-1,.360770011032073568e-1
7.55890603353353363,.157190708204494184e-1,.362311341531107792e-1
7.60721807907907888,.160265030334219155e-1,.363665442097939121e-1
7.66006386436436415,.163628827961801830e-1,.365091921410700265e-1
7.70566083983983940,.166530967694049278e-1,.366277322337684175e-1
7.75759047247247224,.169834680601615891e-1,.367576733486204010e-1
7.80775193393393430,.173023233114584889e-1,.368781337283264482e-1
7.85788062612612581,.176205925802308747e-1,.369936160603979089e-1
7.90782490390390347,.179372051242483559e-1,.371038673923323806e-1
7.95580571921921909,.182408143233678648e-1,.372053271892406820e-1
8.00767425125125065,.185683026824243480e-1,.373101638450258899e-1
8.05710872322322302,.188796243637833656e-1,.374054642000153995e-1
8.10913617717717727,.192063279629868106e-1,.375009708153286950e-1
8.15623355155155139,.195011470498898908e-1,.375832527660455509e-1
8.20828496696696774,.198258574006871698e-1,.376696475014688323e-1
8.25814115265265336,.201356808676913489e-1,.377479977850123105e-1
8.30787598698698737,.204435015612436446e-1,.378219378055219546e-1
8.35982421421421407,.207636014169181732e-1,.378947442773873572e-1
8.40767042792792729,.210570654981642180e-1,.379578703641382312e-1
8.45667149549549535,.213561893556570882e-1,.380186800045398399e-1
8.51077449649649687,.216847017203645326e-1,.380813874642080483e-1
8.55976033233233302,.219804808657093759e-1,.381342234634770363e-1
8.60985752502502422,.222812684044001140e-1,.381844573153501399e-1
8.66080507957958012,.225853299457954675e-1,.382316753840699630e-1
8.70763579629629625,.228631368343999788e-1,.382717012757411643e-1
8.75755582382382336,.231574369967869169e-1,.383108733810349142e-1
8.80709585685685603,.234475732083008204e-1,.383462504580699415e-1
8.86008829329329295,.237557487561867141e-1,.383803144452365547e-1
8.90685182282282284,.240257818934451473e-1,.384071952589013499e-1
8.96080722822822828,.243350562336136118e-1,.384345839365294109e-1
9.00949782182182268,.246120036861147314e-1,.384560337650353343e-1
9.05767461911911909,.248839825891404402e-1,.384742715294876941e-1
9.10948015315315374,.251741355233512341e-1,.384906388063382468e-1
9.16149525125125130,.254630112658491212e-1,.385037635546986376e-1
9.20882128878878881,.257236787361335775e-1,.385128876995902286e-1
9.25907943843843917,.259982041459897797e-1,.385197026089606487e-1
9.30812648048047997,.262638094410415947e-1,.385235607474554154e-1
9.36129399149149144,.265491262318266925e-1,.385246985411149198e-1
9.40729867067067005,.267937969664197584e-1,.385231847376261496e-1
9.46013671721721749,.270722583249252968e-1,.385186530261301674e-1
9.50980725875875876,.273315173040231882e-1,.385117328442096257e-1
9.55899803703703732,.275858564702070284e-1,.385023993595704148e-1
9.60822794694694693,.278379746010144098e-1,.384906455330051023e-1
9.65843933883883921,.280926065658006346e-1,.384762301625514030e-1
9.71166257307307390,.283597267555795902e-1,.384583402482826173e-1
9.76046306706706623,.286021188007267620e-1,.384396355057250727e-1
9.80863542092092011,.288390067468666765e-1,.384190659099809817e-1
9.86013087437437363,.290896081597048078e-1,.383948214189793816e-1
9.91151422672672666,.293369501959433628e-1,.383683654921762596e-1
9.95763383683683756,.295566411553657253e-1,.383427426769813381e-1
10.0122658408408416,.298140453601878769e-1,.383101533038594927e-1
10.0579793683683683,.300270641122929727e-1,.382810671007355538e-1
10.1114464734734728,.302734783116885668e-1,.382450039271722483e-1
10.1624756456456460,.305059069496763716e-1,.382085850403430585e-1
10.2080386181181186,.307111699915947577e-1,.381744610440657856e-1
10.2592789459459457,.309394564093469771e-1,.381343232137510701e-1
10.3108589279279279,.311665303604592644e-1,.380920867649156905e-1
10.3621937592592595,.313898155302386947e-1,.380482775661132519e-1
10.4097877192192190,.315944206538588956e-1,.380061247160729115e-1
10.4590685080080075,.318038419493445884e-1,.379609639279878258e-1
10.5100347702702699,.320178277080224866e-1,.379126840082832858e-1
10.5608375830830834,.322285078210737957e-1,.378630119171848648e-1
10.6130945205205212,.324425009180347237e-1,.378103548792162805e-1
10.6591224594594589,.326287135491168181e-1,.377626999718593467e-1
10.7109390170170169,.328358099073416052e-1,.377076660141246744e-1
10.7629683383383377,.330410687246398341e-1,.376509736631730763e-1
10.8131082302302310,.332363391643841904e-1,.375950244029870997e-1
10.8586400555555560,.334115202687304685e-1,.375431322634383474e-1
10.9127817997998005,.336171883119665976e-1,.374801253043653623e-1
10.9586469589589584,.337891864396736227e-1,.374256771362623253e-1
11.0119990425425431,.339867051045335405e-1,.373611429332449604e-1
11.0592246766766760,.341592642106771163e-1,.373029780097516930e-1
11.1110386821821816,.343461449726763512e-1,.372380741632984055e-1
11.1603778683683679,.345217399256448620e-1,.371752469816893638e-1
11.2118581331331324,.347025196356064020e-1,.371086652635890940e-1
11.2591330865865871,.348663581465088260e-1,.370466284808858709e-1
11.3101255105105096,.350407656837812206e-1,.369787866751535091e-1
11.3630923078078077,.352194038702050155e-1,.369073352707241856e-1
11.4092000605605612,.353728341319106757e-1,.368443498961223415e-1
11.4589976966966969,.355363924377476784e-1,.367755305258013268e-1
11.5104435275275279,.357030391030360300e-1,.367035987275739634e-1
11.5607732362362370,.358638046287517373e-1,.366324370037524188e-1
11.6094698173173168,.360172402746345779e-1,.365628679192495018e-1
11.6635390680680686,.361851927366269449e-1,.364848295206276416e-1
11.7121226946946955,.363339618196376821e-1,.364140236064385975e-1
11.7639960860860864,.364905872170023307e-1,.363377361906283766e-1
11.8110010885885881,.366305547336408244e-1,.362680195744440950e-1
11.8623899719719716,.367814672076503049e-1,.361911860886907633e-1
11.9107429064064068,.369214726705409252e-1,.361183288631045582e-1
11.9612856551551552,.370657762803309546e-1,.360416130426959719e-1
12.0107004304304308,.372048621868406107e-1,.359660801017433751e-1
12.0624331206206215,.373483792935688716e-1,.358864680484778792e-1
12.1122578498498505,.374846014684956999e-1,.358092968634852044e-1
12.1632108318318313,.376218995114452059e-1,.357298986173457470e-1
12.2137418973973979,.377560770014567504e-1,.356507012121149713e-1
12.2601746986986981,.378776498953095828e-1,.355775448169702371e-1
12.3133919289289295,.380149806146570374e-1,.354932709522269990e-1
12.3609900540540547,.381360165562074152e-1,.354175266518413356e-1
12.4117395830830830,.382632217333008437e-1,.353364036068357368e-1
12.4603133578578582,.383832109640180399e-1,.352584248431349542e-1
12.5142482922922920,.385144483681056776e-1,.351714780860178725e-1
12.5609519824824822,.386264142763319065e-1,.350958983313186673e-1
12.6139610885885887,.387516350245829186e-1,.350098073591852896e-1
12.6622731341341339,.388640568477205336e-1,.349310768557490395e-1
12.7151189194194192,.389851919492551144e-1,.348446838993725500e-1
12.7607158948948953,.390881874705187940e-1,.347699255498802248e-1
12.8126455275275273,.392037897656244694e-1,.346845571733233396e-1
12.8628069889889893,.393137605507744570e-1,.346018813148027543e-1
12.9129356811811817,.394220165015076382e-1,.345190646005904059e-1
12.9628799589589594,.395282616094584649e-1,.344363735764235124e-1
13.0108607742742741,.396288331232214630e-1,.343567784501348367e-1
13.0627293063063057,.397359249879380497e-1,.342705776817440327e-1
13.1121637782782781,.398364368591394222e-1,.341882845016305281e-1
13.1641912322322323,.399406041915949389e-1,.341015440565212019e-1
13.2112886066066064,.400334895374946237e-1,.340229193546125394e-1
13.2633400220220228,.401346060114374445e-1,.339359227416087678e-1
13.3131962077077084,.402299626399466870e-1,.338525074440668011e-1
13.3629310420420424,.403236490653119464e-1,.337692215758417999e-1
13.4148792692692691,.404199920433262125e-1,.336821629913274870e-1
13.4627254829829823,.405073783254131375e-1,.336019297340988746e-1
13.5117265505505504,.405955509946918924e-1,.335197213671770619e-1
13.5658295515515519,.406913704893860501e-1,.334289201854073223e-1
13.6148153873873881,.407767581114196337e-1,.333466875088012857e-1
13.6649125800800793,.408627561130294747e-1,.332625800546189343e-1
13.7158601346346352,.409488568051233834e-1,.331770454947842575e-1
13.7626908513513513,.410268095291845547e-1,.330984316339174023e-1
13.8126108788788784,.411086660660310924e-1,.330146500978833676e-1
13.8621509119119111,.411886532069652700e-1,.329315335715079510e-1
13.9151433483483480,.412728598567680335e-1,.328426643784427846e-1
13.9619068778778779,.413460217773724131e-1,.327642830452526332e-1
14.0158622832832833,.414291188650415254e-1,.326739051628214261e-1
14.0645528768768777,.415029138571500616e-1,.325924072548114674e-1
14.1127296741741741,.415748314787614051e-1,.325118336822528622e-1
14.1645352082082088,.416509638932675494e-1,.324252703056405259e-1
14.2165503063063063,.417261691588891523e-1,.323384471688164463e-1
14.2638763438438438,.417935351161946092e-1,.322595363441003785e-1
14.3141344934934942,.418639852341099600e-1,.321758322864258567e-1
14.3631815355355350,.419316709454053554e-1,.320942466789201283e-1
14.4163490465465465,.420038703227740770e-1,.320059272098944803e-1
14.4623537257257251,.420653725599931250e-1,.319296128184376402e-1
14.5151917722722725,.421349158308893107e-1,.318420912539461032e-1
14.5648623138138138,.421992387916620970e-1,.317599473278959710e-1
14.6140530920920924,.422619512045992810e-1,.316787274413044342e-1
14.6632830020020020,.423237421987695817e-1,.315975783100323690e-1
14.7134943938938942,.423857787936281344e-1,.315149560622448380e-1
14.7667176281281289,.424504654610934479e-1,.314275431663638624e-1
14.8155181221221213,.425088226960377499e-1,.313475485974252094e-1
14.8636904759759751,.425655469087861532e-1,.312687331171325397e-1
14.9151859294294287,.426252295420161270e-1,.311846495387750160e-1
14.9665692817817817,.426838138072473464e-1,.311009276904551935e-1
15.0126888918918926,.427355850967498646e-1,.310259382163920287e-1
15.0673208958958966,.427959336374156563e-1,.309373032003729988e-1
15.1130344234234233,.428456271780561851e-1,.308633039934420976e-1
15.1665015285285278,.429028350263689282e-1,.307769502668774030e-1
15.2175307007007010,.429565288561849362e-1,.306947357434734294e-1
15.2630936731731737,.430037349899967392e-1,.306214976507574489e-1
15.3143340010010007,.430560060211413256e-1,.305393283984001472e-1
15.3659139829829829,.431077628990729142e-1,.304568260998958340e-1
15.4172488143143145,.431584298378017012e-1,.303749302345084418e-1
15.4648427742742740,.432046639247868416e-1,.302991962157618082e-1
15.5141235630630625,.432517969839802396e-1,.302209774770594505e-1
15.5650898253253249,.432997623938979337e-1,.301402998883292875e-1
15.6158926381381384,.433467971670814106e-1,.300601028281215557e-1
15.6681495755755762,.433943817641422869e-1,.299778442574234749e-1
15.7141775145145139,.434356355008671813e-1,.299055896746046497e-1
15.7659940720720719,.434813504630994913e-1,.298244734100419663e-1
15.8180233933933927,.435264903187691510e-1,.297432666749858805e-1
15.8681632852852861,.435692791329057721e-1,.296652413043956217e-1
15.9136951106106110,.436075394033336242e-1,.295945862184845629e-1
15.9678368548548555,.436523075317226811e-1,.295108197459965638e-1
16.0137020140140152,.436896233400815640e-1,.294400721566869944e-1
16.0670540975975982,.437323391912342596e-1,.293580244177850981e-1
16.1142797317317310,.437695390456362896e-1,.292856229209145051e-1
16.1660937372372366,.438097035843057273e-1,.292064314842532431e-1
16.2154329234234247,.438473276763552272e-1,.291312618732455994e-1
16.2669131881881874,.438859478233036282e-1,.290530808162683674e-1
16.3141881416416403,.439208493239973546e-1,.289815129109046651e-1
16.3651805655655664,.439578995572265582e-1,.289045619667323908e-1
16.4181473628628645,.439957399921296274e-1,.288249019194647370e-1
16.4642551156156145,.440281540227461729e-1,.287557830306877059e-1
16.5140527517517519,.440626205082696731e-1,.286813695093994583e-1
16.5654985825825811,.440976462384900861e-1,.286047524059190837e-1
16.6158282912912902,.441313492575300878e-1,.285300536369112179e-1
16.6645248723723718,.441634371622970159e-1,.284580207862202422e-1
16.7185941231231219,.441984740520051309e-1,.283783205134155968e-1
16.7671777497497487,.442294339984075219e-1,.283069583695929917e-1
16.8190511411411414,.442619535142466172e-1,.282310282956796631e-1
16.8660561436436431,.442909496471055875e-1,.281624607073106721e-1
16.9174450270270285,.443221453705159515e-1,.280877560178875232e-1
16.9657979614614618,.443510241609710171e-1,.280177111937463044e-1
17.0163407102102084,.443807273857799028e-1,.279447501744317511e-1
17.0657554854854858,.444092974761112411e-1,.278736709174807092e-1
17.1174881756756747,.444387175331825701e-1,.277995265326196860e-1
17.1673129049049038,.444665860935892221e-1,.277283772336272410e-1
17.2182658868868863,.444946200059751773e-1,.276558815873481044e-1
17.2687969524524512,.445219641363243032e-1,.275842510040096717e-1
17.3152297537537549,.445466950509208898e-1,.275186626308237987e-1
17.3684469839839828,.445745810403691475e-1,.274437652764662997e-1
17.4160451091091097,.445991142634763194e-1,.273770245920041122e-1
17.4667946381381398,.446248539138668979e-1,.273061236144558871e-1
17.5153684129129132,.446490924153536556e-1,.272385123159161191e-1
17.5693033473473470,.446755579044413459e-1,.271637252104648189e-1
17.6160070375375390,.446981000514658292e-1,.270992087065777681e-1
17.6690161436436419,.447232707500661089e-1,.270262558728173626e-1
17.7173281891891889,.447458329879948588e-1,.269600209694415213e-1
17.7701739744744742,.447701063766349355e-1,.268878473535544525e-1
17.8157709499499504,.447907145094085732e-1,.268258061870332611e-1
17.8677005825825823,.448138120847065488e-1,.267554106745207625e-1
17.9178620440440426,.448357523042887882e-1,.266876769691127037e-1
17.9679907362362350,.448573199957858423e-1,.266202473464616542e-1
18.0179350140140144,.448784579588753368e-1,.265533238691648896e-1
18.0659158293293309,.448984407560901605e-1,.264892737325023754e-1
18.1177843613613625,.449196910974469371e-1,.264203007007719169e-1
18.1672188333333331,.449396096777471138e-1,.263548221276340040e-1
18.2192462872872873,.449602262021695648e-1,.262861803153568614e-1
18.2663436616616615,.449785872624770475e-1,.262242825438901393e-1
18.3183950770770778,.449985513902706816e-1,.261561383769169861e-1
18.3682512627627617,.450173555279195642e-1,.260911280737334411e-1
18.4179860970970957,.450358089107373918e-1,.260265289766578450e-1
18.4699343243243241,.450547635840760838e-1,.259593242566651082e-1
18.5177805380380391,.450719369595911079e-1,.258976692152385612e-1
18.5667816056056054,.450892465378673821e-1,.258347670224231309e-1
18.6208846066066052,.451080365427436666e-1,.257655982293701936e-1
18.6698704424424413,.451247627761607248e-1,.257032269251039336e-1
18.7199676351351343,.451415914375291119e-1,.256396910343967763e-1
18.7709151896896884,.451584230687368526e-1,.255753358201558784e-1
18.8177459064064081,.451736471782913096e-1,.255164108271924497e-1
18.8676659339339352,.451896187556320508e-1,.254538406783866959e-1
18.9172059669669679,.452052108769996214e-1,.253919930835410819e-1
18.9701984034034048,.452216099036301111e-1,.253261062378052244e-1
19.0169619329329329,.452358450668495851e-1,.252681958868195590e-1
19.0709173383383366,.452519988210017543e-1,.252016488046699037e-1
19.1196079319319310,.452663314235994402e-1,.251418423128900413e-1
19.1677847292292292,.452802878227634015e-1,.250828970058170689e-1
19.2195902632632638,.452950497616143796e-1,.250197665106339680e-1
19.2716053613613596,.453096194862333615e-1,.249566453384217554e-1
19.3189313988989007,.453226600350456268e-1,.248994441657168289e-1
19.3691895485485475,.453362871032364778e-1,.248389379965127943e-1
19.4182365905905918,.453493693888570304e-1,.247801264563611463e-1
19.4714041016016033,.453633132550874812e-1,.247166372310484370e-1
19.5174087807807801,.453751824151890984e-1,.246619215791633352e-1
19.5702468273273276,.453885937242739859e-1,.245993298730896870e-1
19.6199173688688688,.454009892112089281e-1,.245407344821364504e-1
19.6691081471471456,.454130659602488482e-1,.244829374090341015e-1
19.7183380570570570,.454249572185089906e-1,.244253250762462501e-1
19.7685494489489493,.454368877388528353e-1,.243668010868496702e-1
19.8217726831831840,.454493194054855498e-1,.243050269483838267e-1
19.8705731771771781,.454605272510264710e-1,.242486206876368522e-1
19.9187455310310320,.454714147552186462e-1,.241931597660308348e-1
19.9702409844844837,.454828629801483364e-1,.241341130309398293e-1
20.0216243368368367,.454940934561054652e-1,.240754411931668813e-1
20.0677439469469476,.455040121002903072e-1,.240229885279375603e-1
20.1223759509509499,.455155671844050119e-1,.239611091624927497e-1
20.1680894784784783,.455250766233625398e-1,.239095427719806936e-1
20.2215565835835847,.455360178801354001e-1,.238494735051456401e-1
20.2725857557557561,.455462811171292933e-1,.237923870336156466e-1
20.3181487282282269,.455552995325201049e-1,.237416160686300740e-1
20.3693890560560575,.455652804079798371e-1,.236847438578789739e-1
20.4209690380380380,.455751577909203967e-1,.236277343398823801e-1
20.4723038693693695,.455848220616808450e-1,.235712335563488563e-1
20.5198978293293308,.455936364130777247e-1,.235190611532515650e-1
20.5691786181181193,.456026178511171471e-1,.234652527920636740e-1
20.6201448803803800,.456117534571521613e-1,.234098312918770528e-1
20.6709476931931917,.456207074771768570e-1,.233548164691982744e-1
20.7232046306306295,.456297618147819412e-1,.232984644257745871e-1
20.7692325695695708,.456376079931616191e-1,.232490281550527152e-1
20.8210491271271287,.456462988482539342e-1,.231935963061199561e-1
20.8730784484484495,.456548764446067998e-1,.231381720962668957e-1
20.9232183403403411,.456630037004823741e-1,.230849826699323808e-1
20.9687501656656643,.456702678611499505e-1,.230368696147967809e-1
21.0228919099099087,.456787640909583278e-1,.229798904867387389e-1
21.0687570690690684,.456858431018280983e-1,.229318180104408700e-1
21.1221091526526514,.456939433086604729e-1,.228761238463779625e-1
21.1693347867867878,.457009947238398440e-1,.228270266004920869e-1
21.2211487922922935,.457086051986760056e-1,.227733758921970786e-1
21.2704879784784779,.457157315696684052e-1,.227224976123542345e-1
21.3219682432432442,.457230438606879355e-1,.226696287451526209e-1
21.3692431966966971,.457296496844846467e-1,.226212732056881236e-1
21.4202356206206197,.457366597307127185e-1,.225693231377441239e-1
21.4732024179179177,.457438166684381725e-1,.225155890532907944e-1
21.5193101706706713,.457499451871835397e-1,.224690012020392835e-1
21.5691078068068052,.457564596454387226e-1,.224188805307701765e-1
21.6205536376376379,.457630775749573449e-1,.223673132132905829e-1
21.6708833463463471,.457694434676538878e-1,.223170724149999028e-1
21.7195799274274286,.457755023694713103e-1,.222686565474409966e-1
21.7736491781781787,.457821159654625762e-1,.222151222563586152e-1
21.8222328048048055,.457879581400502597e-1,.221672187809387085e-1
21.8741061961961947,.457940927387762778e-1,.221162790157731111e-1
21.9211111986987000,.457995610632736042e-1,.220703041690867990e-1
21.9725000820820817,.458054425127936773e-1,.220202409195366343e-1
22.0208530165165151,.458108855827313102e-1,.219733246218613912e-1
22.0713957652652653,.458164824814735333e-1,.219244788612501101e-1
22.1208105405405391,.458218643769925799e-1,.218769152820856919e-1
22.1725432307307315,.458274048619001922e-1,.218273231326500082e-1
22.2223679599599606,.458326517413249410e-1,.217797548948081843e-1
22.2733209419419431,.458379283587677794e-1,.217313063235290427e-1
22.3238520075075080,.458430738002685925e-1,.216834545453765785e-1
22.3702848088088082,.458477263635576684e-1,.216396546639020075e-1
22.4235020390390396,.458529711865562628e-1,.215896554258367471e-1
22.4711001641641630,.458575842840891826e-1,.215451159637072183e-1
22.5218496931931931,.458624230929969359e-1,.214978143840684234e-1
22.5704234679679665,.458669786360993842e-1,.214527204253598669e-1
22.6243584024024038,.458719515573835293e-1,.214028542811651006e-1
22.6710620925925923,.458761863076458526e-1,.213598472168538209e-1
22.7240711986986987,.458809138065656777e-1,.213112277902925314e-1
22.7723832442442458,.458851504517759634e-1,.212670952375284376e-1
22.8252290295295310,.458897074204620697e-1,.212190154195979579e-1
22.8708260050050036,.458935754881089411e-1,.211776930018035825e-1
22.9227556376376391,.458979099390033687e-1,.211308138510214356e-1
22.9729170990990994,.459020263468932627e-1,.210857143091214179e-1
23.0230457912912918,.459060720501663355e-1,.210408233822903558e-1
23.0729900690690677,.459100363652000798e-1,.209962748301600992e-1
23.1209708843843842,.459137833268419768e-1,.209536434146843607e-1
23.1728394164164158,.459177672110634150e-1,.209077395771530561e-1
23.2222738883883899,.459215007204693687e-1,.208641648673745829e-1
23.2743013423423406,.459253643347742949e-1,.208184880465749240e-1
23.3213987167167183,.459288046537408845e-1,.207773010213246033e-1
23.3734501321321311,.459325446858331113e-1,.207319592823825109e-1
23.4233063178178185,.459360667856794011e-1,.206887038110358766e-1
23.4730411521521525,.459395226013682018e-1,.206457224151606368e-1
23.5249893793793809,.459430716914171408e-1,.206010072803601806e-1
23.5728355930930924,.459462867221472546e-1,.205599840974774288e-1
23.6218366606606622,.459495267446177330e-1,.205181300584600587e-1
23.6759396616616620,.459530432995088126e-1,.204721045473214534e-1
23.7249254974974981,.459561731159219278e-1,.204306000349379208e-1
23.7750226901901911,.459593216211293676e-1,.203883180095927735e-1
23.8259702447447452,.459624702034480206e-1,.203454876285299700e-1
23.8728009614614614,.459653176656061035e-1,.203062680618641758e-1
23.9227209889889885,.459683045116287686e-1,.202646185890140475e-1
23.9722610220220211,.459712199813904418e-1,.202234458576785875e-1
24.0252534584584581,.459742858881730387e-1,.201795790430334861e-1
24.0720169879879897,.459769468802228576e-1,.201410181542784963e-1
24.1259723933933934,.459799661045754079e-1,.200967003547418942e-1
24.1746629869869878,.459826445798140818e-1,.200568656871981839e-1
24.2228397842842860,.459852524198583607e-1,.200175988277101237e-1
24.2746453183183171,.459880104256839423e-1,.199755371888652687e-1
24.3266604164164164,.459907321629081725e-1,.199334743193058765e-1
24.3739864539539539,.459931679379853714e-1,.198953496464466216e-1
24.4242446036036043,.459957129631517747e-1,.198550147954594143e-1
24.4732916456456451,.459981559525479353e-1,.198158019902553613e-1
24.5264591566566565,.460007595203976161e-1,.197734614755931126e-1
24.5724638358358369,.460029754492178727e-1,.197369643072291198e-1
24.6253018823823808,.460054790102695579e-1,.196952044522606881e-1
24.6749724239239256,.460077926771458590e-1,.196561017139055376e-1
24.7241632022022024,.460100466055386459e-1,.196175227330040412e-1
24.7733931121121138,.460122656792511867e-1,.195790578669125734e-1
24.8236045040040025,.460144918448392656e-1,.195399746125018391e-1
24.8768277382382372,.460168112712327354e-1,.194987098737586483e-1
24.9256282322322313,.460189021457081682e-1,.194610206780406157e-1
24.9738005860860852,.460209330606851305e-1,.194239533867145847e-1
25.0252960395395405,.460230683597705539e-1,.193844785922304350e-1
25.0766793918918935,.460251628351041539e-1,.193452429561049265e-1
25.1227990020020009,.460270124822504401e-1,.193101563285673732e-1
25.1774310060060067,.460291670918123730e-1,.192687516126118508e-1
25.2231445335335351,.460309400972713570e-1,.192342370261256029e-1
25.2766116386386379,.460329798771144244e-1,.191940189474753137e-1
25.3276408108108093,.460348930751964397e-1,.191557853623549497e-1
25.3732037832832837,.460365740801975606e-1,.191217710526660929e-1
25.4244441111111108,.460384343295415152e-1,.190836571561570426e-1
25.4760240930930948,.460402751293184642e-1,.190454382256630556e-1
25.5273589244244228,.460420760580054975e-1,.190075472203498144e-1
25.5749528843843841,.460437184718602982e-1,.189725471102436954e-1
25.6242336731731726,.460453918891457134e-1,.189364373757706407e-1
25.6751999354354368,.460470938958903869e-1,.188992319759522312e-1
25.7260027482482485,.460487619402231499e-1,.188622861762824112e-1
25.7782596856856863,.460504485398488400e-1,.188244282475694066e-1
25.8242876246246240,.460519099812413402e-1,.187912044563638171e-1
25.8761041821821820,.460535286364644053e-1,.187539378063513798e-1
25.9281335035035028,.460551260769864815e-1,.187166617753607295e-1
25.9782733953953944,.460566395384193958e-1,.186808748934707142e-1
26.0238052207207211,.460579921830249275e-1,.186484916081302576e-1
26.0779469649649656,.460595741400039727e-1,.186101260426146803e-1
26.1238121241241252,.460608921281869602e-1,.185777448811560268e-1
26.1771642077077082,.460624001455047574e-1,.185402150950614540e-1
26.2243898418418411,.460637128224438072e-1,.185071173809684408e-1
26.2762038473473467,.460651294823804097e-1,.184709356168666385e-1
26.3255430335335348,.460664559432560697e-1,.184366094424034954e-1
26.3770232982982975,.460678169247508013e-1,.184009255122147969e-1
26.4242982517517504,.460690463424691318e-1,.183682745186338411e-1
26.4752906756756765,.460703509133377279e-1,.183331820171813188e-1
26.5282574729729745,.460716827388083228e-1,.182968685335178384e-1
26.5743652257257246,.460728231213327066e-1,.182653712515958196e-1
26.6241628618618620,.460740352522188215e-1,.182314716143046757e-1
26.6756086926926912,.460752665656447222e-1,.181965783415135272e-1
26.7259384014014003,.460764509191401925e-1,.181625676847463891e-1
26.7746349824824819,.460775780972962901e-1,.181297782741564328e-1
26.8287042332332319,.460788084013930357e-1,.180935060909452675e-1
26.8772878598598588,.460798951420535938e-1,.180610343585689247e-1
26.9291612512512515,.460810362192626624e-1,.180264890449442321e-1
26.9761662537537532,.460820533138562305e-1,.179952969654815359e-1
27.0275551371371385,.460831471949625163e-1,.179613160533193227e-1
27.0759080715715719,.460841594930034432e-1,.179294568156953445e-1
27.1264508203203221,.460852003503397015e-1,.178962724493229725e-1
27.1758655955955959,.460862011759678308e-1,.178639444157063752e-1
27.2275982857857848,.460872314445160691e-1,.178302219628455813e-1
27.2774230150150139,.460882070708633629e-1,.177978606185534259e-1
27.3283759969969964,.460891881822505581e-1,.177648849876799672e-1
27.3789070625625612,.460901448603242767e-1,.177323001762108926e-1
27.4253398638638650,.460910098623168035e-1,.177024610037382520e-1
27.4785570940940929,.460919849352853031e-1,.176683825249378118e-1
27.5261552192192198,.460928425267676592e-1,.176380109035782079e-1
27.5769047482482499,.460937420421625305e-1,.176057407842533827e-1
27.6254785230230233,.460945888652865912e-1,.175749622469346112e-1
27.6794134574574571,.460955132362762393e-1,.175409098710102018e-1
27.7261171476476491,.460963003641725738e-1,.175115272633068059e-1
27.7791262537537520,.460971790470856083e-1,.174782943787894392e-1
27.8274382992992990,.460979664664341385e-1,.174481137015710178e-1
27.8802840845845843,.460988133887882540e-1,.174152175731738974e-1
27.9258810600600604,.460995322513580857e-1,.173869313677831559e-1
27.9778106926926924,.461003377606894263e-1,.173548262451783224e-1
28.0279721541541527,.461011027213629812e-1,.173239245290358161e-1
28.0781008463463451,.461018545164697396e-1,.172931506898166484e-1
28.1280451241241245,.461025911621996895e-1,.172625965941715191e-1
28.1760259394394410,.461032873964321369e-1,.172333433338347532e-1
28.2278944714714726,.461040276293776669e-1,.172018290969335498e-1
28.2773289434434432,.461047213179751406e-1,.171718989257655594e-1
28.3293563973973974,.461054391567328470e-1,.171405091453025425e-1
28.3764537717717715,.461060783294498441e-1,.171121909222173678e-1
28.4285051871871879,.461067731640915981e-1,.170810007790375452e-1
28.4783613728728717,.461074274902188649e-1,.170512306817082980e-1
28.5280962072072057,.461080694830340726e-1,.170216345380618181e-1
28.5800444344344342,.461087287837750812e-1,.169908289522832379e-1
28.6278906481481492,.461093260102808516e-1,.169625527627208783e-1
28.6768917157157155,.461099278626109568e-1,.169336898979294721e-1
28.7309947167167152,.461105810634652794e-1,.169019339454228555e-1
28.7799805525525514,.461111624109978510e-1,.168732824939691675e-1
28.8300777452452444,.461117472141429618e-1,.168440797652105005e-1
28.8810252997997985,.461123320158301486e-1,.168144832552130433e-1
28.9278560165165182,.461128608754017150e-1,.167873685181569553e-1
28.9777760440440453,.461134156088947381e-1,.167585597869163196e-1
29.0273160770770779,.461139570723070255e-1,.167300665035666658e-1
29.0803085135135149,.461145264604201702e-1,.166996930567985015e-1
29.1270720430430430,.461150206372485591e-1,.166729799554308014e-1
29.1810274484484502,.461155813283009586e-1,.166422630791287184e-1
29.2297180420420410,.461160787277316297e-1,.166146391086628674e-1
29.2778948393393392,.461165629990767031e-1,.165873955055739208e-1
29.3297003733733739,.461170751441855112e-1,.165581980472521775e-1
29.3817154714714732,.461175805425834487e-1,.165289843273854833e-1
29.4290415090090107,.461180328307946724e-1,.165024924061995815e-1
29.4792996586586575,.461185053950995960e-1,.164744507689428485e-1
29.5283467007007019,.461189590035640112e-1,.164471754196875083e-1
29.5815142117117134,.461194424174214343e-1,.164177091910668004e-1
29.6275188908908902,.461198538484599713e-1,.163922967146059168e-1
29.6803569374374376,.461203186747355387e-1,.163632052555511068e-1
29.7300274789789789,.461207482352650119e-1,.163359506063491082e-1
29.7792182572572557,.461211666964452607e-1,.163090474616412115e-1
29.8284481671671671,.461215786786787485e-1,.162822104315136842e-1
29.8786595590590593,.461219919697038391e-1,.162549281198464922e-1
29.9318827932932940,.461224225663758730e-1,.162261078117271716e-1
29.9806832872872882,.461228107255471365e-1,.161997710505548190e-1
30.0288556411411420,.461231877469337262e-1,.161738560559327553e-1
30.0803510945945938,.461235841392517859e-1,.161462438647910905e-1
30.1317344469469468,.461239729461125417e-1,.161187845617425766e-1
30.1778540570570577,.461243162986341507e-1,.160942167579702020e-1
30.2324860610610600,.461247162549058912e-1,.160652101110462277e-1
30.2781995885885884,.461250453691796278e-1,.160410180705024379e-1
30.3316666936936947,.461254239973053343e-1,.160128140791671175e-1
30.3826958658658661,.461257791230715655e-1,.159859874924032849e-1
30.4282588383383370,.461260911446211772e-1,.159621096187389927e-1
30.4794991661661676,.461264364315830469e-1,.159353406716650735e-1
30.5310791481481481,.461267781030502214e-1,.159084839105617590e-1
30.5824139794794796,.461271123688360082e-1,.158818436477523098e-1
30.6300079394394409,.461274172086084400e-1,.158572235283029987e-1
30.6792887282282294,.461277277983697803e-1,.158318103637571615e-1
30.7302549904904900,.461280436898454868e-1,.158056127669483938e-1
30.7810578033033018,.461283532734659898e-1,.157795845272016774e-1
30.8333147407407395,.461286662964091598e-1,.157528997538974661e-1
30.8793426796796808,.461289375276700206e-1,.157294697608480749e-1
30.9311592372372388,.461292379325522195e-1,.157031756506717801e-1
30.9831885585585596,.461295343961491341e-1,.156768610984299207e-1
31.0333284504504512,.461298152706238335e-1,.156515847389929880e-1
31.0788602757757744,.461300662969739428e-1,.156287012897638224e-1
31.1330020200200188,.461303598758752986e-1,.156015768567521734e-1
31.1788671791791785,.461306044645357211e-1,.155786718426682569e-1
31.2322192627627615,.461308843149139322e-1,.155521116426274933e-1
31.2794448968968979,.461311279120635784e-1,.155286761989621783e-1
31.3312589024024035,.461313908025715105e-1,.155030442724970775e-1
31.3805980885885880,.461316369519025257e-1,.154787145211490156e-1
31.4320783533533543,.461318895042792734e-1,.154534096145810314e-1
31.4793533068068072,.461321176403264935e-1,.154302440147820030e-1
31.5303457307307298,.461323597195014423e-1,.154053339268841790e-1
31.5833125280280278,.461326068533262496e-1,.153795437229544505e-1
31.6294202807807814,.461328184607267197e-1,.153571629522303958e-1
31.6792179169169152,.461330433793736838e-1,.153330636219631746e-1
31.7306637477477480,.461332718550847565e-1,.153082453852601569e-1
31.7809934564564571,.461334916149086921e-1,.152840426512089352e-1
31.8296900375375387,.461337007636420313e-1,.152606974828355946e-1
31.8837592882882888,.461339290451762557e-1,.152348594839460082e-1
31.9323429149149156,.461341306866866196e-1,.152117168960268605e-1
31.9842163063063047,.461343424081730735e-1,.151870842054531805e-1
32.0312213088088100,.461345311235357436e-1,.151648316628605721e-1
32.0826101921921918,.461347340843169737e-1,.151405777615715303e-1
32.1309631266266251,.461349219063359323e-1,.151178270048292086e-1
32.1815058753753789,.461351150255643397e-1,.150941184119542347e-1
32.2309206506506527,.461353007157501854e-1,.150710102547894562e-1
32.2826533408408380,.461354918670334527e-1,.150468933711922995e-1
32.3324780700700671,.461356728787078382e-1,.150237383506423815e-1
32.3834310520520532,.461358549065255738e-1,.150001321369639326e-1
32.4339621176176180,.461360323997104874e-1,.149767941050022186e-1
32.4803949189189183,.461361928829197437e-1,.149554124317751742e-1
32.5336121491491497,.461363737861018933e-1,.149309811431865350e-1
32.5812102742742766,.461365328919558851e-1,.149091966432582032e-1
32.6319598033033031,.461366997745534385e-1,.148860393353592284e-1
32.6805335780780766,.461368568802489193e-1,.148639417349855744e-1
32.7344685125125139,.461370283716121266e-1,.148394815037146167e-1
32.7811722027027059,.461371744002670239e-1,.148183653295410438e-1
32.8341813088088088,.461373374131323621e-1,.147944705858604041e-1
32.8824933543543523,.461374834937853043e-1,.147727597859734876e-1
32.9353391396396376,.461376406122378999e-1,.147490840536651235e-1
32.9809361151151137,.461377739725407701e-1,.147287164880213085e-1
33.0328657477477492,.461379234062096397e-1,.147055882639828307e-1
33.0830272092092059,.461380653165653076e-1,.146833160564423578e-1
33.1331559014014019,.461382047836330564e-1,.146611253592629897e-1
33.1831001791791778,.461383414394426067e-1,.146390825726742078e-1
33.2310809944944978,.461384705976911821e-1,.146179683870740398e-1
33.2829495265265294,.461386079172909497e-1,.145952114677364297e-1
33.3323839984985000,.461387366017269665e-1,.145735880095370397e-1
33.3844114524524542,.461388697653986463e-1,.145508991092564571e-1
33.4315088268268283,.461389883353327188e-1,.145304207468600829e-1
33.4835602422422411,.461391172301175781e-1,.145078549687524972e-1
33.5334164279279250,.461392386097034327e-1,.144863062114075555e-1
33.5831512622622625,.461393577007634115e-1,.144648733080788971e-1
33.6350994894894910,.461394800018037551e-1,.144425538755555156e-1
33.6829457032032025,.461395907874100689e-1,.144220574494139542e-1
33.7319467707707688,.461397024305377074e-1,.144011262609188770e-1
33.7860497717717720,.461398235981284183e-1,.143780859076612574e-1
33.8350356076076082,.461399314364897700e-1,.143572879950593264e-1
33.8851328003002976,.461400399153192933e-1,.143360801197078246e-1
33.9360803548548517,.461401483933383816e-1,.143145761607619496e-1
33.9829110715715714,.461402464938877530e-1,.142948664364834846e-1
34.0328310990990985,.461403493934330750e-1,.142739159524634465e-1
34.0823711321321312,.461404498309940028e-1,.142531853325243950e-1
34.1353635685685717,.461405554478863875e-1,.142310763123424701e-1
34.1821270980980998,.461406471132785045e-1,.142116227374810920e-1
34.2360825035035035,.461407511159987807e-1,.141892430847161376e-1
34.2847730970970943,.461408433783252331e-1,.141691073696020922e-1
34.3329498943943960,.461409332051555890e-1,.141492400970766041e-1
34.3847554284284271,.461410282018494891e-1,.141279382482430559e-1
34.4367705265265300,.461411219467045691e-1,.141066144349243205e-1
34.4840965640640675,.461412058399661915e-1,.140872685784661188e-1
34.5343547137137108,.461412934938202068e-1,.140667819499791496e-1
34.5834017557557587,.461413776313079477e-1,.140468461768866459e-1
34.6365692667667702,.461414672968863335e-1,.140252991051299930e-1
34.6825739459459470,.461415436105066246e-1,.140067079966470966e-1
34.7354119924924944,.461416298277345580e-1,.139854159546203751e-1
34.7850825340340322,.461417095034738142e-1,.139654590715264006e-1
34.8342733123123125,.461417871202036631e-1,.139457508273244223e-1
34.8835032222222239,.461418635349399239e-1,.139260823445704618e-1
34.9337146141141162,.461419401921625214e-1,.139060786287705448e-1
34.9869378483483473,.461420200589498508e-1,.138849374811882403e-1
35.0357383423423414,.461420920542066487e-1,.138656093620608128e-1
35.0839106961961988,.461421619834139832e-1,.138465825743638409e-1
35.1354061496496470,.461422355052627658e-1,.138263007446180804e-1
35.1867895020020001,.461423076199390936e-1,.138061220321394808e-1
35.2329091121121110,.461423713036888464e-1,.137880603896111727e-1
35.2875411161161168,.461424454858572058e-1,.137667259525559582e-1
35.3332546436436417,.461425065283672248e-1,.137489248144836967e-1
35.3867217487487480,.461425767542534906e-1,.137281625473062302e-1
35.4377509209209194,.461426426208442556e-1,.137084052162761497e-1
35.4833138933933938,.461427004925599460e-1,.136908121416605705e-1
35.5345542212212209,.461427645339475626e-1,.136710806185709535e-1
35.5861342032032013,.461428279045735246e-1,.136512755128277707e-1
35.6374690345345329,.461428899014716953e-1,.136316212848931265e-1
35.6850629944944941,.461429464405185910e-1,.136134496634911992e-1
35.7343437832832862,.461430040458729041e-1,.135946848588470674e-1
35.7853100455455433,.461430626343846337e-1,.135753324759016296e-1
35.8361128583583550,.461431200528232624e-1,.135560967791440688e-1
35.8883697957957963,.461431781089988724e-1,.135363671581552637e-1
35.9343977347347376,.461432284139714349e-1,.135190366938781996e-1
35.9862142922922956,.461432841296089066e-1,.134995795950328592e-1
36.0382436136136164,.461433391141225432e-1,.134800987459881318e-1
36.0883835055055044,.461433912072247224e-1,.134613783437450875e-1
36.1339153308308312,.461434377643628463e-1,.134444233157919469e-1
36.1880570750750721,.461434922134745865e-1,.134243175320804733e-1
36.2339222342342353,.461435375764238515e-1,.134073321837007171e-1
36.2872743178178183,.461435894791169671e-1,.133876280701929577e-1
36.3344999519519547,.461436346579729845e-1,.133702347491260511e-1
36.3863139574574603,.461436834149753852e-1,.133512033326056642e-1
36.4356531436436413,.461437290669756278e-1,.133331311118806955e-1
36.4871334084084111,.461437759064151354e-1,.133143266227652643e-1
36.5344083618618640,.461438182174116335e-1,.132971047980751187e-1
36.5854007857857866,.461438631142648756e-1,.132785785110325471e-1
36.6383675830830811,.461439089484758161e-1,.132593893815231116e-1
36.6844753358358346,.461439481937685470e-1,.132427301980941742e-1
36.7342729719719685,.461439899077243296e-1,.132247846919342268e-1
36.7857188028028048,.461440322813000819e-1,.132062961398312050e-1
36.8360485115115139,.461440730383317274e-1,.131882585633861394e-1
36.8847450925925955,.461441118273416273e-1,.131708530343647399e-1
36.9388143433433456,.461441541646681330e-1,.131515808129676337e-1
36.9873979699699689,.461441915612402012e-1,.131343118243835606e-1
37.0392713613613580,.461442308271824489e-1,.131159233974456942e-1
37.0862763638638668,.461442658263411520e-1,.130993050842575978e-1
37.1376652472472486,.461443034673930316e-1,.130811849169552314e-1
37.1860181816816819,.461443383007562116e-1,.130641808920251637e-1
37.2365609304304286,.461443741164787452e-1,.130464538997506745e-1
37.2859757057057024,.461444085543620680e-1,.130291688973045074e-1
37.3377083958958949,.461444440049972454e-1,.130111220294987524e-1
37.3875331251251239,.461444775751023509e-1,.129937878756664574e-1
37.4384861071071100,.461445113336074672e-1,.129761088283543869e-1
37.4890171726726749,.461445442510785356e-1,.129586235472505789e-1
37.5354499739739751,.461445740138764909e-1,.129425978207203217e-1
37.5886672042042065,.461446075636606917e-1,.129242791359780833e-1
37.6362653293293263,.461446370709323803e-1,.129079384976623947e-1
37.6870148583583600,.461446680204115681e-1,.128905613560923154e-1
37.7355886331331334,.461446971566595657e-1,.128739729169300657e-1
37.7895235675675707,.461447289607764474e-1,.128556034678291575e-1
37.8362272577577556,.461447560426425374e-1,.128397391136662077e-1
37.8892363638638656,.461447862742897993e-1,.128217802391136903e-1
37.9375484094094091,.461448133657279824e-1,.128054563175810533e-1
37.9903941946946944,.461448425041475346e-1,.127876479823616843e-1
38.0359911701701705,.461448672364662971e-1,.127723221068929988e-1
38.0879208028028060,.461448949496358618e-1,.127549123477491630e-1
38.1380822642642627,.461449212675393364e-1,.127381403283442652e-1
38.1882109564564587,.461449471322932930e-1,.127214232176140387e-1
38.2381552342342346,.461449724756578181e-1,.127048111309279819e-1
38.2861360495495475,.461449964285426950e-1,.126888928752552903e-1
38.3380045815815791,.461450218949520860e-1,.126717295722642790e-1
38.3874390535535568,.461450457599125591e-1,.126554148065270884e-1
38.4394665075075110,.461450704555348007e-1,.126382895424113992e-1
38.4865638818818852,.461450924446789035e-1,.126228269271346331e-1
38.5386152972972980,.461451163485718657e-1,.126057817480922790e-1
38.5884714829829818,.461451388587265018e-1,.125894984947979762e-1
38.6382063173173194,.461451609444455610e-1,.125732966883702231e-1
38.6901545445445478,.461451836254397826e-1,.125564182563313240e-1
38.7380007582582593,.461452041708513144e-1,.125409126004908111e-1
38.7870018258258256,.461452248752722907e-1,.125250722882103566e-1
38.8411048268268289,.461452473459999998e-1,.125076290694906053e-1
38.8900906626626650,.461452673447808465e-1,.124918774768509894e-1
38.9401878553553544,.461452874623189402e-1,.124758094622512486e-1
38.9911354099099086,.461453075796881551e-1,.124595110012951284e-1
39.0379661266266282,.461453257725280910e-1,.124445670237648999e-1
39.0878861541541553,.461453448553300546e-1,.124286766112895065e-1
39.1374261871871880,.461453634815389563e-1,.124129471865660340e-1
39.1904186236236214,.461453830682409596e-1,.123961655617307962e-1
39.2371821531531566,.461454000676164502e-1,.123813941130300215e-1
39.2911375585585603,.461454193549372324e-1,.123643945680541635e-1
39.3398281521521511,.461454364649858534e-1,.123490937732243181e-1
39.3880049494494529,.461454531233588053e-1,.123339916290090678e-1
39.4398104834834839,.461454707404683681e-1,.123177930974356573e-1
39.4918255815815797,.461454881254108190e-1,.123015717517911006e-1
39.5391516191191172,.461455036833677973e-1,.122868497727404644e-1
39.5894097687687676,.461455199387126036e-1,.122712541825187090e-1
39.6384568108108084,.461455355419383845e-1,.122560725023666117e-1
39.6916243218218199,.461455521703315955e-1,.122396577398542171e-1
39.7376290010010038,.461455663226073218e-1,.122254898190101990e-1
39.7904670475475442,.461455823114849881e-1,.122092578300873906e-1
39.8401375890890890,.461455970872412732e-1,.121940381313244989e-1
39.8893283673673693,.461456114811474721e-1,.121790027595561397e-1
39.9385582772772807,.461456256521364655e-1,.121639924742373440e-1
39.9887696691691659,.461456398680849048e-1,.121487209696588098e-1
40.0419929034034041,.461456546792316652e-1,.121325752083068315e-1
40.0907933973973982,.461456680306091410e-1,.121178087667994181e-1
40.1389657512512485,.461456809988340100e-1,.121032675779173676e-1
40.1904612047047038,.461456946332983800e-1,.120877618015093908e-1
40.2418445570570569,.461457080067974451e-1,.120723293009699639e-1
40.2879641671671678,.461457198167939536e-1,.120585112104030622e-1
40.3425961711711736,.461457335736885840e-1,.120421835309934729e-1
40.3883096986986985,.461457448938604464e-1,.120285552027521551e-1
40.4417768038038048,.461457579170578489e-1,.120126544024282463e-1
40.4928059759759762,.461457701318288213e-1,.119975177610326857e-1
40.5383689484484506,.461457808639674089e-1,.119840347215347739e-1
40.5896092762762777,.461457927402472573e-1,.119689077687960641e-1
40.6411892582582581,.461458044921300367e-1,.119537190400211789e-1
40.6925240895895897,.461458159892531861e-1,.119386407033186988e-1
40.7401180495495510,.461458264742302809e-1,.119246950766440860e-1
40.7893988383383359,.461458371569453338e-1,.119102894580125108e-1
40.8403651006006001,.461458480219781725e-1,.118954276901654214e-1
40.8911679134134118,.461458586700198292e-1,.118806504274379075e-1
40.9434248508508531,.461458694363222136e-1,.118654884308824551e-1
40.9894527897897873,.461458787651884417e-1,.118521657363015731e-1
41.0412693473473453,.461458890974372829e-1,.118372032701895679e-1
41.0932986686686661,.461458992940972368e-1,.118222173082131194e-1
41.1434385605605613,.461459089545520132e-1,.118078113960651387e-1
41.1889703858858880,.461459175883810468e-1,.117947598143201219e-1
41.2431121301301289,.461459276857396627e-1,.117792777042137163e-1
41.2889772892892921,.461459360981041206e-1,.117661940733630906e-1
41.3423293728728751,.461459457232320513e-1,.117510112027468822e-1
41.3895550070070044,.461459541014502678e-1,.117376044279273711e-1
41.4413690125125100,.461459631432162357e-1,.117229302035729392e-1
41.4907081986986981,.461459716091701666e-1,.117089909183411278e-1
41.5421884634634608,.461459802953258433e-1,.116944820135393025e-1
41.5894634169169137,.461459881416998938e-1,.116811899290774467e-1
41.6404558408408434,.461459964676057544e-1,.116668864358090863e-1
41.6934226381381379,.461460049673368192e-1,.116520661511127915e-1
41.7395303908908915,.461460122451824717e-1,.116391956554541057e-1
41.7893280270270253,.461460199808268259e-1,.116253270515233164e-1
41.8407738578578545,.461460278387915909e-1,.116110340771296613e-1
41.8911035665665636,.461460353969737752e-1,.115970851440750072e-1
41.9398001476476452,.461460425901940030e-1,.115836206844308846e-1
41.9938693983983953,.461460504414283809e-1,.115687072639756462e-1
42.0424530250250257,.461460573764235008e-1,.115553395949038809e-1
42.0943264164164148,.461460646580809930e-1,.115411007997507521e-1
42.1413314189189165,.461460711484844022e-1,.115282285939437117e-1
42.1927203023023054,.461460781288103583e-1,.115141886749042244e-1
42.2410732367367387,.461460845884639065e-1,.115010093836483401e-1
42.2916159854854854,.461460912302885384e-1,.114872654262145185e-1
42.3410307607607592,.461460976165987066e-1,.114738599032234261e-1
42.3927634509509517,.461461041907160197e-1,.114598590331299547e-1
42.4425881801801808,.461461104160979588e-1,.114464067826572091e-1
42.4935411621621597,.461461166764158062e-1,.114326825249487993e-1
42.5440722277277246,.461461227807670599e-1,.114191043634238494e-1
42.5905050290290319,.461461283001012787e-1,.114066558365665954e-1
42.6437222592592562,.461461345217079461e-1,.113924217459877766e-1
42.6913203843843831,.461461399936533984e-1,.113797206576393330e-1
42.7420699134134168,.461461457330460401e-1,.113662097950954517e-1
42.7906436881881902,.461461511361846155e-1,.113533081796575678e-1
42.8445786226226204,.461461570340615870e-1,.113390168550164226e-1
42.8912823128128124,.461461620562250707e-1,.113266706433338572e-1
42.9442914189189224,.461461676624944916e-1,.113126901070500410e-1
42.9926034644644659,.461461726864306060e-1,.112999783830345993e-1
43.0454492497497512,.461461780899651980e-1,.112861064185395717e-1
43.0910462252252273,.461461826764153690e-1,.112741645928928092e-1
43.1429758578578557,.461461878156440852e-1,.112605949803060087e-1
43.1931373193193195,.461461926961285740e-1,.112475183742277180e-1
43.2432660115115084,.461461974925783600e-1,.112344806075194252e-1
43.2932102892892914,.461462021923388574e-1,.112215208199751264e-1
43.3411911046046043,.461462066342430977e-1,.112090986417964760e-1
43.3930596366366359,.461462113568194762e-1,.111957008276754536e-1
43.4424941086086065,.461462157824168578e-1,.111829615053849769e-1
43.4945215625625607,.461462203620539718e-1,.111695852346101049e-1
43.5416189369369349,.461462244397920912e-1,.111575040456417095e-1
43.5936703523523548,.461462288726065886e-1,.111441824279302892e-1
43.6435265380380386,.461462330469609577e-1,.111314524241462112e-1
43.6932613723723691,.461462371426058643e-1,.111187823416183645e-1
43.7452095995995975,.461462413486396703e-1,.111055791433032260e-1
43.7930558133133161,.461462451586437047e-1,.110934462185175928e-1
43.8420568808808824,.461462489981342636e-1,.110810478842499824e-1
43.8961598818818786,.461462531651733246e-1,.110673907940105377e-1
43.9451457177177147,.461462568738064891e-1,.110550544163313565e-1
43.9952429104104112,.461462606044617044e-1,.110424665647058540e-1
44.0461904649649654,.461462643350849730e-1,.110296944030130652e-1
44.0930211816816851,.461462677088173984e-1,.110179803279612035e-1
44.1429412092092122,.461462712475863776e-1,.110055208638672446e-1
44.1924812422422448,.461462747016828864e-1,.109931840624065032e-1
44.2454736786786782,.461462783338953408e-1,.109800180924688254e-1
44.2922372082082063,.461462814863062842e-1,.109684258546525540e-1
44.3461926136136171,.461462850629995452e-1,.109550811880891070e-1
44.3948832072072079,.461462882359330445e-1,.109430664919038419e-1
44.4430600045045026,.461462913251061424e-1,.109312044821967946e-1
44.4948655385385408,.461462945920694326e-1,.109184776661354396e-1
44.5468806366366366,.461462978159785653e-1,.109057291411744969e-1
44.5942066741741741,.461463007010863360e-1,.108941557041794448e-1
44.6444648238238244,.461463037155191019e-1,.108818920863803376e-1
44.6935118658658652,.461463066090208526e-1,.108699505798315627e-1
44.7466793768768767,.461463096926318303e-1,.108570354234357857e-1
44.7926840560560535,.461463123170650150e-1,.108458849588909199e-1
44.8455221026026010,.461463152820818512e-1,.108331064655360094e-1
44.8951926441441458,.461463180221341196e-1,.108211214317826179e-1
44.9443834224224190,.461463206913748369e-1,.108092782627581350e-1
44.9936133323323304,.461463233192769343e-1,.107974515936040856e-1
45.0438247242242227,.461463259555161057e-1,.107854157637804326e-1
45.0970479584584609,.461463287021299171e-1,.107726872409172197e-1
45.1458484524524550,.461463311780403937e-1,.107610428009311272e-1
45.1940208063063054,.461463335828978874e-1,.107495729023088325e-1
45.2455162597597607,.461463361113040871e-1,.107373387731230265e-1
45.2968996121121137,.461463385913159913e-1,.107251589968820598e-1
45.3430192222222246,.461463407813882190e-1,.107142504275193617e-1
45.3976512262262233,.461463433324973207e-1,.107013571128883808e-1
45.4433647537537553,.461463454317349100e-1,.106905924032204124e-1
45.4968318588588616,.461463478467850560e-1,.106780293077118008e-1
45.5478610310310330,.461463501119186020e-1,.106660665531928666e-1
45.5934240035035003,.461463521021093920e-1,.106554078631793895e-1
45.6446643313313345,.461463543044719829e-1,.106434464686138066e-1
45.6962443133133149,.461463564837659018e-1,.106314328739140224e-1
45.7475791446446465,.461463586158164379e-1,.106195032706748616e-1
45.7951731046046078,.461463605601723156e-1,.106084668901800534e-1
45.8444538933933927,.461463625411969516e-1,.105970635010845630e-1
45.8954201556556569,.461463645560307931e-1,.105852958552183594e-1
45.9462229684684687,.461463665306251630e-1,.105735919253668927e-1
45.9984799059059029,.461463685271498586e-1,.105615799638295749e-1
46.0445078448448442,.461463702571133644e-1,.105510224019494548e-1
46.0963244024024021,.461463721731459747e-1,.105391623117488328e-1
46.1483537237237229,.461463740640345524e-1,.105272803166294518e-1
46.1984936156156181,.461463758554880379e-1,.105158551318935076e-1
46.2440254409409377,.461463774565619295e-1,.105055014309800767e-1
46.2981671851851857,.461463793290354182e-1,.104932163803145434e-1
46.3440323443443418,.461463808890402449e-1,.104828317853136836e-1
46.3973844279279248,.461463826739420963e-1,.104707778605176334e-1
46.4446100620620612,.461463842276145439e-1,.104601311971572533e-1
46.4964240675675669,.461463859043363955e-1,.104484749978318719e-1
46.5457632537537549,.461463874742784816e-1,.104373996576304657e-1
46.5972435185185176,.461463890850550701e-1,.104258687014942703e-1
46.6445184719719705,.461463905401009178e-1,.104153021001296194e-1
46.6955108958958931,.461463920840719036e-1,.104039285751405027e-1
46.7484776931931947,.461463936602772365e-1,.103921409474668023e-1
46.7945854459459483,.461463950098938633e-1,.103819015053126622e-1
46.8443830820820821,.461463964444054006e-1,.103708652654603845e-1
46.8958289129129113,.461463979016001544e-1,.103594883614817959e-1
46.9461586216216205,.461463993032026135e-1,.103483824066746954e-1
46.9948552027027020,.461464006371258006e-1,.103376594644070136e-1
47.0489244534534521,.461464020930721849e-1,.103257794676164198e-1
47.0975080800800825,.461464033791095032e-1,.103151280257823327e-1
47.1493814714714716,.461464047294323984e-1,.103037795661001658e-1
47.1963864739739734,.461464059330237292e-1,.102935177165939702e-1
47.2477753573573551,.461464072274670456e-1,.102823221654292554e-1
47.2961282917917885,.461464084253559309e-1,.102718102370449212e-1
47.3466710405405422,.461464096570268559e-1,.102608451917533591e-1
47.3960858158158160,.461464108413146973e-1,.102501474623255210e-1
47.4478185060060085,.461464120604297284e-1,.102389718032367388e-1
47.4976432352352376,.461464132148746431e-1,.102282313269005457e-1
47.5485962172172165,.461464143757980699e-1,.102172709157429646e-1
47.5991272827827814,.461464155077987367e-1,.102064244346941300e-1
47.6455600840840816,.461464165313128644e-1,.101964779265501237e-1
47.6987773143143130,.461464176850574503e-1,.101851019193760790e-1
47.7463754394394400,.461464186997836215e-1,.101749485647889895e-1
47.7971249684684665,.461464197641055715e-1,.101641452437683001e-1
47.8456987432432399,.461464207660719911e-1,.101538265502762338e-1
47.8996336776776772,.461464218597834250e-1,.101423934850443584e-1
47.9463373678678693,.461464227911011424e-1,.101325140690851322e-1
47.9993464739739721,.461464238307363189e-1,.101213241356141355e-1
48.0476585195195227,.461464247623826762e-1,.101111472301570957e-1
48.1005043048048080,.461464257644223080e-1,.101000387039325325e-1
48.1461012802802770,.461464266149405264e-1,.100904735204565624e-1
48.1980309129129125,.461464275679667954e-1,.100796019339030925e-1
48.2481923743743764,.461464284730111127e-1,.100691227366799651e-1
48.2983210665665652,.461464293624718677e-1,.100586721290191767e-1
48.3482653443443411,.461464302340023821e-1,.100482815169680093e-1
48.3962461596596611,.461464310577156256e-1,.100383195879243329e-1
48.4481146916916927,.461464319334770820e-1,.100275726716913174e-1
48.4975491636636633,.461464327541662930e-1,.100173514746047711e-1
48.5495766176176176,.461464336034208208e-1,.100066166255796778e-1
48.5966739919919917,.461464343596024451e-1,.999691882216507087e-2
48.6487254074074045,.461464351816299120e-1,.998622277596022262e-2
48.6985815930930954,.461464359557281351e-1,.997599926475028868e-2
48.7483164274274259,.461464367152303392e-1,.996582147176316123e-2
48.8002646546546544,.461464374952031825e-1,.995521287679413010e-2
48.8481108683683658,.461464382017356886e-1,.994546193364747970e-2
48.8971119359359392,.461464389137361958e-1,.993549541189881445e-2
48.9512149369369354,.461464396864777263e-1,.992451436383767240e-2
49.0002007727727715,.461464403742118043e-1,.991459284021980157e-2
49.0502979654654681,.461464410660296642e-1,.990446671901723877e-2
49.1012455200200222,.461464417578415706e-1,.989418990531515212e-2
49.1480762367367348,.461464423834711326e-1,.988476230575163241e-2
49.1979962642642619,.461464430397052830e-1,.987473255161274398e-2
49.2475362972972945,.461464436802376324e-1,.986479924520265207e-2
49.3005287337337350,.461464443538000257e-1,.985419579204884107e-2
49.3472922632632631,.461464449383873626e-1,.984485761826292202e-2
49.4012476686686668,.461464456016541652e-1,.983410526951546647e-2
49.4499382622622647,.461464461900471939e-1,.982442224395592596e-2
49.4981150595595594,.461464467629075711e-1,.981486014484458415e-2
49.5499205935935905,.461464473687375823e-1,.980459856304397373e-2
49.6019356916916934,.461464479665835495e-1,.979431703496871572e-2
49.6492617292292309,.461464485016017389e-1,.978498108310061482e-2
49.6995198788788812,.461464490606021058e-1,.977508618254521906e-2
49.7485669209209220,.461464495971768557e-1,.976544900130047605e-2
49.8017344319319335,.461464501690056969e-1,.975502363535261582e-2
49.8477391111111103,.461464506556839987e-1,.974602074128441166e-2
49.9005771576576578,.461464512055205570e-1,.973570107078698156e-2
49.9502476991992026,.461464517136393818e-1,.972601994557482398e-2
50.,.461464522142304712e-1,.971634216614690460e-2


==> CSVdata/n=2/plotData,dropValues.csv <==
lambda,min D1,max D1
0.,1,1
.5e-1,.999719619750977,.999720573425293
.10,.998980522155762,.998981475830078
.15,.997889518737793,.997890472412109
.20,.99650764465332,.996508598327637
.25,.994865417480469,.994866371154785
.30,.992963790893555,.992964744567871
.35,.990780830383301,.990781784057617
.40,.988274574279785,.988275527954102
.45,.985398292541504,.98539924621582
.50,.982095718383789,.982096672058105
.55,.978309631347656,.978310585021973
.60,.973976135253906,.973977088928223
.65,.969027519226074,.969028472900391
.70,.96339225769043,.963393211364746
.75,.956995964050293,.956996917724609
.80,.949763298034668,.949764251708984
.85,.941628456115723,.941629409790039
.90,.932535171508789,.932536125183105
.95,.922449111938477,.922450065612793
1.00,.911360740661621,.911361694335938
1.05,.899289131164551,.899290084838867
1.10,.886277198791504,.88627815246582
1.15,.872387886047363,.87238883972168
1.20,.857695579528809,.857696533203125
1.25,.842280387878418,.842281341552734
1.30,.826225280761719,.826226234436035
1.35,.809608459472656,.809609413146973
1.40,.792503356933594,.79250431060791
1.45,.774979591369629,.774980545043945
1.50,.75710391998291,.757104873657227
1.55,.738937377929688,.738938331604004
1.60,.720538139343262,.720539093017578
1.65,.701961517333984,.701962471008301
1.70,.683261871337891,.683262825012207
1.75,.664488792419434,.66448974609375
1.80,.645691871643066,.645692825317383
1.85,.626917839050293,.626918792724609
1.90,.608209609985352,.608210563659668
1.95,.58961009979248,.589611053466797
2.00,.571157455444336,.571158409118652
2.05,.552888870239258,.552889823913574
2.10,.53483772277832,.534838676452637
2.15,.517035484313965,.517036437988281
2.20,.499508857727051,.499509811401367
2.25,.482285499572754,.48228645324707
2.30,.465386390686035,.465387344360352
2.35,.448830604553223,.448831558227539
2.40,.432637214660645,.432638168334961
2.45,.41681957244873,.416820526123047
2.50,.401390075683594,.40139102935791
2.55,.386358261108398,.386359214782715
2.60,.371731758117676,.371732711791992
2.65,.357516288757324,.357517242431641
2.70,.343713760375977,.343714714050293
2.75,.330327987670898,.330328941345215
2.80,.317357063293457,.317358016967773
2.85,.304800987243652,.304801940917969
2.90,.292656898498535,.292657852172852
2.95,.280920028686523,.28092098236084
3.00,.269585609436035,.269586563110352
3.05,.258647918701172,.258648872375488
3.10,.248099327087402,.248100280761719
3.15,.237934112548828,.237935066223145
3.20,.228141784667969,.228142738342285
3.25,.218715667724609,.218716621398926
3.30,.209646224975586,.209647178649902
3.35,.200923919677734,.200924873352051
3.40,.192538261413574,.192539215087891
3.45,.184481620788574,.184482574462891
3.50,.176742553710938,.176743507385254
3.55,.1693115234375,.169312477111816
3.60,.162178993225098,.162179946899414
3.65,.15533447265625,.155335426330566
3.70,.148767471313477,.148768424987793
3.75,.142470359802246,.142471313476562
3.80,.136431694030762,.136432647705078
3.85,.130642890930176,.130643844604492
3.90,.125094413757324,.125095367431641
3.95,.119777679443359,.119778633117676
4.00,.114683151245117,.114684104919434
4.05,.10980224609375,.109803199768066
4.10,.105127334594727,.105128288269043
4.15,.100649833679199,.100650787353516
4.20,.0963611602783203,.0963621139526367
4.25,.0922555923461914,.0922565460205078
4.30,.0883235931396484,.0883245468139648
4.35,.084559440612793,.0845603942871094
4.40,.0809545516967773,.0809555053710938
4.45,.0775051116943359,.0775060653686523
4.50,.0742015838623047,.0742025375366211
4.55,.071040153503418,.0710411071777344
4.60,.0680131912231445,.0680141448974609
4.65,.0651168823242188,.0651178359985352
4.70,.0623435974121094,.0623445510864258
4.75,.0596895217895508,.0596904754638672
4.80,.0571489334106445,.0571498870849609
4.85,.0547170639038086,.054718017578125
4.90,.0523891448974609,.0523900985717773
4.95,.0501613616943359,.0501623153686523
5.00,.0480289459228516,.048029899597168
5.05,.0459880828857422,.0459890365600586
5.10,.0440340042114258,.0440349578857422
5.15,.0421638488769531,.0421648025512695
5.20,.0403738021850586,.040374755859375
5.25,.0386600494384766,.038661003112793
5.30,.0370187759399414,.0370197296142578
5.35,.0354490280151367,.0354499816894531
5.40,.0339450836181641,.0339460372924805
5.45,.032505989074707,.0325069427490234
5.50,.0311279296875,.0311288833618164
5.55,.0298080444335938,.0298089981079102
5.60,.0285453796386719,.0285463333129883
5.65,.0273361206054688,.0273370742797852
5.70,.0261783599853516,.026179313659668
5.75,.0250692367553711,.0250701904296875
5.80,.0240077972412109,.0240087509155273
5.85,.0229911804199219,.0229921340942383
5.90,.0220174789428711,.0220184326171875
5.95,.0210857391357422,.0210866928100586
6.00,.0201930999755859,.0201940536499023


==> CSVdata/n=2/plotData,lambda=0.5.csv <==
p,FI*,t1*,s1
0.,0.,1,
.00516347138412897,.01715146752,,
.00965618022652813,.03226887712,,
.0147087011975556,.04946981904,,
.0197947135572901,.06698247878,,
.0248565529880841,.08459318664,,
.0295495261009794,.1010692233,,
.0344088279317711,.1182677181,,
.039434324836479,.1361902974,,
.0444437049088781,.1541807647,,
.0495964680444202,.1728045589,,
.0541350246189131,.1892984433,,
.0592443643675911,.2079574914,,
.0643746835561724,.2267798124,,
.0693186967193991,.2449913889,,
.0738083343165346,.2615838784,,
.0791469476665742,.2813729902,,
.0836694534411238,.2981803641,,
.0889302027880019,.3177736008,,
.0935868573596613,.3351485041,,
.0986959454648183,.3542388525,,
.103561005535018,.3724378669,,
.108637185339956,.3914417593,,
.113298703012726,.4089017619,,
.118326779571971,.4277385902,,
.123549538001854,.447303464,,
.128095964568308,.4643293455,,
.133006229813504,.4827078691,,
.138079014281591,.5016795419,,
.143041744215148,.5202205605,,
.147843440604684,.5381383091,,
.15317490577844,.55800388,,
.157965464363553,.5758244757,,
.163080408177417,.594817462,,
.167715307502907,.6119945352,,
.172782476703008,.6307343431,,
.177550288026573,.6483269941,,
.182534024642085,.6666722728,,
.187406538127867,.6845621449,,
.192507608186432,.7032400013,,
.197420544929388,.7211772664,,
.202444732340237,.7394660504,,
.207427316942667,.757546783,,
.212005794721081,.7741097561,,
.217253246936096,.7930304689,,
.221946630752537,.8098954375,,
.226950756810249,.827815183,,
.231740343959577,.8449055228,,
.237058564955677,.8638105299,,
.241663753566163,.8801187853,,
.246890683830084,.8985576635,,
.25165446332994,.9152957212,,
.2568652894449,.9335302098,,
.26136135113247,.9492002113,,
.266481840579293,.9669741684,,
.271427980596644,.9840688989,,
.276370889420379,1.001078947,,
.281295614174345,1.017952569,,
.286026732921325,1.034092757,,
.291141197581052,1.051462796,,
.296015653247481,1.067941736,,
.301145788305453,1.085204354,,
.305789795902486,1.100759332,,
.310922293665609,1.117870566,,
.315838332153083,1.134181007,,
.320742404865286,1.150374185,,
.325864727820658,1.167204905,,
.330582574259601,1.182631154,,
.33541429435163,1.198354451,,
.340749087448029,1.215626022,,
.34557930562453,1.231183347,,
.350519108459514,1.247014103,,
.355542760702224,1.263030891,,
.360160474685134,1.277679729,,
.365082808258108,1.29321702,,
.369967672707958,1.308556442,,
.375192959269366,1.324876947,,
.379804048301059,1.339203518,,
.385124287824644,1.355645284,,
.389925393821663,1.370401597,,
.394675837251288,1.384926411,,
.399784090032218,1.400461096,,
.404913006748632,1.415970856,,
.409579561536054,1.43000602,,
.41453523543266,1.444831018,,
.419371488809433,1.459219602,,
.424614038491455,1.474728668,,
.42915030155166,1.488074206,,
.434360364593052,1.503317237,,
.439258097754014,1.517563851,,
.444108524153846,1.531593976,,
.448962809104118,1.545556722,,
.453913872480814,1.559716958,,
.459161916716947,1.574637463,,
.463973859375269,1.588237583,,
.46872386466189,1.601587159,,
.473801542138122,1.615774768,,
.478868165954314,1.629846216,,
.483415761708188,1.642403699,,
.488802716819931,1.657190308,,
.49331027105082,1.669489254,,
.49858236182659,1.683789007,,
.50361406212163,1.697351094,,
.508106771013381,1.709389793,,
.51315929173765,1.722849028,,
.518245304393494,1.736312497,,
.523307143676234,1.74962738,,
.528000116690426,1.761896634,,
.532859418718624,1.774524383,,
.537884915524628,1.787502343,,
.542894295597028,1.800356068,,
.548047058683218,1.813491676,,
.552585615159008,1.82498928,,
.557694955302498,1.837851903,,
.562825274293673,1.850681063,,
.567769287259494,1.862962528,,
.572258925004684,1.874045695,,
.577597538601481,1.887138421,,
.582120043981219,1.898156346,,
.587380793673558,1.910888131,,
.592037447899756,1.92208187,,
.597146536350374,1.934280936,,
.602011596223168,1.945817254,,
.607087776077457,1.957770804,,
.611749293898281,1.968672771,,
.616777370309472,1.980351246,,
.622000128690004,1.992392968,,
.626546555256457,2.002801386,,
.631456820649708,2.01396528,,
.636529605117795,2.025413953,,
.641492335150055,2.036530684,,
.646294031588943,2.047207778,,
.651625496614644,2.058971625,,
.656416054903648,2.069459762,,
.661530998914918,2.080571842,,
.666165898487166,2.090563793,,
.671233067243103,2.101403209,,
.676000878912128,2.111521346,,
.680984615428938,2.122013416,,
.685857128865368,2.132187573,,
.690958199170691,2.142749709,,
.695871135469483,2.152835432,,
.700895322979035,2.163060793,,
.705877907630816,2.17311222,,
.710456385557285,2.182269493,,
.715703837476191,2.192671043,,
.720397221588742,2.201888823,,
.725401347695805,2.211627198,,
.73019093474643,2.220860582,,
.735509155791881,2.231011833,,
.740114344254313,2.239715146,,
.745341274814343,2.249494679,,
.750105053968738,2.258315162,,
.755315880133049,2.267861173,,
.759811941968674,2.276010932,,
.764932431119388,2.285193351,,
.769878571136739,2.293961512,,
.774821480108528,2.302622822,,
.779746205010549,2.311150312,,
.784477323806881,2.31924532,,
.789591788121147,2.327887419,,
.794466244034334,2.336017084,,
.799596378944251,2.344458612,,
.804240386837393,2.351997201,,
.809372884205704,2.360212833,,
.814288922742529,2.367965787,,
.819192995504084,2.375584432,,
.824315318558159,2.383416601,,
.82903316524386,2.390514556,,
.833864885187834,2.397666407,,
.839199677988123,2.405421891,,
.844029896164625,2.41231333,,
.848969699443773,2.419229841,,
.853993351489077,2.42612441,,
.858611065373284,2.432334973,,
.863533399193015,2.43881813,,
.868418263346755,2.445108598,,
.873643550006867,2.451675185,,
.878254638939857,2.457326893,,
.883574878463442,2.463676493,,
.888375984657867,2.469244562,,
.893126428038141,2.474598273,,
.898234680967125,2.480177486,,
.90336359738743,2.485588294,,
.908030152520313,2.490339913,,
.912985826268864,2.495201504,,
.917822079645637,2.499757059,,
.923064629475713,2.504477578,,
.927600892091755,2.508373324,,
.932810955281201,2.512624168,,
.93770868834346,2.516394794,,
.94255911499005,2.519906101,,
.947413399940322,2.523190324,,
.952364463267667,2.526294657,,
.957612507405096,2.529304587,,
.962424450211473,2.531801058,,
.967174455350039,2.534009029,,
.972252133023678,2.53607706,,
.977318756445058,2.53782794,,
.982095718383789,2.539181511,1,

.982095718383789,,,
.982096195220947,,,1.
.982096195220947,,,.659526984420811
.982096672058105,,,

.982096672058105,2.53918270529939472,.659526984420811,
.982486913657351,2.54003327323396189,.652788402225997,
.982877155256597,2.54089030944762717,.646539724519064,
.983267396855843,2.54175323774156636,.640705834316056,
.983657638455089,2.54262157523588339,.635229055349725,
.984438121653581,2.54437289069706507,.625172587466174,
.985218604852072,2.54614158461937645,.616098161810171,
.985999088050564,2.54792559716389455,.607819196994404,
.986779571249056,2.54972329005007925,.600200717606078,
.987560054447548,2.55153332881885042,.593141526490132,
.988340537646039,2.55335460564012706,.586563539430103,
.989019631903826,2.55494770127399295,.581183157610889,
.989698726161613,2.55654806545029745,.576086914527151,
.990377820419399,2.55815523204662476,.571246869472348,
.991056914677186,2.55976878827271692,.566639327526646,
.992415103192759,2.56301363614610667,.558043042462427,
.993773291708333,2.56628009182988892,.550165307432908,
.994551630244791,2.56816093108165688,.545934040807922,
.99532996878125,2.57004785051596718,.541889087070557,
.996108307317708,2.57194054876027689,.538016217538437,
.996886645854166,2.57383875232738690,.534303105045886,
.997664984390625,2.57574221213554733,.530739215881708,
.998443322927083,2.57765070058323609,.527314354554888,
.999221661463542,2.57956400907223671,.524019806566613,
1.,2.58148194578859,.520847657296155,


==> CSVdata/n=2/plotData,lambda=0.8.csv <==
p,FI*,t1*,s1
0.,0.,1,
.00499348028842696,.0221691781,,
.00933828078739324,.0413573426,,
.0142244633569797,.06281164556,,
.0191430347163743,.08426315267,,
.0240382289646747,.105457743,,
.0285767006613303,.12496176,,
.0332760252246771,.1450019967,,
.0381360734105436,.1655553141,,
.0429805353602409,.1858626498,,
.0479636599355701,.2065585361,,
.0523527987738914,.2246220924,,
.0572939295411347,.244768715,,
.0622553490660423,.2647941283,,
.0670365961069728,.2838967264,,
.0713784264717902,.3010759682,,
.076541282726382,.3212946179,,
.080914899186991,.3382439605,,
.0860024548664387,.3577535292,,
.0905058036958846,.3748372953,,
.0954466911041803,.3933805705,,
.100151584334969,.4108436678,,
.105060646845585,.4288629231,,
.109568698673794,.4452295442,,
.114431241587166,.4626901795,,
.11948205708137,.4806160461,,
.123878806816857,.4960468059,,
.128627416984079,.5125320904,,
.133533195938658,.5293678231,,
.138332543558977,.5456479921,,
.142976159159493,.5612223439,,
.148132102569079,.5783124008,,
.152764947042439,.5934885458,,
.157711497378604,.6095062098,,
.162193807185107,.6238563459,,
.167094155736781,.639368122,,
.171705001830814,.6537968123,,
.17652466455399,.6687082075,,
.181236765820035,.6831200764,,
.186169899150768,.6980334838,,
.190921092865068,.7122302301,,
.195779874668052,.7265815029,,
.200598423304562,.7406493467,,
.205026169066412,.7534335594,,
.210100865380346,.767919847,,
.214639734259422,.7807284072,,
.219479115166382,.7942329784,,
.224111020185433,.8070135497,,
.22925415544036,.8210408213,,
.233707732663938,.8330499427,,
.238762582647632,.8465279739,,
.243369529653102,.8586724835,,
.248408805666415,.8718067462,,
.252756848628645,.883015212,,
.257708762025202,.8956421835,,
.262492065900258,.9077014247,,
.26727224495861,.9196194327,,
.27203483860064,.9313628765,,
.276610200106054,.9425234632,,
.281556287062729,.954456644,,
.286270266569218,.9657042545,,
.291231508025439,.9774113651,,
.295722626242219,.9878953396,,
.300686152618937,.9993580973,,
.305440345962547,1.010217054,,
.310182967466497,1.020933899,,
.315136654009087,1.032006069,,
.319699180155566,1.042095546,,
.324371831022366,1.052322313,,
.329530992793182,1.063490759,,
.33420219119031,1.073492991,,
.338979366514846,1.083615678,,
.343837630768424,1.093801307,,
.348303321005835,1.103068357,,
.353063602189005,1.11284735,,
.357787647802376,1.122451885,,
.362840908197307,1.132617,,
.367300191589234,1.141495182,,
.372445278917962,1.151632986,,
.377088323562783,1.160685615,,
.381682373546294,1.169554347,,
.386622453130792,1.178994318,,
.391582516355528,1.188372972,,
.396095439467194,1.196820708,,
.400887963348441,1.205703881,,
.405564998255806,1.214286791,,
.410634953437264,1.223495879,,
.41502187426806,1.231385694,,
.420060412329609,1.240358656,,
.424796902992153,1.248708286,,
.429487644320259,1.256896759,,
.434182117168137,1.265012564,,
.438970182316378,1.273209622,,
.444045451160991,1.281810721,,
.448698975704039,1.289618855,,
.45329260196903,1.297254022,,
.458203112844813,1.305337276,,
.463102933967632,1.313322993,,
.467500814398713,1.320423495,,
.472710420914168,1.328753393,,
.477069578063784,1.33565665,,
.482168101791159,1.343654519,,
.487034149140193,1.351211963,,
.491378949686886,1.357898104,,
.496265132017839,1.365348594,,
.501183703663594,1.372775812,,
.506078897768714,1.380096235,,
.510617369369916,1.386820243,,
.51531669412417,1.393719466,,
.520176742214583,1.400787899,,
.52502120416428,1.4077669,,
.530004328691883,1.414876932,,
.53439346743475,1.421082372,,
.539334598583808,1.428004979,,
.544296017917808,1.434889353,,
.549077264767832,1.441461241,,
.55341909527583,1.447376585,,
.558581951769055,1.454346088,,
.56295556784785,1.460195991,,
.568043123861385,1.466938966,,
.572546472356743,1.472852706,,
.577487360099127,1.479282286,,
.582192253139008,1.485348222,,
.587101315697351,1.491619187,,
.591609367668741,1.497326046,,
.596471910438932,1.503426559,,
.601522725885409,1.509703309,,
.605919475620897,1.515117957,,
.610668085931299,1.520914875,,
.615573864885878,1.52684848,,
.620373212601651,1.532599577,,
.625016828249893,1.538113875,,
.630172771516299,1.544179239,,
.634805615703298,1.54957822,,
.63975216623037,1.555289923,,
.644234476275507,1.560418791,,
.64913482439764,1.565975492,,
.65374567082576,1.571156094,,
.658565333453483,1.576522109,,
.663277434671802,1.581720078,,
.668210568241168,1.587111057,,
.672961761525927,1.59225439,,
.677820543424365,1.597464956,,
.682639092108601,1.602583494,,
.687066838013632,1.607244215,,
.692141534041205,1.612535913,,
.696680403206642,1.617223828,,
.701519784161329,1.622175487,,
.706151689084926,1.626869957,,
.71129482438758,1.632031307,,
.715748401467977,1.636457227,,
.720803251738033,1.641431989,,
.725410198409415,1.645920958,,
.730449474470455,1.650782155,,
.734797517575865,1.654935439,,
.739749430686061,1.65961921,,
.744532734561117,1.664096675,,
.749312913762649,1.66852524,,
.75407550754786,1.672891779,,
.758650869101001,1.677043609,,
.763596955723588,1.681484313,,
.768310935468711,1.685670548,,
.773272176781751,1.690027635,,
.777763295284892,1.693928587,,
.782726821279796,1.698191823,,
.787481014671133,1.702227708,,
.79222363622281,1.706207119,,
.797177322860853,1.710313528,,
.801739849245967,1.714050033,,
.806412499969585,1.717830962,,
.811571661454041,1.721951236,,
.816242859851169,1.725632094,,
.821020035605247,1.729347012,,
.825878299667917,1.733073043,,
.830343989809874,1.736451156,,
.835104271231678,1.740001983,,
.839828316558688,1.743473831,,
.844881577049073,1.747129333,,
.849340860345546,1.750304176,,
.854485947674275,1.753906687,,
.859128992510003,1.757100764,,
.863723042445787,1.760206788,,
.868663122173465,1.763485005,,
.873623185111841,1.766710437,,
.878136108557594,1.769586042,,
.88292863229566,1.772576452,,
.887605667203026,1.775430038,,
.892675622527664,1.77844878,,
.897062542928919,1.780996178,,
.902101081133648,1.783845341,,
.906837571700738,1.786446319,,
.911528313267479,1.788945422,,
.916222786115357,1.791367045,,
.92101085121587,1.793751696,,
.92608611996503,1.796181269,,
.930739644651259,1.798316178,,
.93533327077307,1.800332516,,
.940243781839759,1.802383095,,
.945143602580764,1.804315797,,
.949763298034668,1.806028865,1,

.949763298034668,,,
.949763774871826,,,1.
.949763774871826,,,.513520241437795
.949764251708984,,,

.949764251708984,1.80602921624233259,.513520241437795,
.952392242949409,1.81023874789712180,.513607187712442,
.955020234189835,1.81446472417418936,.513829861741509,
.957306835316336,1.81815545419562774,.514127384048523,
.959593436442837,1.82185929239201982,.514516245407835,
.962164958557734,1.82604072047167598,.515057218875691,
.96473648067263,1.83023964653257631,.515703115087066,
.967325048505341,1.83448460943756397,.51645411518232,
.969913616338051,1.83874839784552613,.517301948178973,
.972489881159708,1.84301119872081087,.518238680154736,
.975066145981365,1.84729384347138681,.519264309769928,
.977454673255894,1.85128268890997716,.520292776574317,
.979843200530422,1.85528967610299644,.521393637826714,
.982316382174297,1.85945839167357985,.522607812076441,
.984789563818173,1.86364780258336782,.523896184640254,
.987347331812191,1.86800298640994322,.525305625224223,
.98990509980621,1.87238181242514612,.526791644131527,
.992454665005833,1.87677094033518754,.528348284727163,
.995004230205456,1.88118522779596908,.529979661009236,
.996253172654092,1.88335708272195279,.530805897965633,
.997502115102728,1.88553529836219624,.531649856970001,
.998751057551364,1.88771998652144868,.532511581597253,
1.,1.88991126170188,.533391098907845,


==> CSVdata/n=2/plotData,lambda=1.0.csv <==
p,FI*,t1*,s1
0.,0.,1,
.00479157480980475,.02583157486,,
.00896069843140458,.04795095269,,
.0136493139789214,.07242867987,,
.0183690087137787,.09664331798,,
.0230662715634227,.1203205369,,
.0274212355165411,.1418981737,,
.0319305484406385,.1638642223,,
.0365940863173787,.1861827744,,
.0412426681690034,.2080309968,,
.0460243059867405,.2300948427,,
.0502359751793029,.2491894639,,
.0549773171589931,.2703112268,,
.0597381275443906,.2911274539,,
.0643260505074335,.3108224491,,
.0684923240887513,.3284022885,,
.0734464263475464,.3489355003,,
.077643200791409,.3660204398,,
.0825250471648929,.3855444299,,
.0868463084024604,.4025187077,,
.0915874168631346,.420816596,,
.0961020732921817,.4379303744,,
.100812643657332,.4554711868,,
.105138417733462,.4713011923,,
.109804349466346,.4880840786,,
.11465094120059,.5052030012,,
.11886991355268,.5198504356,,
.123426519275461,.5354096337,,
.128133938851285,.5512059152,,
.132739230518164,.566392293,,
.137195087005555,.5808399264,,
.142142555932069,.5966045462,,
.146588076810111,.6105266842,,
.151334619224854,.6251433588,,
.155635692127526,.6381717125,,
.160337900872374,.652184815,,
.164762312849579,.6651551215,,
.169387098202121,.6784950052,,
.173908671218031,.6913266287,,
.178642339128112,.7045420653,,
.183201423935296,.7170638728,,
.187863746633851,.7296646123,,
.192487462946506,.7419611693,,
.196736178037236,.7530887428,,
.201605684998464,.7656443704,,
.205961030074401,.7766990668,,
.210604736329251,.7883074129,,
.21504935573871,.7992493893,,
.219984534393173,.8112099516,,
.22425803648098,.8214095686,,
.229108499574896,.8328131149,,
.23352917011858,.8430492327,,
.238364688957216,.8540782067,,
.242536923936906,.8634563903,,
.247288612563027,.8739846415,,
.251878509194536,.8840034499,,
.256465407357615,.8938706113,,
.261035431149914,.903560182,,
.265425793315937,.9127386796,,
.270171891087392,.922520332,,
.274695266399312,.9317097879,,
.27945590591602,.9412437687,,
.283765431071301,.9497551323,,
.288528263120444,.9590326706,,
.29309022627047,.9677943266,,
.297641085474507,.9764155939,,
.302394475551595,.9852960784,,
.306772521341265,.9933650074,,
.311256239088235,1.001521154,,
.316206796245343,1.010402551,,
.320689120251539,1.01833389,,
.325273136133232,1.026339112,,
.329934962208878,1.034372307,,
.334220087535108,1.041662176,,
.338787892370091,1.049335416,,
.343320926777748,1.056852563,,
.348169864556045,1.064787881,,
.352448842090022,1.071701378,,
.357385893888488,1.079576297,,
.361841202506103,1.08659086,,
.366249497503681,1.093447115,,
.370989830803959,1.10072791,,
.375749339729581,1.107944101,,
.380079788124573,1.11442935,,
.384678531962211,1.121233992,,
.389166456486244,1.127794228,,
.39403141401709,1.134817449,,
.398240954884642,1.140821763,,
.403075765609722,1.147636144,,
.407620741865685,1.15396364,,
.412121818607523,1.160156452,,
.416626475989537,1.166282124,,
.421220941377772,1.172456901,,
.426090997720079,1.178922929,,
.430556362493613,1.184781289,,
.434964250905229,1.190499331,,
.43967621107261,1.196541671,,
.444377913714566,1.202499796,,
.448597971043907,1.207788098,,
.453596933271976,1.213980876,,
.45777983305001,1.219103978,,
.462672203991356,1.225029245,,
.467341498462185,1.230618262,,
.471510622129582,1.235554915,,
.476199237448114,1.241047141,,
.480918932457753,1.246513082,,
.485616195170006,1.251891587,,
.489971159031531,1.256824226,,
.494480472138816,1.261877842,,
.499144009923962,1.267047535,,
.503792591775587,1.272144084,,
.508574229547527,1.277328497,,
.512785898648495,1.281846923,,
.517527240994562,1.286880595,,
.522288051196771,1.291879277,,
.526875973976626,1.296644453,,
.531042247695335,1.300928122,,
.535996350183115,1.305968618,,
.540193124260602,1.31019399,,
.545074970954665,1.315058389,,
.549396231871653,1.319319327,,
.554137340652906,1.323946452,,
.558651996898765,1.328306719,,
.563362567309713,1.332809185,,
.567688341523233,1.336902133,,
.572354273118727,1.341272754,,
.577200864807173,1.345764712,,
.581419837159263,1.349635773,,
.585976443019436,1.353776176,,
.59068386259526,1.358010067,,
.595289154353733,1.362109834,,
.599745010886921,1.366037285,,
.604692479676043,1.370353366,,
.609138000279304,1.374191958,,
.613884542877235,1.378249624,,
.618185616008892,1.381890475,,
.622887824341566,1.385832197,,
.62731223663935,1.389504579,,
.631937021900299,1.39330592,,
.636458594870412,1.396985935,,
.641192263009478,1.400800359,,
.645751347404489,1.40443757,,
.650413670194637,1.408120489,,
.655037386553089,1.411736706,,
.65928610178121,1.415028183,,
.664155608467657,1.41876393,,
.668510953818375,1.422072394,,
.673154660119023,1.425566104,,
.677599279436887,1.428877671,,
.682534458137148,1.432518023,,
.686807960087564,1.435639377,,
.691658423456262,1.439147693,,
.696079093679367,1.442313518,,
.700914612563799,1.445742202,,
.705086847680881,1.448672069,,
.709838536032219,1.451976938,,
.714428432663729,1.45513726,,
.719015330964198,1.458264322,,
.723585354893889,1.461349083,,
.727975717105709,1.464283814,,
.732721814556584,1.467424834,,
.737245190097489,1.470388175,,
.742005829476806,1.473475213,,
.74631535490687,1.476241797,,
.751078186589637,1.479268659,,
.75564014978546,1.482137736,,
.760191009035294,1.484970563,,
.764944399203975,1.487898349,,
.76932244522263,1.490566892,,
.77380616283221,1.493272015,,
.778756719714536,1.496226122,,
.783239043720731,1.498871266,,
.787823060014597,1.501547367,,
.792484885907056,1.504238734,,
.796770011141692,1.506685756,,
.801337816205659,1.509265798,,
.805870850338534,1.51179713,,
.810719788208425,1.514472679,,
.814998765650809,1.516805958,,
.819935817449274,1.519465517,,
.824391126250078,1.521835406,,
.828799421201859,1.524151893,,
.833539754639527,1.526611053,,
.838299263290367,1.529046639,,
.842629712005938,1.531233128,,
.847228455706185,1.533523864,,
.851716380230219,1.535727951,,
.856581337898456,1.53808154,,
.860790878353835,1.540087582,,
.865625689216305,1.542356037,,
.870170665380674,1.544453116,,
.874671742351497,1.546495361,,
.879176399733512,1.54850394,,
.88377086507595,1.550515242,,
.888640921326662,1.552604842,,
.893106286237588,1.554481313,,
.897514174511812,1.556295366,,
.902226134862382,1.558191061,,
.906927837137961,1.560036148,,
.911360740661621,1.561731524,1,

.911360740661621,,,
.911361217498779,,,1.
.911361217498779,,,.462473334174829
.911361694335938,,,

.911361694335938,1.56173196425142158,.462473334174829,
.916816930515603,1.56864307214000132,.466168227612478,
.921563502346541,1.57469983433090177,.469486529996002,
.926901518798882,1.58156292756716255,.473335596148381,
.932274919089302,1.58853048755127091,.477338759212028,
.937622780546112,1.59552783558114686,.481455000510371,
.942580932690492,1.60207519764258488,.485392980182287,
.947714812048618,1.60891950163092012,.489598953550051,
.953024277424882,1.61607206706599715,.494092051716002,
.958316715278347,1.62328201971302755,.498723105675484,
.96376063813394,1.63078806331018389,.503654189815195,
.968555648348335,1.63748008669288847,.508146099725905,
.973953694154663,1.64511070662932690,.513380579475627,
.979373904855706,1.65288364106341734,.518838576515531,
.98459728220678,1.66048768711268635,.524305051152118,
.986968945728414,1.66397936313511652,.526858328951196,
.989340609250049,1.66749664910299589,.529458562280023,
.992160746569479,1.67171364711785775,.532614143290324,
.994980883888909,1.67596978817680764,.535841947774246,
.997490441944454,1.67979152335634851,.538778303130611,
1.,1.6836469316076,.541777817520381,


==> CSVdata/n=2/plotData,lambda=2.0.csv <==
p,FI*,t1*,s1
0.,0.,1,
.00300292030788211,.04288455315,,
.0056157452112427,.07791485724,,
.00855414008189772,.1149974444,,
.0115120125411372,.1500658518,,
.0144558267488989,.1829120769,,
.0171851193539426,.2116846129,,
.020011143759668,.2399089196,,
.0229338222427388,.2675503196,,
.0258471276588479,.2936572027,,
.0288438203700705,.3191207185,,
.0314833089412492,.3404657391,,
.0344547479112286,.3633678361,,
.0374383878951087,.3852462327,,
.0403136778746221,.4053445203,,
.042924716633723,.4228127411,,
.0460294942633697,.4426774577,,
.0486596481700326,.4587827254,,
.0517191424275151,.4767363262,,
.0544273132567386,.4919698673,,
.057398605878383,.5080156459,,
.0602279791036856,.5226834831,,
.0631801332435464,.5373893566,,
.0658911323067226,.5503858578,,
.0688153110396102,.5638894244,,
.0718527109176196,.5773812639,,
.0744967764404116,.5887063864,,
.0773524396415689,.6005222455,,
.0803026191552098,.6122991195,,
.0831887942477687,.6234194127,,
.0859813170541778,.6338203513,,
.0890819375185902,.6449765654,,
.0918679829115311,.6546661422,,
.0948426810379776,.6646792882,,
.0975381996676119,.6734698445,,
.100485113509572,.682786854,,
.103257929776491,.6912861233,,
.106156321726113,.6999057739,,
.108990029634683,.7080831312,,
.111956659200575,.7163910176,,
.114813876064817,.7241584194,,
.117735792985479,.7318744355,,
.120633514958795,.7393091853,,
.12329622050651,.7459578904,,
.126347981550358,.7533712461,,
.129077513008283,.7598221019,,
.131987762846811,.7665206188,,
.134773243281795,.7727651688,,
.137866161329153,.7795153623,,
.140544401096796,.7852104061,,
.143584227188533,.7915120275,,
.146354698667538,.7971104924,,
.149385159068568,.8030822029,,
.15199993388626,.8081115878,,
.154977857186741,.8137054837,,
.157854384080912,.8189781672,,
.160729031809653,.824123625,,
.16359310422804,.8291313716,,
.166344581191382,.8338343679,,
.169319000656133,.838803546,,
.172153838078799,.8434321536,,
.175137370977831,.8481941931,,
.177838186705396,.8524114192,,
.180823093682981,.8569721934,,
.183682114428935,.8612452647,,
.186534176238374,.8654179598,,
.189513165852511,.8696834486,,
.192256924039013,.8735307427,,
.195066907731564,.8773924895,,
.198169463616112,.8815669773,,
.200978573839575,.8852682301,,
.203851415218285,.8889787378,,
.206773020901186,.892677031,,
.209458545050288,.8960115272,,
.212321226829427,.8994994373,,
.21516211768878,.9028948025,,
.218200987852366,.9064561178,,
.22088265912826,.9095398528,,
.223976751090749,.9130311108,,
.226768930542553,.9161220205,,
.229531646162535,.9191261236,,
.232502452984627,.9222979732,,
.2354852773327,.9254232987,,
.238199205830894,.9282165979,,
.241081277343694,.9311318862,,
.243893897458878,.9339275033,,
.246942807336371,.9369042976,,
.249580962068332,.9394361313,,
.252610978688629,.9422950588,,
.25545935360494,.9449360516,,
.258280216325844,.9475082053,,
.261103323064118,.9500402963,,
.263982713236627,.9525805378,,
.267034818582225,.9552276427,,
.269833300311679,.9576146365,,
.272595761120813,.9599341515,,
.275548786261442,.9623742493,,
.278495382924456,.9647693983,,
.281140128411634,.9668862581,,
.284273020162022,.9693544798,,
.2868944786987,.9713877213,,
.289960568791543,.9737296459,,
.292886854980636,.9759292371,,
.295499679912697,.977864535,,
.298438074639846,.9800093775,,
.301395947271293,.9821353945,,
.304339761392951,.9842191395,,
.307069053940592,.9861230026,,
.309895078461123,.9880665296,,
.312817756886791,.9900473982,,
.3157310623029,.9919930756,,
.318727754985421,.9939650626,,
.321367243499197,.99567783,,
.324338682698788,.997579495,,
.327322322567862,.9994613114,,
.33019761243257,1.001249127,,
.332808651277775,1.002851256,,
.335913429050929,1.004730399,,
.338543582727981,1.006300663,,
.341603077186373,1.008102824,,
.344311247814686,1.00967655,,
.347282540637241,1.011380428,,
.350111913747738,1.012981231,,
.3530640679163,1.014629396,,
.35577506706558,1.016123425,,
.358699245712364,1.017714413,,
.361736645561672,1.019344887,,
.364380711084464,1.020746225,,
.367236374371725,1.02224125,,
.370186553885366,1.023766003,,
.373072729035328,1.025238617,,
.375865251870438,1.026645841,,
.378965872248746,1.028188421,,
.381751917469479,1.029556968,,
.384726615710731,1.031000213,,
.387422134483872,1.032292266,,
.39036904806752,1.033688008,,
.393141864535349,1.034985538,,
.396040256427567,1.036325795,,
.398873964307436,1.037620574,,
.401840594016835,1.038959893,,
.404697810622764,1.04023443,,
.40761972760083,1.041522495,,
.410517449602847,1.042784848,,
.413180155236666,1.043931835,,
.416231916108306,1.04523138,,
.418961447738439,1.046380337,,
.421871697605669,1.047591693,,
.424657177983249,1.048738121,,
.427750096059309,1.049996444,,
.430428335740848,1.051073823,,
.433468162004793,1.052283132,,
.436238633282889,1.053372962,,
.43926909371262,1.054551835,,
.441883868616417,1.055558072,,
.444861791744688,1.056691925,,
.44773831863886,1.057775097,,
.450612966453705,1.058845903,,
.453477038958196,1.059901364,,
.456228515950239,1.060904778,,
.459202935214081,1.061978046,,
.462037772780254,1.06299005,,
.465021305593182,1.064043833,,
.467722121492955,1.064987919,,
.470707028240928,1.066020599,,
.473566049015584,1.066999343,,
.476418110853724,1.06796574,,
.479397100525265,1.06896468,,
.482140858855273,1.069875426,,
.48495084246172,1.070799033,,
.48805339817406,1.071808246,,
.490862508397523,1.072712593,,
.493735350034545,1.073628343,,
.496656955602641,1.074550327,,
.49934247969434,1.075389647,,
.502205161616986,1.07627585,,
.505046052304131,1.077146773,,
.508084922525119,1.07806912,,
.510766593743611,1.078875205,,
.513860685706099,1.079796254,,
.516652865272709,1.080619266,,
.51941558086399,1.081426078,,
.522386387772186,1.082285438,,
.525369211948051,1.083139822,,
.528083140647154,1.083909931,,
.53096521207385,1.084720291,,
.533777832189034,1.085503812,,
.536826742152631,1.086345116,,
.53946489662628,1.087066419,,
.542494913332681,1.087887343,,
.545343288191589,1.088651824,,
.548164151056,1.08940211,,
.550987257794274,1.090146297,,
.553866647938081,1.090898512,,
.556918753226277,1.091688443,,
.559717235041835,1.092406125,,
.562479695764865,1.093108454,,
.5654327210203,1.093852599,,
.568379317453703,1.094588384,,
.571157455444336,1.095276017,1,

.571157455444336,,,
.571157932281494,,,1.
.571157932281494,,,.410229679771222
.571158409118652,,,

.571158409118652,1.09527637686948687,.410229679771222,
.576437012188499,1.09920889463677818,.412025593975425,
.581029896495034,1.10262584963289578,.413579666471149,
.586195075252508,1.10646410530393080,.415318652839419,
.591394492167627,1.11032383237775201,.417059995733596,
.596569197161749,1.11416208446588483,.418784556745441,
.601366811099647,1.11771855711365009,.42037644548111,
.606334462443696,1.12139967550848607,.422018163458504,
.61147201457001,1.12520593795339807,.423709240615019,
.616593090501498,1.12899999518626148,.425388900251185,
.62186074655728,1.13290345949296856,.427110654277461,
.626500500878458,1.13634296726881767,.428622614230907,
.631723765321281,1.14021726807053891,.430320261635733,
.636968476989748,1.14411063169781468,.432020482013896,
.642022728503756,1.14786635595230568,.433655398713513,
.646612473084423,1.15128071494877782,.435137339625724,
.652070123320437,1.15534619976181974,.436896777198577,
.6566934689515,1.15879549526304215,.438385325546633,
.662071519024069,1.16281473379039557,.440115159193685,
.666832004613808,1.16637928656473089,.441645259796206,
.672055011802129,1.17029831110060556,.443323393988196,
.677028549779018,1.17403878250957550,.444921180281376,
.682217914899506,1.17795131435566591,.446588679534935,
.686983372024582,1.18155367325220650,.448120708912743,
.692123561324872,1.18545015989087532,.449774520057242,
.697462773383989,1.18951026036907015,.451494362275661,
.702110573177027,1.19305584080660965,.452993607197966,
.707130324284144,1.19689763534664806,.454615524431407,
.712316218360796,1.20088095628057534,.456294605560132,
.717389603979357,1.20479277947907693,.457941142668165,
.722298365433944,1.20859246001149745,.459538576308086,
.727748708108345,1.21282928216073915,.461317667209218,
.732646083415078,1.21665313653717955,.462921742139222,
.737875076878844,1.22075441324784539,.464640790238853,
.742613322138256,1.22448801634393645,.466204533975803,
.747793475741372,1.22858941561476342,.467921529058309,
.752667596583094,1.23246798115959177,.469544502240929,
.757762457276776,1.23654322773940595,.471249421771706,
.7627436148606,1.24054914982439612,.472925097334789,
.767958425221205,1.24476681829839553,.474689630136921,
.772980907393381,1.24885290205260535,.476399292368218,
.778117120827604,1.25305679219992805,.478159120359043,
.783210803821373,1.25725208669152577,.479916207380347,
.787891369483196,1.26113099232900483,.481542038550545,
.79325582593321,1.26560580692802604,.483419280411612,
.798053859732251,1.26963545762502150,.485111608999993,
.803169564498492,1.27396136214427269,.486930664803944,
.808065946709004,1.27813127536474713,.488686570317322,
.813502749895794,1.28279642573330688,.490654355849453,
.818210621970239,1.28686689795330533,.492374525266984,
.823554098884203,1.29152279365227551,.494346032015744,
.828424098003265,1.29580050144319547,.496161478521803,
.833751111688555,1.30051851001544816,.498168834449116,
.838347423599797,1.30462309581686453,.499919750133937,
.843582086349394,1.30933713113915751,.501936368015454,
.84863851214072,1.31393184371101523,.503908185797542,
.8536916346914,1.31856540943146960,.505903360542814,
.858726167715895,1.32322498502285613,.507916969532138,
.863562777834115,1.32774324310001757,.509876936514409,
.86879128145988,1.33267535544961535,.512025180063058,
.873774424529818,1.33742380660327642,.514102628751237,
.879018947962052,1.34247352343140935,.516322418112477,
.88376650458325,1.34709252023972681,.518362741430798,
.88901344340268,1.35225211279386826,.520653874877261,
.894039096480031,1.35724992829115898,.522885730590293,
.899052516977131,1.36229201491344587,.525150713422163,
.904289054117645,1.36762093100510751,.527559786361027,
.90911209599064,1.37258760439387539,.529819972437159,
.914051550596473,1.37773453938530221,.532178103514545,
.919505295397345,1.38349110024733912,.534835783766322,
.924443214598926,1.38877259827922783,.537293871608298,
.929493161905564,1.39424492016981216,.539861810430718,
.934628828238821,1.39988676264245648,.542532865434945,
.939349504968198,1.40514366326951223,.54504435029573,
.944381593494721,1.41082530659424532,.547784651401043,
.949375377436279,1.41654659402751615,.550572680158676,
.954717173997535,1.42276213432675602,.553636145392746,
.959431078056893,1.42833283218149787,.556413989143683,
.964869944778966,1.43486496910899852,.559712415044541,
.969778102676852,1.44086066525376744,.562781487773254,
.974634468366768,1.44689209217626491,.565911584942848,
.979856621605352,1.45349334095405802,.569389698994872,
.985099899530251,1.46024832240313862,.573009355378631,
.989870506084246,1.46651120345710306,.576424288793423,
.994936678334989,1.47329114238362902,.580189945959134,
1.,1.48020815630747,.584111795060901,


==> CSVdata/n=2/plotData,lambda=3.0.csv <==
p,FI*,t1*,s1
0.,0.,1,
.00141737465487245,.05409234411,,
.00265062476341588,.09694235254,,
.00403754349207538,.1410553863,,
.00543365561835025,.1816426066,,
.00682313226739179,.2187030321,,
.00811135498644493,.2504366922,,
.00944523499525247,.280925801,,
.0108247356084963,.3101907048,,
.0121998121457781,.3373073443,,
.0136142473827636,.3632801244,,
.0148600827093936,.3846998806,,
.0162625982118844,.4073340691,,
.0176708725777794,.4286280278,,
.0190280058762135,.4479131251,,
.0202604129268853,.4644641989,,
.021725864111096,.4830530178,,
.0229672934876707,.4979453151,,
.0244113709764743,.5143618208,,
.0256896242435793,.5281408669,,
.0270920706698378,.542507933,,
.0284275313173256,.5555116405,,
.0298209444039575,.5684267408,,
.0311005325939747,.5797401264,,
.0324807413232684,.5913964074,,
.0339143902924078,.6029436508,,
.0351623859345135,.6125611133,,
.0365102554179454,.6225228956,,
.0379027364834545,.6323790667,,
.0392650075417239,.6416198369,,
.0405830748372722,.6502055314,,
.0420465638446567,.6593537727,,
.0433615738090948,.6672487115,,
.0447656276293894,.6753583214,,
.0460379090740058,.6824371086,,
.0474288487465386,.6898987169,,
.0487376145799285,.69666884,,
.0501056519795547,.7034994971,,
.0514431585921599,.7099470114,,
.0528434040618961,.716465149,,
.0541920068723738,.7225300209,,
.055571148029107,.728527025,,
.0569388692007492,.7342794532,,
.0581956629114624,.7394022592,,
.0596360903330374,.7450905141,,
.0609244257903539,.7500200314,,
.0622980600988133,.7551190227,,
.0636128034037973,.7598544076,,
.0650726568799008,.7649537727,,
.0663367827231221,.7692404015,,
.067771576862127,.7739670183,,
.0690792359585346,.7781516907,,
.0705096095031605,.782600363,,
.0717437799688463,.7863351004,,
.0731493560672781,.7904762726,,
.0745070731878944,.7943674057,,
.0758639033447616,.7981532482,,
.0772157419682794,.8018270048,,
.0785144356768904,.805267568,,
.0799183579692109,.8088927777,,
.0812563977110661,.8122602479,,
.082664621533046,.8157154928,,
.0839394032013053,.8187675874,,
.0853482755866546,.8220600553,,
.0866977298270596,.8251370704,,
.0880438994580744,.8281345909,,
.089449978855228,.8311914311,,
.0907450293107591,.8339422322,,
.0920713381228753,.8366973395,,
.0935357406461593,.8396687991,,
.0948616371819513,.8422975427,,
.0962176147438478,.8449273492,,
.0975966089967445,.8475430268,,
.0988641730589652,.8498967347,,
.100215355302486,.8523540099,,
.101556252258937,.854741462,,
.102990595201042,.8572407151,,
.104256340711896,.8594007829,,
.105716748274482,.8618418076,,
.107034653507084,.8639989382,,
.108338651847667,.8660919169,,
.109740868977141,.8682979566,,
.111148758363948,.8704678221,,
.112429729243654,.8724039695,,
.113790063417375,.8744214621,,
.115117616617699,.8763530656,,
.116556698292296,.8784065536,,
.117801904048472,.8801504232,,
.119232068129144,.8821166441,,
.120576497551182,.883930213,,
.121907941251166,.8856939612,,
.123240444124561,.8874277868,,
.124599512708996,.8891647548,,
.126040102640569,.8909722014,,
.127360982540392,.8925997799,,
.128664860610571,.8941792956,,
.130058684808484,.8958387457,,
.131449474772948,.8974654591,,
.132697791357399,.8989013825,,
.134176512371674,.9005735344,,
.135413837544418,.9019492962,,
.136861028259318,.903532021,,
.138242231705322,.9050167024,,
.139475481827413,.9063215107,,
.140862400488337,.9077659815,,
.142258512695894,.9091961007,,
.143647989304295,.9105961711,,
.144936211996254,.9118739846,,
.146270092059249,.9131770489,,
.147649592645399,.9145037271,,
.149024669182681,.9158054409,,
.15043910440612,.9171233481,,
.151684939705656,.9182668665,,
.153087455316522,.9195352524,,
.154495729628229,.9207891082,,
.155852862872475,.9219791432,,
.157085269963788,.9230445965,,
.158550721215734,.9242930898,,
.159792150483933,.92533539,,
.161236228067565,.9265305234,,
.162514481239841,.9275732121,,
.163916927760929,.9287011329,,
.165252388354229,.9297598741,,
.166645801454407,.9308489817,,
.167925389685066,.9318353985,,
.169305598373718,.9328849565,,
.170739247329311,.9339596284,,
.171987242971416,.934882518,,
.173335112495489,.9358663402,,
.174727593560999,.936868909,,
.176089864646362,.9378364145,,
.177407931955457,.938760243,,
.178871420922201,.9397721293,,
.180186430805357,.9406691532,,
.181590484679839,.9416144251,,
.182862766192191,.9424600519,,
.184253705742801,.9433728831,,
.18556247167102,.944220871,,
.186930509043552,.9450961649,,
.18826801564261,.9459411629,,
.189668261180081,.9468146128,,
.191016863868636,.947645236,,
.192396005052463,.948484101,,
.193763726237652,.9493056626,,
.195020519989006,.9500516632,,
.196460947329299,.950896338,,
.197749282867898,.9516426474,,
.199122917189904,.9524289962,,
.200437660467794,.9531727308,,
.201897513957445,.9539885367,,
.203161639760025,.9546865994,,
.204596433980312,.9554696686,,
.205904092981891,.9561749428,,
.207334466540063,.9569373831,,
.20856863704639,.957587795,,
.20997421306354,.9583202824,,
.211331930184156,.9590196211,,
.212688760381665,.9597105837,,
.214040599045823,.9603912643,,
.215339292767981,.9610380293,,
.216743214965473,.9617294429,,
.218081254775063,.962381034,,
.219489478556402,.9630591584,,
.220764260305943,.9636663735,,
.222173132582917,.9643302282,,
.223522586836869,.9649590809,,
.22486875648143,.9655796857,,
.226274835905678,.9662208622,,
.227569886428944,.9668051401,,
.228896195200419,.9673973877,,
.230360597642421,.9680442052,,
.231686494178213,.9686235254,,
.233042471862033,.9692098757,,
.234421466060741,.9697999373,,
.235689030095868,.9703368517,,
.237040212407124,.9709035059,,
.238381109282293,.9714601394,,
.239815452251492,.9720493682,,
.241081197735252,.9725640975,,
.242541605297838,.9731519787,,
.243859510584628,.973677052,,
.245163508911664,.9741915773,,
.246565726081779,.9747393815,,
.247973615387304,.975283778,,
.249254586361839,.9757742751,,
.250614920494919,.9762902029,,
.251942473695243,.9767888443,,
.253381555410481,.9773240407,,
.254626761044734,.9777827184,,
.256056925166047,.9783045451,,
.257401354560991,.9787903017,,
.25873279832871,.9792668594,,
.260065301202105,.9797393682,,
.261424369772993,.9802167979,,
.262864959677472,.9807179755,,
.264185839617936,.9811731464,,
.265489717647474,.9816184246,,
.266883541899575,.9820900485,,
.268274331755663,.9825562058,,
.269585609436035,.9829917067,1,

.269585609436035,,,
.269586086273193,,,1.
.269586086273193,,,.443300667835719
.269586563110352,,,

.269586563110352,.982992416420519821,.443300667835719,
.274820842876693,.988477358656999927,.445386784310268,
.279375161713845,.993201545425818955,.447155978502928,
.28449696956756,.998464066406275830,.4490969421256,
.289652728088416,1.00371097135850573,.451001321886372,
.294783982189003,1.00888585850890533,.452849722200332,
.299541311586492,1.01364433135902532,.454523684055968,
.30446725062232,1.01853409643109805,.456218543379498,
.309561663819801,1.02355364418855688,.457932139869762,
.314639739169549,1.02852166847726245,.459602399598491,
.319863163841567,1.03359748142887597,.461282933778609,
.32446395913585,1.03804127824027725,.462732919861291,
.32964336494181,1.04301576277675978,.464333210034157,
.334844037885637,1.04798272883840093,.46590720763842,
.339855849928277,1.05274476050942667,.467394365370494,
.344407055403168,1.05704976033755083,.468720743987341,
.349818878914832,1.06214661348660089,.470269352460525,
.35440340329927,1.06644686303752878,.471557969337139,
.359736295033075,1.07143058713767236,.473031257639147,
.364456807841221,1.07582679349908661,.47431349450594,
.36963595855279,1.08063513078449525,.475697348757555,
.374567734792658,1.08520054416346978,.476994116952294,
.379713525921658,1.08995164428427671,.478326017359448,
.384438968520221,1.09430459740762620,.479531023734064,
.389535996747891,1.09899026012245393,.480812192127092,
.394830376582754,1.10384808469115736,.482123323898827,
.399439149792787,1.10807015981510726,.48324920327331,
.404416751121091,1.11262414606200966,.484449605877178,
.409559100351869,1.11732339860297647,.48567350636343,
.41458988583407,1.12191635716380689,.486855610387208,
.419457429466269,1.12635712019912893,.487985585882504,
.424862006776356,1.13128524124100638,.489225091274306,
.429718259867755,1.13571195790696455,.490325959866491,
.434903346589292,1.14043787534482965,.491488317222043,
.43960180581442,1.14472054341983820,.492530642512221,
.444738462773194,1.14940377286275841,.493658653916506,
.449571656662362,1.15381217048738782,.49470960872393,
.454623736898061,1.15842290689366068,.495797857523928,
.45956306876465,1.16293414445366983,.496852059692676,
.464734091475516,1.16766137714501506,.497945901743457,
.469714400936708,1.17221924036101899,.498990381111113,
.47480748668281,1.17688610076269540,.500049817244605,
.479858399107491,1.18152081060800596,.501092216732935,
.484499663058301,1.18578592892909240,.502043153013216,
.489819075312298,1.19068236149302531,.503125428279092,
.494576821045447,1.19506975431789675,.504086765830694,
.499649570330475,1.19975655886212884,.505105186746786,
.504504838664471,1.20425165267683942,.506074186569591,
.509895990175134,1.20925414459795055,.507143736936808,
.514564331252447,1.21359608279826592,.50806469484638,
.519862940131081,1.21853628223951760,.509104709550584,
.524692046906815,1.22305047821827850,.510047888666144,
.529974330794994,1.22800176223941659,.511074847862871,
.534532048455986,1.23228569439825519,.511957257068854,
.539722756859571,1.23717849948475389,.512958357827026,
.544736724922586,1.24191933943848620,.513921772361257,
.549747417481563,1.24667201851455611,.514881314560603,
.554739676606639,1.25142261902946439,.515834433697359,
.559535674741845,1.25600145338850133,.516747576491469,
.564720275738447,1.26096839015027729,.517732315496859,
.569661576419447,1.26571931562434803,.518668752015584,
.574862062707621,1.27073802580053963,.519652396163253,
.579569755109015,1.27529810396328580,.52054143900275,
.584772636502894,1.28035712867502860,.521522636681416,
.589756090243847,1.28522232211284693,.522461447108922,
.594727414118915,1.29009525161599803,.523397258533838,
.599919981174555,1.29520649875319638,.524374180880621,
.604702524994198,1.29993404895351561,.525273730810442,
.609600504053803,1.30479599812525704,.526195040950375,
.61500845492343,1.31018862561767757,.527212553794274,
.619904911471245,1.31509390447767993,.52813434478532,
.624912455448026,1.32013333181240711,.529077838786031,
.630004998687052,1.32528257160850549,.530038373221101,
.634686036901342,1.33003781035014645,.53092248890025,
.639675872054373,1.33513056123414597,.53186636036075,
.644627724257866,1.34020938124742628,.532804722145871,
.649924666893354,1.34567014556865860,.533810723424495,
.65459898930629,1.35051360237843654,.53470052610568,
.659992187025171,1.35613120158668821,.535729904617688,
.664859132168607,1.36122813037615575,.53666154675862,
.669674719992191,1.36629747816107572,.537586131814133,
.674853023924457,1.37177834142249666,.538583723043614,
.680052275163554,1.37731297616640247,.539589184744533,
.68478282395238,1.38237675489454537,.540507480636893,
.689806456635873,1.38778415156524737,.541486632326378,
.694709031146647,1.39309151248876639,.542446320554524,
.700023473637602,1.39887921353202982,.543491514542627,
.704621943965882,1.40391669121157814,.544400259324905,
.709903454316213,1.40973687702303452,.545449329166398,
.714868351703688,1.41524241300137654,.546440858966787,
.719785293596851,1.42072814344036580,.547428355207896,
.724706146954025,1.42625213494805814,.548422268604018,
.729725105892032,1.43192186949633826,.549442148432693,
.735045118285726,1.43797174401867500,.550530408590082,
.739923048697168,1.44355583060207504,.551534889703094,
.744738192369348,1.44910338579003684,.552533084800816,
.749885501707703,1.45507321911855803,.5536077145401,
.755021605803539,1.46107163892066949,.554688084206457,
.759631564234444,1.46649164110588570,.555665010528005,
.765092392434297,1.47295705250308595,.556831507593734,
.769661760239636,1.47840525927272570,.557815417649917,
.775006148931079,1.48482266773794658,.558975959724258,
.780106850588025,1.49099373782905209,.560093568339133,
.784661169475205,1.49654272502646668,.56110006743517,
.789782977078779,1.50282791745710775,.56224205124977,
.794938735899805,1.50920360445863855,.563402790754392,
.800069989850307,1.51559864835946501,.564569581157351,
.80482731914774,1.52157283825723910,.565662097290645,
.80975325838368,1.52780549233235630,.566804609212053,
.814847671481105,1.53430233928426007,.567998629415102,
.819925746830853,1.54083107269197406,.569202039501804,
.825149171452842,1.54760278328456713,.570454166984612,
.829749966647068,1.55361543207281749,.571569431844353,
.834929372853256,1.56043933881945240,.572839344978421,
.840130045596969,1.56735123951007860,.574130517251943,
.845141857439496,1.57407027560379364,.575390465364884,
.849693063064472,1.58022231648615485,.576548586637179,
.855104886826277,1.58760165870391790,.577943546646762,
.859689410810489,1.59390849095861920,.5791410054116,
.865022302894492,1.60131045584570431,.580552884130794,
.86974281535244,1.60792265616158292,.581820243974772,
.874921966414207,1.61524388352809978,.583230558066254,
.879853742453962,1.62228170946307659,.584593608522771,
.88499953363299,1.62969556581752251,.58603746935074,
.889724976381638,1.63656885675865360,.587383752171884,
.894822004459223,1.64405418114867574,.588858592455075,
.900116384244058,1.65190995253152306,.590416589770474,
.904725157454091,1.65881702003996589,.591795376522508,
.909702758932479,1.66635040749302710,.593309019954443,
.914845108163258,1.67421544863211591,.594900780806062,
.919875893745515,1.68199301261411782,.596486799189474,
.924743437427743,1.68959864376746660,.598049680013948,
.930148014587745,1.69813873411418426,.599819190326743,
.935004267378974,1.70590041826230054,.601441265944977,
.940189354300624,1.71428242218081395,.603208645042884,
.944887813775893,1.72196474643032249,.604843187041412,
.950024470284413,1.73046107375627400,.606667924645366,
.954857664523779,1.73855130993112961,.608422889009618,
.959909744659421,1.74711046168428008,.61029873273799,
.964849076475982,1.75558319235755023,.612175876626052,
.97002009943699,1.76456793319674832,.614189518683292,
.975000408447927,1.77333596161718510,.616178464806175,
.980093494294086,1.78242310460106568,.618265901483027,
.985144406768795,1.79155986831100966,.620392836824488,
.98978567086969,1.80006932800619279,.622400310831648,
.995105082823517,1.80996133288923833,.624767919571213,
1.,1.81920058409557,.627013972409239,


==> CSVdata/n=2/plotData,lambda=4.0.csv <==
p,FI*,t1*,s1
0.,0.,1,
.000602958712283571,.06187942001,,
.00112758986383879,.1099635676,,
.00171759246322191,.1586264361,,
.00231150598281841,.2026674293,,
.00290259673512876,.2422831754,,
.0034506135274035,.2757606944,,
.00401805317343257,.3075467459,,
.00460490006708663,.3377137925,,
.00518986493531011,.365371724,,
.00579157320360002,.3916014368,,
.0063215581738264,.4130432867,,
.00691819572370251,.4355168704,,
.00751728312468217,.4564893023,,
.00809461484372201,.4753423181,,
.00861888735397732,.4914169298,,
.00924229807739373,.5093554728,,
.00977040873304664,.5236397273,,
.0103847269728243,.539297027,,
.0109285027072473,.5523674526,,
.011525110871727,.5659268468,,
.0120932229298526,.5781394199,,
.0126859882636382,.5902126648,,
.0132303318813639,.6007429673,,
.0138174800113496,.6115481495,,
.014427361903429,.6222082207,,
.0149582658833419,.6310535223,,
.0155316567262377,.6401838157,,
.0161240255732834,.6491857525,,
.0167035429226671,.6575972616,,
.0172642557564227,.6653880044,,
.0178868317593873,.6736633884,,
.0184462439882372,.6807837356,,
.019043535946684,.6880772241,,
.019584771236077,.6944267433,,
.0201764843663573,.7011026751,,
.0207332403086685,.7071449194,,
.0213152106903165,.7132267684,,
.0218841931128785,.7189542344,,
.0224798649787543,.7247314108,,
.0230535677828734,.7300951245,,
.0236402617618172,.7353877418,,
.0242220976183999,.7404541948,,
.0247567443434649,.7449576302,,
.0253695098252414,.749948819,,
.0259175745769727,.7542663302,,
.0265019259133889,.7587245596,,
.0270612247038897,.7628578667,,
.0276822541325225,.7673013483,,
.0282200199857306,.7710306041,,
.028830389039158,.7751362753,,
.029386674169674,.7787656416,,
.0299951626787547,.7826182653,,
.0305201853551305,.7858480758,,
.0311181248987886,.7894245443,,
.0316957049788881,.7927804528,,
.0322729077398939,.7960412689,,
.0328479870760804,.7992015113,,
.0334004582829719,.8021575613,,
.0339976942887194,.8052685008,,
.0345669035072981,.8081548182,,
.0351659694066277,.8111129259,,
.0357082683044483,.8137229924,,
.0363076101060827,.816535579,,
.0368816751130187,.8191612672,,
.0374543428296606,.8217164792,,
.0380524964792702,.8243195768,,
.0386034178269358,.8266597516,,
.0391676366456474,.8290013991,,
.0397906012631314,.8315244769,,
.0403546446973032,.8337544331,,
.0409314847598766,.8359833023,,
.0415181162451474,.8381982263,,
.0420573447349938,.84018964,,
.0426321448436404,.842266986,,
.0432025695364961,.8442836497,,
.0438127466483638,.8463930057,,
.0443512015167921,.8482146548,,
.04497246665676,.8502716423,,
.0455331105480765,.8520879873,,
.0460878383736062,.8538490501,,
.0466843489940147,.8557038968,,
.047283272622844,.8575269806,,
.0478282044441132,.8591525715,,
.0484068978325145,.8608453303,,
.0489716460205841,.8624649455,,
.049583839014443,.8641856021,,
.0501135561620519,.8656458886,,
.0507219555640529,.8672913392,,
.0512938829865461,.8688080756,,
.0518602862138514,.8702822572,,
.0524271400191557,.8717305758,,
.0530052950191472,.873180672,,
.0536181296335409,.8746887073,,
.0541800389641054,.8760458859,,
.0547347156259659,.8773622767,,
.0553276558486755,.878744533,,
.0559193052923476,.8800987728,,
.0564503458028402,.8812935649,,
.0570794015825022,.8826841899,,
.0576057662880295,.8838277401,,
.058221408910737,.8851426673,,
.0588089801984988,.8863755051,,
.059333611355817,.8874584742,,
.0599236139263853,.888656808,,
.0605175274805596,.8898426637,,
.061108618215581,.8910030521,,
.0616566349963298,.8920616377,,
.0622240746654108,.893140675,,
.0628109215475389,.8942387824,,
.0633958864157624,.895315752,,
.0639975946782893,.8964056407,,
.0645275796369898,.8973509229,,
.0651242172329697,.8983990026,,
.0657233046108974,.8994346385,,
.0663006363068854,.9004171589,,
.0668249088344296,.9012964897,,
.0674483195866609,.9023264868,,
.06797643019621,.9031860465,,
.0685907484763284,.9041712755,,
.0691345241704107,.9050305123,,
.0697311323752312,.9059596482,,
.0702992444103049,.9068314778,,
.0708920097498534,.907727991,,
.0714363533848681,.9085396914,,
.0720235014975649,.9094030554,,
.0726333833838813,.9102867644,,
.0731642873637942,.9110454087,,
.0737376782239789,.911853884,,
.0743300470710247,.9126774915,,
.0749095644319343,.9134720331,,
.0754702772714529,.9142304665,,
.0760928532571285,.9150609241,,
.0766522654514006,.9157968794,,
.0772495574328993,.916572181,,
.0777907927511072,.9172655475,,
.0783825058295207,.9180137983,,
.0789392618121727,.9187086927,,
.0795212321822948,.9194257573,,
.0800902145990937,.920117804,,
.0806858864937845,.9208329478,,
.0812595892460368,.9215128336,,
.0818462832365065,.9221992746,,
.0824281190988522,.9228713701,,
.0829627658412061,.923481492,,
.0835755312884048,.9241721323,,
.0841235960747139,.9247821833,,
.0847079474168931,.9254247992,,
.0852672461958679,.9260324355,,
.0858882756302637,.9266987813,,
.0864260414661829,.9272688114,,
.0870364105541881,.9279080991,,
.0875926956443633,.9284837334,,
.088201184159207,.9291058737,,
.0887262068528717,.9296364757,,
.089324146361952,.9302338968,,
.0899017264420514,.9308041458,,
.0904789292203462,.9313674344,,
.0910540085738216,.9319222143,,
.0916064797864761,.9324492354,,
.0922037157518828,.9330125133,,
.0927729249992764,.9335432301,,
.093371990881317,.9340954361,,
.0939142898137155,.9345897939,,
.0945136315692461,.9351301501,,
.095087696581945,.9356419059,,
.0956603643043499,.9361468446,,
.0962585179654855,.9366684115,,
.0968094393419659,.9371435973,,
.0973736581433886,.9376251706,,
.0979966227262948,.9381510079,,
.0985606661604666,.9386218767,,
.0991375062749067,.9390983672,,
.0997241377371256,.9395777798,,
.100263366215446,.9400139299,,
.100838166352908,.9404741541,,
.101408591011185,.9409261553,,
.102018768134579,.9414045337,,
.102557222991481,.9418223514,,
.103178488131449,.942299461,,
.103739132045818,.9427255185,,
.104293859865584,.943142945,,
.104890370503282,.9435872918,,
.105489294097533,.9440287945,,
.106034225959143,.9444265166,,
.106612919330256,.9448447897,,
.107177667518325,.9452489801,,
.107789860529473,.9456827271,,
.108319577625215,.9460543987,,
.108927977044505,.9464771717,,
.109499904455472,.9468706558,,
.110066307711593,.9472566267,,
.110633161516897,.9476392582,,
.111211316511125,.9480258136,,
.111824151113993,.9484315309,,
.112386060461847,.9487999461,,
.112940737106418,.9491603004,,
.11353367735218,.9495419176,,
.114125326749748,.9499190529,,
.114683151245117,.9502713335,1,

.114683151245117,,,
.114683628082275,,,1.
.114683628082275,,,.483373648258855
.114684104919434,,,

.114684104919434,.950272940540422661,.483373648258855,
.119917289204524,.960804645246952416,.48725280444425,
.124470654869297,.969713823526218155,.490407860072449,
.129591390780983,.979482031643074236,.49373663548643,
.134746070254283,.989075728134286014,.496876383598006,
.139876250435837,.998411811029655594,.499812046571231,
.144632584172913,1.00689861387952617,.502381277762837,
.149557492260052,1.01553246594573654,.504901026737631,
.154650839248926,1.02431361824256051,.50736976951355,
.159727851809411,1.03293201840859772,.509704243862547,
.164950183272038,1.04167119652489504,.511985049608131,
.169550015666895,1.04927327672774129,.513901418994827,
.174728337476163,1.05773497668718708,.515963144940224,
.179927921972304,1.06613863503656026,.517939514558134,
.184938685093913,1.07415791267706995,.519762306234237,
.189488938048021,1.08137929642863795,.521353228315399,
.194899628920343,1.08989813971226712,.523170885322161,
.199483193810689,1.09706237633342707,.524652206120194,
.204814969424766,1.10534180487938816,.526312849208857,
.209534494277835,1.11262658256452918,.527730395713118,
.214712561046101,1.12057661892923677,.529233120969668,
.219643305115614,1.12810986036322203,.530616228632163,
.22478801928313,1.13593566225802833,.532012916747115,
.22951247289486,1.14309468202657794,.533256478289502,
.234608434366623,1.15079051878054472,.534558643381672,
.239901706141906,1.15875909293969093,.535870777136815,
.244509514782816,1.16567748166058061,.536981512697099,
.249486074350042,1.17313298226950447,.538150243539029,
.254627347339691,1.18081976835159974,.539325972695955,
.259657079929915,1.18832699797614350,.540446836517413,
.264523604834987,1.19558070683466955,.541505297739866,
.269927051022288,1.20362560330923696,.542652399401861,
.274782287749556,1.21084805389172745,.543659263138628,
.279966289285443,1.21855496658205165,.544710895552955,
.284663765171082,1.22553602297069175,.545644016721772,
.289799347080061,1.23316700114993627,.546643860754618,
.294631529431153,1.24034747143220336,.547566290268029,
.2996825523181,1.24785488522137822,.548512548835774,
.304620850433019,1.25519780542518533,.549420899379746,
.309790790901689,1.26288974942335774,.550355029720764,
.314770058035019,1.27030367990930571,.551239319308168,
.319862077850335,1.27789246029933246,.552128815920049,
.324911933170676,1.28542649758653615,.552997002508937,
.329552225752384,1.29235753730203862,.553783187490853,
.33487052470777,1.30031183089143543,.554671260955075,
.33962727469337,1.30743669057487710,.555454455286588,
.344698962303826,1.31504507267406701,.556278542631833,
.34955321447979,1.32233950576229664,.557057283475717,
.35494323767755,1.33045402797523060,.557911047778005,
.359610601718794,1.33749412160144221,.558641611112279,
.364908101652752,1.34550074625567539,.559461545275565,
.369736197745801,1.35281352390979648,.560200582300684,
.375017376105956,1.36083041300725904,.561000564944367,
.379574139883231,1.36776325902525664,.561684158130802,
.384763761924606,1.37567729975427722,.562455481070225,
.389776680615357,1.38334109775433767,.563193776662582,
.394786324487601,1.39101943501062575,.563925252303317,
.399777538783872,1.39868959898336964,.564648134056508,
.404572533165693,1.40607767671882078,.565337318115949,
.409756049078302,1.41408645753847839,.566076913060459,
.414696315595579,1.42174134615060099,.566776850833142,
.419895713475132,1.42982151490742004,.567508602134131,
.424602420604628,1.43715755670611545,.568166954640805,
.429804213088614,1.44528965802323461,.568890375322848,
.434786623843639,1.45310337660804856,.569579430137688,
.439756907271437,1.46092258817632503,.570263297738645,
.44494838757587,1.46911649920916698,.570974198050157,
.449729930457978,1.47668804309779422,.571625967771578,
.454626884420632,1.48446733507841122,.572290898269415,
.460033703461422,1.49308656003558116,.573022202566264,
.464929135230933,1.50091821157880001,.57368191443234,
.469935631179946,1.50895523504784079,.574354548352505,
.475027108601728,1.51715792010601747,.575036540559245,
.479707167122568,1.52472424315239952,.57566187998859,
.484695957954108,1.53281807972033590,.57632698799253,
.489646773785551,1.54087973472655793,.576985704762282,
.494942607825091,1.54953619625595662,.577689098215898,
.499615951950126,1.55720393386746792,.578308873042269,
.505008020927854,1.56608498946133601,.579023094955154,
.509873947469421,1.57413128534697511,.579667030751011,
.514688527439698,1.58212285200945546,.580303778801638,
.519865747605882,1.59075034886019595,.580988119165305,
.525063910694842,1.59944872382198167,.581675137255638,
.529793469428161,1.60739474319888642,.582300251221509,
.534816050716685,1.61586670115537889,.582964250294007,
.539717599168727,1.62416837932210290,.583612667938539,
.545030929401193,1.63320582854932517,.584316042578724,
.549628437316637,1.64105837144239608,.584925257201607,
.55490884230084,1.65011518991560258,.585625795311712,
.559872700586042,1.65866651801660625,.586285287036062,
.564788613413527,1.66717150740027087,.586939498841578,
.569708436886394,1.67571987340971673,.58759537754931,
.574726345407598,1.68447689992707428,.588265745978292,
.580045244377079,1.69380193460216866,.588977955429891,
.584922153887548,1.70239125187367568,.589632635704646,
.589736289799377,1.71090725717330705,.590280557480312,
.594882521858502,1.72005218753929756,.590975184391415,
.600017551020252,1.72922048392896976,.591670451226739,
.60462654463398,1.73748686914515726,.592296459294328,
.610086229938311,1.74732526012254641,.593040674047962,
.614654641421676,1.75559661910766485,.593665596462528,
.619997911587195,1.76531665450454223,.594399316916424,
.625097545719424,1.77464010028904573,.59510252711611,
.629650911434215,1.78300380462045105,.595732945400574,
.634771647095811,1.79245416490086873,.596444877203962,
.639926326869218,1.80201536936175510,.597164910130206,
.645056506900719,1.81157979625365040,.597885059333071,
.649812840537759,1.82049119132425208,.598555922201581,
.65473774882497,1.82976356771727411,.599253991260851,
.659831095713808,1.83940201529530056,.599979733232477,
.664908108274292,1.84905974289572650,.600707140931088,
.670130439686902,1.85904690101989467,.601459743534657,
.674730271981723,1.86788870569173482,.602126353676966,
.679908594191134,1.87789372058312232,.602881178749688,
.685108178487203,1.88799515401663598,.603643909272657,
.690118941408741,1.89778295446002732,.604383700049854,
.694669194512902,1.90671705824212756,.605059619042214,
.700079885635314,1.91739813963586303,.605868667713753,
.704663450125518,1.92649599878682709,.60655869139094,
.709995226089719,1.93713700452494986,.60736693973136,
.714714750592663,1.94660887518357395,.608087463580449,
.719892817711054,1.95705885209989949,.608883736590984,
.724823561580495,1.96706672905429891,.60964770922571,
.72996827579803,1.97756906244009745,.610450957681257,
.734692729559813,1.98726836339239576,.611194302013484,
.739788690881523,1.99779011817294516,.612002377551169,
.745081962606787,2.00878588120929491,.61284887517027,
.749689771247698,2.01841379787463060,.613591808397168,
.754666330964977,2.02887169090202901,.614400746601392,
.759807603954626,2.03974153078243869,.615243803140767,
.764837336644885,2.05044125149293999,.616075982495904,
.769703861599976,2.06085657165586866,.616888435119684,
.775107307637223,2.07249448456556795,.61779895862633,
.779962544064384,2.08301863893485706,.61862504206946,
.785146545800343,2.09432651846766182,.619515555164221,
.789844021936071,2.10463752786244607,.620330284284058,
.794979603394889,2.11598134448761632,.62122970746204,
.799811786096106,2.12672393058615272,.62208461248069,
.804862808883017,2.13802563238183607,.622987302034294,
.809801106947918,2.14914801782140108,.623879157115424,
.814971047666678,2.16087065054881933,.624822981231006,
.819950314349847,2.17223815065360837,.625742121491431,
.825042334265199,2.18394276521727626,.626692579228418,
.830092189635557,2.19563143037820740,.627646056598517,
.834732482367319,2.20644440362601202,.628531994524854,
.840050781022598,2.21892394942783877,.629559325268383,
.844807531308305,2.23016558768182849,.630489264101568,
.849879218968779,2.24223600893219555,.631492743059626,
.854733471044707,2.25387207056277861,.632465098030109,
.860123494292485,2.26688948513149846,.63355879238045,
.864790858183676,2.27824566321429289,.63451818481822,
.870088358417741,2.29123139323541514,.635621414158865,
.874916454160664,2.30315741645412508,.636640593529541,
.880197632570838,2.31630392708813204,.637770910725343,
.884754396498166,2.32773386756022793,.638759542471819,
.889944018239434,2.34085106485833183,.639901224360486,
.894956936930186,2.35362461375934862,.641020373475403,
.899966580952482,2.36649305756305495,.642155444099778,
.904957795398807,2.37941897649765810,.643303446705838,
.909752789830646,2.39193736809374524,.644423051388275,
.91493630539313,2.40558343202589997,.645652424767759,
.919876572160496,2.41870116397509305,.646843214770442,
.925075969889995,2.43262780946379698,.648117482014704,
.929782677319599,2.44534411184489553,.649290227052198,
.934984469403442,2.45952174731112505,.650608438326104,
.939966880208485,2.47322619293206580,.651893742627836,
.944937163686301,2.48702191467971234,.653198945796906,
.95012864409077,2.50156788997228308,.654587796506131,
.954910187222967,2.51509161492699729,.655891181163334,
.959807141035568,2.52907060555786600,.657250997803004,
.96521395977625,2.54466062133225579,.65878324663599,
.970109391545761,2.55892084789979535,.660199699330581,
.975115887944935,2.57365097190777714,.661678393817824,
.980207365166645,2.58878731713884980,.663214933913192,
.98488742358745,2.60284355096769282,.664657846530552,
.989876214669079,2.61798237802213674,.666229829117551,
.994827030200415,2.63316926758092107,.667826231599535,
1.,2.64921705553009,.669535094981222,


==> CSVdata/n=2/plotData,lambda=5.0.csv <==
p,FI*,t1*,s1
0.,0.,1,
.000252517227435471,.06977673042,,
.000472231116824797,.123091618,,
.000719322364601442,.1762609402,,
.000968051493561136,.223712173,,
.0012155984563886,.2658638517,,
.0014451061791466,.3010986928,,
.00168274813245639,.3342313973,,
.00192851778051971,.3653906057,,
.00217349924220473,.3937167483,,
.00242549278759712,.4203694238,,
.00264744883954168,.4420063056,,
.00289731878388333,.4645402621,,
.00314821471822346,.4854373015,,
.00338999944084628,.5041149714,,
.00360956313237818,.519960288,,
.00387064559826453,.5375568975,,
.0040918166931137,.5515044105,,
.00434909125522125,.5667273933,,
.00457682283618333,.5793833536,,
.00482668047401265,.5924631641,,
.0050646040314105,.6042007829,,
.00531285230373498,.6157646439,,
.0055408217124524,.6258184727,,
.0057867175173515,.6361037157,,
.00604213415088471,.6462201728,,
.00626447508121864,.6545913883,,
.00650460937720812,.6632105142,,
.00675269160212301,.671686865,,
.00699539165991452,.6795879458,,
.00723021644523228,.6868893435,,
.00749094933279775,.6946275318,,
.00772522942883899,.7012713542,,
.00797537343744824,.708063053,,
.00820204108795808,.7139644895,,
.0084498487007375,.7201580552,,
.00868301635226408,.7257538059,,
.00892674373231428,.7313767466,,
.00916503179562247,.736663363,,
.00941449731451782,.7419873533,,
.00965476225889426,.7469226815,,
.009900467866754,.7517854035,,
.0101441389081266,.7564336573,,
.0103680472884526,.7605598973,,
.010624671560354,.765127036,,
.0108541993683827,.7690726522,,
.0110989238848611,.7731419295,,
.0113331564732757,.7769101596,,
.0115932416603364,.7809563768,,
.0118184563217969,.7843483979,,
.0120740769769827,.7880787651,,
.0123070474539984,.7913728554,,
.0125618805430792,.794865979,,
.0127817584018418,.7977915534,,
.013032173617117,.8010281008,,
.0132740623525767,.8040621583,,
.0135157930679773,.8070075642,,
.0137566344996887,.8098596083,,
.0139880077173901,.8125251346,,
.0142381282931835,.8153279931,,
.0144765113379559,.8179263358,,
.014727398267472,.820587173,,
.0149545113538729,.8229331539,,
.0152055138304134,.8254592865,,
.0154459304641995,.8278158,,
.01568576191717,.8301074361,,
.0159362667993498,.8324403709,,
.016166990940843,.8345362525,,
.0164032840217215,.8366321106,,
.0166641796598352,.8388888537,,
.0169003992902156,.8408821218,,
.0171419781086442,.8428732048,,
.0173876575443487,.8448506298,,
.0176134847534698,.8466274899,,
.0178542092455587,.8484799947,,
.018093101327166,.8502773806,,
.0183486415978254,.8521563222,,
.0185741448167103,.8537781145,,
.0188343287189428,.8556084575,,
.0190691246313822,.8572238194,,
.0193014429139285,.8587892528,,
.0195512597006051,.8604372398,,
.0198020870476797,.8620561949,,
.0200303027942058,.8634990923,,
.0202726577797087,.8650009302,,
.0205091725588226,.8664372263,,
.0207655570745703,.8679624337,,
.0209874009632383,.8692562863,,
.0212421967345521,.8707135833,,
.021481718154643,.8720563067,,
.0217189260590249,.8733608269,,
.0219563226640671,.8746419513,,
.0221984521741837,.8759241431,,
.0224551053986095,.8772570291,,
.0226904312730576,.8784561128,,
.0229227281284189,.8796187375,,
.0231710496436792,.8808390866,,
.0234188305847058,.8820342567,,
.0236412286936205,.8830883429,,
.0239046752914496,.8843147691,,
.0241251151878336,.8853229471,,
.02438294439738,.886481828,,
.0246290174194355,.8875679857,,
.0248487313112383,.8885218061,,
.0250958225469474,.8895769068,,
.0253445516903882,.8906206834,,
.0255920986459751,.8916417189,,
.0258216063639061,.8925728972,,
.0260592483268699,.8935217907,,
.0263050179701062,.8944871692,,
.0265499994317913,.8954336858,,
.0268019929747701,.8963912755,,
.0270239490218877,.8972215831,,
.0272738189855374,.8981419364,,
.0275247149102235,.8990511057,,
.0277664996231923,.89991341,,
.0279860633219647,.900684956,,
.0282471457999186,.9015884664,,
.0284683168754597,.9023422769,,
.0287255914544618,.9032060802,,
.0289533230185293,.9039592312,,
.0292031806732532,.9047734542,,
.029441104220997,.9055372722,,
.029689352495735,.9063225279,,
.029917321911693,.9070333317,,
.0301632177093515,.9077892059,,
.0304186343404712,.9085627093,,
.0306409752708052,.9092265971,,
.0308811095740352,.9099339421,,
.0311291917989501,.9106543673,,
.0313718918615686,.911349216,,
.0316067166492999,.9120123479,,
.0318674495296248,.9127382978,,
.032101729611185,.9133815016,,
.0323518736294483,.9140589547,,
.0325785412920257,.9146646931,,
.0328263488830835,.9153182523,,
.0330595165515047,.9159250891,,
.0333032439267278,.9165511671,,
.0335415319876225,.9171552867,,
.0337909975185854,.9177794502,,
.0340312624412402,.9183727294,,
.034276968053927,.9189716182,,
.0345206390977131,.9195578838,,
.0347445474852797,.9200899979,,
.0350011717427,.9206922298,,
.0352306995652098,.9212240952,,
.0354754240841017,.9217842573,,
.0357096566676892,.9223138385,,
.0359697418571635,.9228944878,,
.0361949565113834,.9233911253,,
.0364505771810503,.9239480125,,
.0366835476411714,.9244493686,,
.0369383807326657,.9249911422,,
.0371582585986689,.9254531304,,
.037408673799463,.9259732178,,
.0376505625349227,.9264695723,,
.0378922932575638,.9269597935,,
.0381331346965157,.9274425368,,
.0383645079166307,.9279010587,,
.0386146284755295,.928391053,,
.0388530115323695,.9288526544,,
.039103898454645,.9293328763,,
.039331011555527,.9297627303,,
.0395820140127594,.9302325152,,
.039822430648959,.9306773718,,
.040062262104343,.9311162424,,
.0403127669913498,.9315695029,,
.0405434911449106,.9319824009,,
.0407797842185485,.9324007952,,
.0410406798421812,.9328575844,,
.0412768994725616,.933266568,,
.0415184783127119,.9336803817,,
.0417641577387623,.9340966796,,
.0419899849430563,.9344753637,,
.0422307094472128,.9348749017,,
.042469601514339,.9352672528,,
.0427251417898255,.9356824481,,
.0429506450038833,.9360450376,,
.0432108289061158,.9364590318,,
.0434456248282092,.9368286824,,
.043677943108342,.9371908035,,
.0439277599022592,.9375762335,,
.0441785872348527,.9379591508,,
.0444068029982735,.9383040581,,
.0446491579765358,.9386667474,,
.0448856727556497,.9390171867,,
.0451420572786379,.9393932095,,
.0453639011455843,.9397153831,,
.0456186969241387,.9400818135,,
.0458582183394025,.9404228208,,
.046095426255852,.9407572818,,
.0463328228608941,.9410888147,,
.0465749523685973,.9414237129,,
.046831605588196,.9417751748,,
.0470669314698847,.9420942896,,
.0472992283180055,.9424063915,,
.0475475498429198,.9427368763,,
.0477953307646382,.9430634462,,
.0480289459228516,.9433684641,1,

.0480289459228516,,,
.0480294227600098,,,1.
.0480294227600098,,,.526441148701184
.048029899597168,,,

.048029899597168,.943370370620652432,.526441148701184,
.0532720652495143,.964889392619388442,.534533354746501,
.0578332455539135,.982422328765047315,.540520436565691,
.0629627698451666,1.00111537205322754,.546336789548893,
.0681262959531179,1.01906755697629570,.55140929314491,
.073265280722814,1.03625073395625544,.555830935080741,
.0780297774401624,1.05168946182803813,.559472939977744,
.0829631378205564,1.06726649632742809,.562858273634013,
.0880652261832048,1.08301441395798803,.566012217450686,
.0931509520837675,1.09840804389106328,.568859094731758,
.0983822462876709,1.11397908037905125,.571524217742797,
.102989973069922,1.12750823267925582,.573681308767749,
.108177182089616,1.14256332658777637,.575924804234716,
.113385690287922,1.15752207111423577,.578005757398972,
.11840505305009,1.17181122730105747,.579868698894829,
.122963115301684,1.18469595455169552,.58145356628935,
.12838309218405,1.19992152434697719,.583220697324215,
.132974523542952,1.21275062649281828,.584628636523658,
.138315449730046,1.22760727174393880,.586174765415494,
.14304307439074,1.24070770923783913,.587469463342874,
.148230027931722,1.25503613439686745,.588818202507029,
.153169234310399,1.26864438566758575,.590039477102607,
.158322778009774,1.28281329179063031,.591254452331307,
.16305533988803,1.29580357210666053,.592321712056811,
.168160047220632,1.30979806796905729,.593425537611361,
.173462403487346,1.32432084636405967,.594524631498384,
.178078120204754,1.33695570978243961,.595445359192268,
.183063220711245,1.35059785138637523,.5964051867593,
.188213317326886,1.36469094733909824,.597362169257765,
.19325168211371,1.37848106666369707,.598267011097321,
.198126559112852,1.39182916246125932,.599115282827199,
.203539278876624,1.40665924804136733,.600028349190045,
.208402848324809,1.41999554337359535,.600824680414422,
.213595746818861,1.43424857661911398,.601651983438945,
.218301284670944,1.44717803749216456,.602382424678127,
.223445680438691,1.46133061664673614,.60316164240881,
.228286155944004,1.47466522384433962,.603877716745055,
.233345847566675,1.48862417090445387,.604609626042852,
.238292620955265,1.50229328924977890,.605310030520531,
.243471434250022,1.51662809056168690,.60602824948001,
.248459246969433,1.53045926935865784,.606706421535098,
.253560005880785,1.54463039740623453,.607387104332765,
.258618527933033,1.55871212573631568,.608050276451395,
.263266784341271,1.57167730426171870,.608649821925758,
.268594210740579,1.58656806712492449,.609326201708489,
.273359124420832,1.59991573360367467,.609922017177905,
.278439516232507,1.61417846480259120,.610548384674011,
.283302099439669,1.62786087799234069,.611139891403581,
.288701373176913,1.64309014363931283,.611788025822579,
.293376747505639,1.65630956270986074,.612342499677159,
.298683339187537,1.67135058106686807,.612964569973866,
.303519721421833,1.68509372804485302,.613525287195262,
.308809963518294,1.70016550612433126,.614132252541006,
.31337454776715,1.71320323705028521,.614651030894526,
.31857307641279,1.72809002314413651,.615236583145734,
.32359459844356,1.74250937921375582,.615797175389646,
.328612840035468,1.75695873508559131,.616352936395143,
.333612620421944,1.77139477969794612,.616902403236272,
.33841584413474,1.78530135030456538,.617426597962055,
.34360825617207,1.80037731228427678,.617989495920183,
.348557001341256,1.81478759304570691,.618522592399897,
.353765322602697,1.82999844367232334,.619080358436294,
.35848010754161,1.84380801543884520,.61958258312154,
.363690827517185,1.85911510277488201,.620134876809065,
.368681789253481,1.87382143585877614,.620661401497107,
.373660602849222,1.88853623024668815,.621184431914165,
.378860992947134,1.90395369003002557,.621728551762732,
.383650742074299,1.91819747355094861,.62222800374859,
.388556100354397,1.93282905162619079,.622737908505227,
.393972198760262,1.94903638532375290,.623299192728987,
.398876032234778,1.96375873563620407,.62380607357466,
.403891120500884,1.97886276904461700,.624323291787353,
.408991336087826,1.99427318307797807,.624848235710388,
.413679426682842,2.00848331655235457,.625329981072978,
.418676779445355,2.02367879993549771,.625842821362437,
.423636092033797,2.03880804246473879,.626351152267941,
.428941014962213,2.05504673238319890,.626894432837175,
.433622379637951,2.06942448464817241,.627373471639289,
.4390237026662,2.08606972728085127,.627926033772979,
.443897980274904,2.10114309609291672,.628424619168228,
.448720823189603,2.11610677234570144,.628917958685602,
.453906928675536,2.13225288430743065,.629448572598585,
.459114013027194,2.14852262259408366,.629981628347176,
.463851688788623,2.16337696503222876,.630467058788205,
.46888289000044,2.17920566448719955,.630982935000036,
.473792850655144,2.19470713602722478,.631486989757556,
.479115299804042,2.21157200025457934,.63203410502435,
.483720698117531,2.22621660765283114,.632508208635057,
.489010165510744,2.24309638578356596,.633053668378166,
.493982542936844,2.25902325715343322,.633567390795732,
.498906892619616,2.27485320834070537,.634077210060247,
.50383515965935,2.29075302131721203,.634588591659042,
.508861680084288,2.30702942687701684,.635111357702567,
.514189707527455,2.32434852992216889,.635666941794823,
.519074986954403,2.34028910186548122,.636177784386104,
.523897385048546,2.35608197113743989,.636683509250136,
.529052449244586,2.37302806738272709,.637225622061448,
.53419629131646,2.39000363000607141,.637768476764595,
.538813195040376,2.40529721788246853,.638257255084123,
.544282250440645,2.42348407673735178,.638838309964837,
.548858502385778,2.43876133262150541,.639326215555756,
.554210942851651,2.45669910790769608,.639899095390028,
.559319329147862,2.47388938394209834,.640448106999584,
.563880509502365,2.48929695607427659,.640940154432141,
.569010033543099,2.50669121347937462,.641495813424683,
.574173559951673,2.52427295853493261,.642057612392373,
.579312544571058,2.54184381223588041,.642619356308826,
.584077041188199,2.55819968606832271,.643142444466884,
.589010401769008,2.57520228713133026,.64368655277189,
.594112490031449,2.59285888860905134,.644252088600952,
.599198215932011,2.61053299695211205,.64481858427197,
.604429510085811,2.62879105041069661,.645404363085853,
.609037236767855,2.64493901829307898,.64592297671749,
.614224446188379,2.66319286747361827,.64650985837647,
.61943295418627,2.68160251902082392,.647102467929408,
.624452316748023,2.69942114082192308,.647676867526107,
.629010379149928,2.71566877662346240,.64820120415434,
.634430356282812,2.73507222189496702,.648828429514295,
.639021787240885,2.75158115906831657,.649362874248412,
.644362713778705,2.77086863870854927,.64998832457057,
.649090338088673,2.78801721099747324,.650545390105131,
.654277291980381,2.80691484086059662,.651160326282207,
.659216498158643,2.82499140659296666,.651749719280682,
.664370041908121,2.84393820760005323,.652368718180393,
.669102603936689,2.86141534123216523,.652940858331378,
.67420731111898,2.88035153744987138,.653562095760782,
.67950966733559,2.90011514965786166,.654211995003905,
.684125384052997,2.91739852365393304,.654781651120196,
.6891104847098,2.93614870464968147,.655401130661669,
.694260581325441,2.95561179193608892,.656045721379244,
.699298946212472,2.97474452178445592,.656681003503535,
.704173823261718,2.99334399009254115,.657300224542968,
.709586542875178,3.01409769457024757,.657993115180298,
.714450112022742,3.03283866754541398,.65862065497682,
.719643010717208,3.05294692164769454,.659295887182331,
.72434854881981,3.07125671764935815,.659912563485058,
.729492944136624,3.09137191811402001,.660592115632927,
.734333419992662,3.11039317405357663,.661236705764689,
.739393111515126,3.13037499278344278,.661916029298565,
.744339884853613,3.15001009724702685,.662585739036182,
.749518698398888,3.17067275424839989,.663292988392031,
.754506510667366,3.19067773931315513,.663980102873852,
.759607269678925,3.21124311952423058,.664689031766503,
.764665791781276,3.23174693170306426,.665398517029144,
.769314048339826,3.25068455875200968,.666056137219988,
.774641474438512,3.27250476481455266,.666816774919586,
.779406388419387,3.29212702200565976,.66750348594985,
.784486780281166,3.31316027875842689,.668242509208533,
.78934936338812,3.33340141765009390,.668956593727705,
.794748637175468,3.35600410238531666,.66975741571459,
.799424011353883,3.37568634409444712,.670457790201234,
.804730603336404,3.39815143082074078,.671260735098074,
.809566985219974,3.41874392872109256,.672000017488155,
.814857227366538,3.44139978648420053,.672817214189585,
.819421811765705,3.46105953257119658,.673529640198506,
.824620340110722,3.48357754298763567,.674349393973593,
.829641862141493,3.50546012788029149,.675150015957606,
.834660103883712,3.52745941083064407,.675958958728441,
.839659884420499,3.54951010799914757,.676773963701449,
.844463108183399,3.57082035746207360,.677565617936089,
.849655519870003,3.59399898282432906,.678431230972933,
.854604265289708,3.61622919996101588,.679266085414961,
.859812586400837,3.63977486780987824,.680155319124259,
.864527371640372,3.66122378208901234,.680969920050242,
.869738091215118,3.68508007171871910,.681881202268448,
.874729053001517,3.70808176763785902,.6827652273863,
.879707866647362,3.73117790865657639,.683658192384775,
.884908256845481,3.75546533348677913,.684603187120778,
.889698006223165,3.77798541202758331,.685485046200214,
.894603364352952,3.80120142517910908,.686399880296137,
.900019462458195,3.82701725417044258,.687424164415493,
.904923295932711,3.85055996495595654,.688364873282036,
.90993838464975,3.87480589579187917,.689340344502073,
.915038600036277,3.89964231727614274,.690346857717235,
.919726690531086,3.92263422646053161,.691285322163248,
.924724043544118,3.94731770534800708,.692300146407848,
.929683355831937,3.97199538870701874,.693322503665901,
.93498827886056,3.99859810130174420,.694433622619853,
.939669643436092,4.02225396766981813,.695429621762067,
.94507096646434,4.04976263632121203,.696597551815194,
.949945244273459,4.07478910312944098,.697669467688605,
.954768087138054,4.09974458397149188,.698747388211636,
.959954192774298,4.12679918322086969,.6999265950218,
.965161276825334,4.15419771169142571,.701132353326908,
.969898952937489,4.17933563550598741,.702249116448975,
.974930153998995,4.20625494215788631,.703456529139017,
.979840114653699,4.23275367986240347,.704657058884629,
.985162563952908,4.26174009376577168,.705984351066182,
.989767961815464,4.28704691397266568,.707155591610373,
.995057429358988,4.31637827043529843,.708528063590524,
1.,4.34404994431074,.709838153668279,


==> CSVdata/n=2/plotData,ti_star-approx,lambda=0.5.csv <==
p,fi*,t1*,s1
0.,0.,1.,
.9744873046875,2.53834462115645,1.,

.9744873046875,,,
.974487781524658,,,1.
.974487781524658,,,.95
.974488258361816,,,

.974488258361816,2.5352872928504,.95,
.974555323692335,2.5353287526019,.95,
.974622389022853,2.53537018900741,.95,
.974636977319225,2.53537919931674,.95,
.974651565615597,2.53538820852264,.95,
.974658859763783,2.53539271271188,.95,
.974666153911969,2.53539721662534,.95,
.974669800986062,2.53539965838995,.858542040932601,
.974673448060155,2.53540367862187,.858320727497697,
.974677095134248,2.53540770245626,.858100514804573,
.974680742208341,2.53541172987407,.857881169371682,
.974709918801084,2.53544407602929,.856161846097197,
.974739095393828,2.53547664143597,.854499153462841,
.974804719653878,2.53555064887399,.850937218174298,
.974870343913928,2.5356256488383,.847581813217142,
.975002462434416,2.53577940859293,.841315922267911,
.975133953018638,2.53593579023493,.835581579539585,
.975255861622178,2.53608350471867,.830611240983036,
.975382090919923,2.53623901649648,.825748808800482,
.975512637440222,2.53640240961158,.820973944155797,
.975642765296176,2.53656771585953,.816432894023303,
.975776617790771,2.53674015048485,.811958517894966,
.975894515140868,2.53689394379112,.808162954310941,
.976027239633165,2.53706912222545,.804035285824525,
.97616050910498,2.53724710283206,.800029844343655,
.976288938935306,2.53742051161032,.796289443577745,
.97640556552504,2.53757953011336,.792985633668296,
.976544245820598,2.53777046386459,.789163103876286,
.976661726221661,2.53793372452141,.786008142984499,
.976798383856603,2.53812532314608,.782427481388958,
.976919349019271,2.5382963867727,.779332744287775,
.977052066974666,2.53848560468193,.776013039453295,
.977178445853264,2.53866723235735,.772920970264342,
.977310308955066,2.53885820255461,.769762416861991,
.977431400445725,2.53903485025816,.766919310677394,
.977562013977294,2.53922672239724,.763911294250076,
.977697684728329,2.53942745009782,.760847749898523,
.977815786515934,2.53960333703763,.758229134581937,
.977943339682052,2.53979447505306,.755449006020351,
.978075114583738,2.53999319032575,.752626896124354,
.978204030616579,2.54018879508647,.749913117045318,
.978328763507093,2.54037915662771,.747329831362657,
.978467258115632,2.54059176308112,.744508434575599,
.978591701681201,2.54078388953264,.742013641358868,
.978724571749394,2.54099013898744,.739390621275346,
.978844971779551,2.54117800391542,.737048525795257,
.978976600814329,2.54138442547174,.734524594612734,
.979100453477964,2.54157961997021,.732183525379336,
.979229915197985,2.5417846373637,.729770103284482,
.979356487692754,2.54198603161572,.727442730973068,
.979488997364649,2.54219786171263,.72503926096431,
.979616619927832,2.54240281724252,.722755353055883,
.979747132431622,2.54261334753397,.720450057279815,
.979876564225986,2.54282304956014,.718193315648919,
.97999549860274,2.54301653288904,.716144711055938,
.980131810820238,2.54323919921627,.713825408935076,
.980253730092558,2.54343916610188,.711776273063727,
.980383721465822,2.54365320168485,.70961697360774,
.980508139796561,2.54385884907838,.707574243372417,
.980646290363239,2.54408808154566,.70533281748519,
.980765918602958,2.54428732195581,.703414067986272,
.980901697725052,2.54451428189606,.701260575890517,
.981025445654654,2.54472187873116,.699319810472575,
.981160806441875,2.54494975990962,.69722019369337,
.981277599909167,2.54514704652545,.695427715146281,
.98141061403537,2.54537247004946,.693407417570945,
.981539099114642,2.54559095202791,.691476680919392,
.981667500257719,2.54581000067445,.689567112223061,
.981795429036158,2.54602893807593,.687683989589405,
.981918328542665,2.54623991172522,.685892676592551,
.982051186163948,2.54646867851968,.683975467673992,
.98217780911043,2.5466873756486,.682166309172893,
.982311073799113,2.54691823553212,.680281122376164,
.982431710433367,2.54712782218254,.67859074043913,
.982565036497661,2.54736011161269,.676740073512497,
.982692739634359,2.54758324217241,.674984461884356,
.982820131938049,2.54780644267252,.673249243215434,
.982953193693007,2.54804022118955,.67145368913065,
.983075748426915,2.54825611464372,.669814955828407,
.983201261238292,2.54847778284703,.668151273264995,
.98333984229574,2.5487231846968,.666331074650122,
.9834653160921,2.54894595994628,.664698040089755,
.983593636551411,2.54917435572744,.663042353538133,
.983724135153224,2.54940720812908,.661373253110186,
.983844088762517,2.54962175397436,.659851828176662,
.983971955425633,2.54985098323575,.658243332670184,
.984098848759398,2.55007900197676,.656660364125284,
.984234585183297,2.55032349295703,.654981467001029,
.984354366697304,2.55053973900968,.653512103344924,
.984492569698944,2.5507898095536,.651830677988971,
.984617287252927,2.55101599452211,.650325895972705,
.98474068875359,2.55124026829946,.64884859916678,
.984873385009902,2.55148195622926,.647272529885161,
.985006618049924,2.55172515907226,.645703093136708,
.985127840388896,2.5519468998057,.644286194039271,
.985256573128207,2.55218285509876,.642792851293247,
.985382203699989,2.5524135922348,.641346612453873,
.985518388565181,2.55266422960353,.639791080870633,
.985636226337028,2.55288152881015,.63845516660423,
.98577156730201,2.5531315893784,.636932166151367,
.985898794924202,2.55336712656588,.635511444923935,
.986024793666311,2.55360082981079,.634114680802666,
.986150892641362,2.55383515362347,.632726801989423,
.986279505613943,2.55407459210422,.631321582023503,
.986415833210278,2.55432887589783,.629843083504588,
.986540832266458,2.55456246125398,.628497322911162,
.986664222385551,2.55479344095701,.627178104145676,
.986796124392118,2.55504079031794,.625777714507029,
.986927739259546,2.55528804533028,.624390506519061,
.987045871418944,2.55551034520226,.623153769910201,
.987185807480628,2.55577412812112,.621698991463079,
.987302899487859,2.55599522285273,.620490032941087,
.987439851737264,2.55625424505882,.619085578535883,
.987570559402032,2.55650188171604,.617754615491831,
.987687265774289,2.55672333895436,.616573913068731,
.987818514287979,2.55697277816536,.615254736298801,
.987950632816158,2.55722428091314,.613935788980625,
.988082123396535,2.55747499256393,.612631998345417,
.988204031997511,2.55770779104571,.611431025686595,
.988330261300383,2.55794919851701,.610195305867144,
.988460807818119,2.55819924198086,.608925591346811,
.988590935674073,2.55844886381783,.607668199251712,
.988724788167386,2.55870602269837,.606383305503112,
.988842685514918,2.55893285459997,.605258593906926,
.988975410017472,2.55918857570029,.604000254149167,
.989108679484158,2.55944572895879,.60274497897845,
.989237109309356,2.55969390257754,.601542900081509,
.989353735902936,2.55991957027781,.600457723926095,
.989492416204905,2.56018828193597,.599175319157603,
.989609896595711,2.56041622834044,.598095537264385,
.989746554239627,2.56068174134734,.596847054067911,
.989867519393322,2.56091708285267,.595748744880337,
.99000023735769,2.56117562967057,.594550717141927,
.99012661623116,2.56142215488337,.593416881764769,
.990258479334244,2.56167971554805,.592240857667472,
.99037957082875,2.56191653747132,.591167189624948,
.990510184356472,2.56217230186478,.590015798822184,
.990645855106226,2.56243831762456,.588827079845245,
.990763956893831,2.56267017160473,.5877982515621,
.990891510063794,2.56292087712866,.586693127761544,
.99102328496548,2.56318020141043,.585558155034854,
.991152201000886,2.56343421246755,.584454277376164,
.991276933892681,2.56368027314698,.583392191306667,
.991415428497375,2.56395381495227,.582219738656911,
.991539872055252,2.56419990103811,.581172351202642,
.991672742128572,2.56446295766235,.580060245695166,
.99179314216514,2.56470159772783,.579058092794602,
.991924771188379,2.56496278733258,.577968415956454,
.992048623860988,2.56520882359552,.576948751393697,
.992178085578446,2.56546628718049,.575888687728576,
.992304658071933,2.56571828401088,.574857887312283,
.992437167750238,2.56598239453445,.573784656280073,
.992564790301883,2.56623704545718,.572756674331535,
.992695302808236,2.56649774572021,.571711098095243,
.992824734603882,2.56675656740722,.570679813621949,
.992943668984483,2.56699464163655,.569737019409207,
.993079981194289,2.5672677865589,.568662150505183,
.993201900474301,2.56751234650009,.567705968999167,
.993331891848846,2.56777336230974,.566691653538535,
.993456310177021,2.56802344082754,.565725862509116,
.993594460744982,2.56830140854599,.564659149021548,
.993714088980855,2.56854235075195,.563740277588121,
.99384986811064,2.56881609292367,.562702670377627,
.993973616031269,2.56906582779073,.561761906125404,
.994108976819772,2.56933926782597,.560738219350101,
.99422577029091,2.56957542473382,.559859329382274,
.99435878440942,2.56984463105472,.558863307793507,
.994487269488692,2.57010492313061,.557906187284597,
.994615670635616,2.57036529065759,.55695442569769,
.9947435994179,2.57062494250084,.556010965411016,
.99486649892569,2.57087461254643,.555108914732437,
.994999356537999,2.57114475956809,.55413856077247,
.99512597949089,2.57140246642413,.55321847648142,
.995259244175728,2.57167393874343,.552254776397602,
.995379880817674,2.57191990427721,.551386719048896,
.995513206871711,2.57219198101319,.550431964776581,
.995640910009692,2.57245281648776,.549521941305518,
.995768302314663,2.5727132428482,.548618517246185,
.995901364072185,2.57298549814576,.547679497360084,
.996023918812504,2.5732364696169,.546818709196784,
.996149431620035,2.57349371023084,.545941235873388,
.996288012669791,2.57377798121166,.544977098276317,
.996413486466151,2.5740355870593,.544108442001473,
.996541806936999,2.57429925364808,.543224173763015,
.996672305533685,2.57456761846719,.542329127215743,
.996792259140413,2.57481449465188,.541510231318933,
.99692012580994,2.57507786267091,.540641179202138,
.997047019136013,2.57533943454575,.539782748535982,
.997182755562476,2.57561946358205,.538868751602487,
.997302537073918,2.57586677177515,.538065936221805,
.997440740075559,2.5761523392614,.537143904885584,
.997565457634669,2.57641024752638,.536315743933089,
.997688859134051,2.5766656248841,.535499903839294,
.997821555394209,2.5769404476878,.534626587817257,
.997954788426539,2.57721659966162,.533753848284627,
.998076010774485,2.57746804510064,.532963292434978,
.99820474350995,2.57773526370898,.532127428106556,
.998330374081732,2.57799623505327,.531315360283798,
.998466558950769,2.57827934357016,.530439011385862,
.998584396711078,2.57852448856433,.529684072564054,
.998719737679906,2.5788062482451,.528820748866958,
.998846965299534,2.57907131245551,.528012791196768,
.998972964048054,2.57933400170444,.527216195455365,
.999099063023104,2.57959708324038,.526422383363494,
.999227675994403,2.57986559740194,.525616159805285,
.999364003588174,2.58015042337973,.524765414358293,
.999489002648201,2.58041176547336,.523988883239947,
.999612392763448,2.58066991565043,.523225411274628,
.999744294775143,2.58094606166825,.522412762484158,
.999875909632315,2.58122179853973,.5216055277427,
1.,2.58148194589617,.520847657470124,


==> CSVdata/n=2/plotData,ti_star-approx,lambda=0.8.csv <==
p,fi*,t1*,s1
0.,0.,1.,
.933918952941895,1.80621398799366,1.,

.933918952941895,,,
.933919429779053,,,1.
.933919429779053,,,.95
.933919906616211,,,

.933919906616211,1.79720642675006,.95,
.93400676237397,1.79725325670293,.95,
.934093618131729,1.79730007379408,.95,
.934137046010608,1.79732347752196,.95,
.934180473889487,1.79734687804096,.95,
.934191330859207,1.79735272766958,.95,
.934202187828927,1.79735857709782,.95,
.934213044798647,1.7973644263257,.95,
.934223901768367,1.7973765387752,.673659261240659,
.934245615707807,1.79740462891921,.673495887003872,
.934267329647246,1.79743272399437,.673332899599227,
.934418475108068,1.79762842234255,.672209656588893,
.934569620568889,1.797824353768,.671105222539323,
.934909578325897,1.79826587117371,.668686438187462,
.935251789543594,1.7987114286149,.666337051125072,
.935592374291108,1.79915592936584,.664077569895045,
.935908139949936,1.79956894550876,.66204780683119,
.936235096999792,1.7999974839889,.660007790374585,
.93657323644847,1.80044159022641,.657959768719583,
.936910291479647,1.80088516043314,.65597696333718,
.937256994008543,1.80134231875683,.65399473908948,
.937562369784708,1.80174570783804,.652294195191636,
.937906150580614,1.80220061276695,.650427918868135,
.938251342973498,1.80265819473856,.648602426300723,
.938583999806637,1.8030999024495,.646886888418162,
.938886084080221,1.80350162809063,.64536418794601,
.939245291499729,1.80398005548619,.643595142554406,
.939549587301367,1.80438595502228,.642130161938709,
.939903555658629,1.8048587951545,.640463199070784,
.940216877632436,1.8052779348703,.639019436098673,
.940560641496564,1.80573842413933,.637468356095128,
.940887985988286,1.80617751251926,.63602197246768,
.941229535624705,1.806636256636,.634543417282098,
.941543184811196,1.80705805467803,.633211966817649,
.941881497831359,1.80751357352514,.631803144497546,
.942232909978166,1.80798732234927,.630368555678286,
.942538815285002,1.8084002023835,.629142723798223,
.942869201396934,1.80884661488575,.627842015506713,
.943210522578863,1.80930832613529,.626522610106098,
.943544438765758,1.80976052389236,.625255055104579,
.943867519846229,1.81019851212986,.624049652741932,
.944226246302275,1.81068534614111,.622734763227179,
.944548577978036,1.81112324754625,.621573615447115,
.94489273584223,1.81159127072375,.620354367068565,
.945204594019106,1.8120157802193,.619267443222002,
.945545537378971,1.81248031950277,.618097873460947,
.945866338510266,1.81291782491814,.617014734460798,
.946201668127113,1.81337556116037,.615900049556802,
.946529514120255,1.81382348650713,.614826958507782,
.94687273849189,1.81429284341717,.613720824628843,
.947203304354958,1.81474528924744,.612671722921498,
.947541355694631,1.81520837840759,.611614831021551,
.947876607798533,1.81566802339128,.610582217111934,
.948184669664082,1.81609072638418,.609646624344352,
.948537743326765,1.8165755819346,.608589609975585,
.948853536619691,1.81700958985302,.60765762342592,
.949190238135651,1.81747268810515,.606677548446342,
.94951250444857,1.81791627022806,.605752352677545,
.94987033977305,1.81840919223328,.604739333487422,
.950180198871032,1.81883634538272,.603874051690803,
.950531891718771,1.81932152100471,.602905124052686,
.950852421569699,1.81976402790347,.602033683986138,
.951203030853333,1.82024840713932,.601093203836307,
.951505547370423,1.82066663102663,.600292022224342,
.951850078371305,1.82114325778415,.599390907871557,
.952182878309353,1.8216039732783,.598531830926266,
.952515460837253,1.82206469509606,.597684121602167,
.952846819854038,1.82252402324087,.59685006203084,
.953165152133426,1.82296557313246,.596058433864866,
.953509277757839,1.82344320400023,.595213143201929,
.953837254430177,1.82389871064255,.594417400790023,
.954182434433874,1.82437841128743,.593590118781766,
.954494905458788,1.82481291896396,.592850093937521,
.954840244436578,1.82529341834505,.592041811921218,
.955171018999841,1.82575393206806,.59127680930183,
.955500988448559,1.82621359348903,.59052255816229,
.955845642816659,1.82669399450495,.589743922366344,
.956163082071733,1.82713671397955,.589034994679522,
.956488183290391,1.82759036734608,.588316995594682,
.956847133664978,1.82809154267866,.587533366661276,
.957172133827581,1.8285455736204,.586832062949563,
.957504507369715,1.82901015565018,.586122708173676,
.957842522700718,1.82948288028581,.585409402272643,
.958153224565616,1.82991763199249,.584760697012064,
.958484422692315,1.83038129877029,.584076488999766,
.958813099717345,1.83084167380498,.583404782450686,
.959164681968924,1.83133439124511,.582694186214741,
.959474938075443,1.83176941325829,.582073774543884,
.959832909216099,1.83227159211747,.581365589834967,
.960155950572139,1.83272500078151,.580733374765161,
.960475583108529,1.83317383838083,.580114185804671,
.96081929076805,1.83365671748644,.579455325602267,
.961164388795904,1.83414179193557,.578800805238313,
.961478376903541,1.83458334643951,.578211387510461,
.961811818326548,1.83505247316994,.577591644646393,
.962137224566269,1.83551050696458,.576993016236923,
.962489968363103,1.83600725463098,.576350705115938,
.962795189820666,1.83643727425928,.575800485705077,
.963145747761065,1.83693138830912,.57517477971966,
.963475290654478,1.83739609486665,.574592512908597,
.963801650522923,1.83785651478987,.574021494676229,
.964128270013082,1.83831750038459,.57345558669992,
.964461401218276,1.83878788019731,.572883988698272,
.964814514714969,1.83928669749526,.572284160374692,
.965138285213371,1.83974426364552,.571739594555125,
.965457888269405,1.84019612580657,.571207068248472,
.965799538676307,1.84067936125627,.570643224521174,
.966140445340135,1.84116175129844,.57008612011698,
.966446429315488,1.8415948992813,.569590699441636,
.966808889399749,1.8421082058668,.569009448146741,
.967112179190076,1.84253789194924,.568527616042483,
.967466910652875,1.84304065865868,.567969304087079,
.9678054674953,1.84352070094297,.567441649353077,
.968107758420264,1.84394948541206,.566974701750806,
.968447716160669,1.84443188170445,.566454267576116,
.968789927398289,1.84491767025408,.565935326554981,
.969130512135841,1.84540134223723,.565423698827845,
.969446277788028,1.84584993824342,.56495363519559,
.969773234851166,1.84631460475119,.564471175098161,
.970111374293203,1.84679534552191,.56397675168063,
.97044842932438,1.84727472745491,.563488422326255,
.970795131849955,1.84776801984451,.56299071975058,
.971100507619479,1.84820266984488,.562556226009532,
.97144428844195,1.84869215849526,.562071298728814,
.971789480821552,1.84918384290951,.561588888648064,
.972122137641408,1.84965784703943,.561128149616689,
.972424221924954,1.85008843616055,.560713298606005,
.972783429361065,1.85060063035959,.560224338144552,
.973087725136139,1.85103467977775,.559813711997478,
.973441693516645,1.85153975887265,.559340160722426,
.973755015467208,1.85198699668011,.55892467408995,
.974098779354579,1.85247785638192,.558472692636487,
.974426123833019,1.85294543410324,.558046064506695,
.974767673472759,1.85343347117722,.557604756684619,
.975081322669211,1.8538817924789,.557202912369085,
.975419635679413,1.85436552857135,.55677314797206,
.9757710478229,1.85486817036241,.556330649978001,
.976076953129735,1.85530586665062,.555948698321594,
.976407339251628,1.85577874153392,.555539523902881,
.976748660433558,1.85626743121073,.555120391496308,
.977082576627094,1.85674567880128,.554713899723534,
.977405657710885,1.85720855781543,.554323840886338,
.97776438415697,1.85772267779467,.553894471827123,
.978086715812808,1.85818479081021,.553511948517797,
.978430873690284,1.85867835453576,.553106941739061,
.978742731883763,1.85912573809273,.552742902167778,
.979083675213742,1.85961499954118,.552348206629531,
.979404476368281,1.86007550185091,.551979892976903,
.979739805978488,1.86055700930804,.551598028098383,
.980067651968309,1.86102791828813,.551227717316532,
.980410876356547,1.86152107180652,.550843241935838,
.980741442189729,1.86199618678811,.550476028575865,
.981079493536043,1.86248221163143,.550103584285105,
.981414745643266,1.86296436214594,.54973726921009,
.981722807518777,1.86340753969928,.549403298798904,
.982075881161536,1.86391562510714,.549023657378228,
.982391674474385,1.86437020153018,.548686816719076,
.982728375993666,1.86485501844559,.548330532390512,
.983050642299944,1.86531918837317,.547992220278346,
.983408477627745,1.86583474724696,.547619657338167,
.983718336715765,1.86628131693939,.547299656625016,
.984070029583428,1.86678832720934,.546939399842921,
.984390559411111,1.86725054999605,.546613627193831,
.984741168698066,1.8677562992532,.546260234134502,
.985043685225118,1.86819280092263,.545957648161204,
.985388216206076,1.8686900664788,.545615743521631,
.985721016144125,1.869170542685,.545288105310531,
.986053598681987,1.86965084409958,.544963332172348,
.986384957708733,1.87012951633443,.544642255472379,
.986703289991441,1.87058949953777,.544336198487239,
.987047415592611,1.8710868952692,.54400796094996,
.987375392281551,1.87156108611055,.543697594039953,
.987720572275286,1.87206029307747,.543373516386351,
.988033043320124,1.87251232210219,.543082469723446,
.98837838227135,1.8730120380611,.542763225770918,
.988709156837933,1.87349081564269,.542459940480003,
.989039126289971,1.8739685607315,.542159718857997,
.989383780664712,1.87446770857592,.541848626078802,
.98970121993639,1.87492756925743,.541564339451217,
.990026321145086,1.87539865557895,.541275317647779,
.990385271499749,1.87591893864137,.540958794815839,
.990710271662353,1.87639014576672,.540674484913241,
.991042645234372,1.87687217409788,.540385941114334,
.991380660552092,1.87736251963735,.540094784940914,
.991691362410349,1.87781336254617,.539829188220853,
.992022560553651,1.87829407267959,.539548188079067,
.992351237558758,1.87877125192762,.53927143656296,
.992702819816977,1.87928182660809,.538977759549408,
.993013075916856,1.8797325075158,.538720586667295,
.993371047057511,1.88025264019453,.538426116051626,
.993694088426834,1.88072214870965,.538162491080799,
.994013720959903,1.88118682283831,.5379035843426,
.994357428629386,1.88168662971277,.537627309184445,
.994702526637317,1.88218859658025,.537352077047043,
.995016514768198,1.88264543221135,.537103605680196,
.995349956181243,1.88313069625213,.536841713869885,
.995675362420964,1.88360439035339,.536588011885866,
.99602810622776,1.88411801760646,.536315205583207,
.996333327655438,1.8845625633973,.536080870305753,
.996683885605798,1.8850732723609,.535813815341228,
.99701342849257,1.88555349393675,.535564682415466,
.997339788377618,1.8860291994412,.535319848529766,
.997666407867777,1.88650540497255,.53507665192207,
.99799953906965,1.88699122955909,.534830468456182,
.998352652559702,1.88750633313065,.53457155650315,
.998676423068066,1.88797875694539,.534336006409053,
.998996026114138,1.88844521625543,.534105221152511,
.999337676534322,1.88894398124612,.533860299193377,
.999678583171586,1.88944179163467,.533617940101271,
1.,1.88991126179258,.533391096597009,


==> CSVdata/n=2/plotData,ti_star-approx,lambda=1.0.csv <==
p,fi*,t1*,s1
0.,0.,1.,
.89778995513916,1.56669470928619,1.,

.89778995513916,,,
.897790431976318,,,1.
.897790431976318,,,.564022098769735
.897790908813477,,,

.897790908813477,1.55773653857969,.564022098769735,
.898328283844912,1.55837132337344,.563492348936145,
.898795850986436,1.55892388864924,.563040142605831,
.8993216791384,1.55954557380188,.562541119344397,
.899850992820683,1.56017166431254,.562048643447987,
.90037779076743,1.56079506067591,.561568059959299,
.900866199898895,1.56137327835411,.561130870360064,
.901371919264767,1.56197224079405,.560686398469065,
.90189493495639,1.56259195636679,.560235336392288,
.902416273330057,1.5632099540586,.559794243913299,
.902952533928006,1.56384592002159,.559349188723929,
.903424872554572,1.56440631277135,.558964243779482,
.903956613974986,1.56503744289348,.558538741991556,
.90449053877676,1.56567144105492,.558119519249116,
.90500507425713,1.56628267688597,.557723082190569,
.905472321766685,1.56683795878533,.557369292520849,
.906027924248694,1.5674985157137,.556956262218416,
.906498592429452,1.56805832537398,.556612612789087,
.907046091415182,1.56870978312521,.556220011093611,
.907530720787685,1.56928667161083,.555878764470919,
.908062436018946,1.56991986606588,.555510931597786,
.908568754658804,1.57052306556256,.555167034722986,
.909097045043183,1.57115269884515,.554814655846508,
.909582180530453,1.57173113016193,.554496715669178,
.910105464693001,1.57235529429009,.55415974523309,
.910649009871554,1.57300389712823,.553816160693875,
.911122167547334,1.57356873278092,.553522332560589,
.911633190799754,1.57417900553481,.55321031866838,
.912161127823165,1.57480973261891,.552893726607219,
.912677611203367,1.57542702700062,.552589573534666,
.913177335430794,1.57602452698866,.552300394023564,
.913732193984702,1.57668822034358,.551985126940935,
.91423075907372,1.57728482172442,.551706976785545,
.914763083722834,1.57792207506265,.551415220111997,
.915245448973931,1.57849974765281,.551155445793674,
.915772801602739,1.57913154241782,.550876331320269,
.916268999328896,1.57972624656247,.55061836111775,
.916787668925606,1.58034812664525,.550353379320905,
.917294763260561,1.58095636799544,.550098887464072,
.917825644034201,1.58159339435448,.549837200674497,
.918336945315894,1.58220717202771,.549589660251678,
.918859824725305,1.58283509750143,.549341048487263,
.91937837442921,1.58345807222442,.549098971311304,
.91985486775261,1.58403073971577,.548880310429849,
.92040098287347,1.58468733856905,.548634162865316,
.920889434747853,1.58527484124981,.548417922311651,
.921410226323427,1.58590148387652,.548191453250027,
.921908690312759,1.5865014950448,.547978550920816,
.922462170512871,1.58716799885023,.547746476127278,
.922941443697561,1.58774537054834,.547549169600798,
.923485423049034,1.58840094955582,.547329276861823,
.923981201173487,1.58899867676954,.547132499138136,
.92452350452699,1.58965275663198,.546921261712892,
.924991420607269,1.59021733560321,.546742203184164,
.9255243224039,1.59086057207203,.546542050169904,
.926039079231154,1.59148215664276,.546352251281969,
.926553499780225,1.59210358071354,.546166143203798,
.927066027868908,1.59272296305941,.545984136520492,
.927558406909334,1.59331822556964,.54581247669861,
.928090681691711,1.59396197389659,.545630367596696,
.928597978154132,1.59457575842323,.545460134817703,
.929131883792986,1.59522199705406,.545284390303868,
.929615196964066,1.59580722826989,.545128319701767,
.930149348495394,1.5964542725219,.544959095303206,
.930660972583186,1.59707427877243,.544800199103899,
.931171351363629,1.59769302058881,.544644722191425,
.931704443977956,1.59833956015093,.544485531722515,
.932195441736989,1.59893528328976,.544341824475517,
.932698290604191,1.59954562080186,.544197437166576,
.933253495503107,1.60021978325475,.544041320446063,
.933756188062306,1.60083043362147,.543902860574775,
.934270285363571,1.60145518564253,.543764104991724,
.934793109076731,1.60209079964624,.543625908066575,
.935273685807408,1.60267528187138,.54350139745463,
.935785965040066,1.60329856326833,.543371355349688,
.936294344769906,1.60391734782878,.543245002749305,
.936838153057258,1.6045795285699,.543112740448354,
.937318040313141,1.60516410975843,.542998499658356,
.937871730586321,1.60583886985587,.542869528182634,
.938371393370161,1.60644804203469,.542755750393628,
.938865783577334,1.607051022999,.542645552183301,
.939397411874369,1.60769968477479,.542529673080259,
.939931190717452,1.60835124587751,.542416016030041,
.940416850429501,1.60894431026065,.542314937266307,
.940932599470768,1.60957436947593,.542209992965474,
.941435920127945,1.61018949569589,.542109930959365,
.941981525030267,1.61085657860458,.542004048322442,
.94245362496522,1.61143402605494,.541914605042031,
.9429958489038,1.61209751539809,.541814328811636,
.943505567911719,1.61272149406164,.541722367594621,
.944010363589894,1.61333969833986,.541633562609393,
.944515560836802,1.61395864664907,.54154683472792,
.945030830050043,1.61459019531828,.541460642758272,
.945577006783982,1.61525991434572,.541371707675674,
.946077797365533,1.61587424225566,.541292335149951,
.946572141974097,1.61648090842474,.541215999400447,
.947100588224772,1.61712969513599,.541136607696412,
.94762788409415,1.61777734888555,.541059640946949,
.948101163450109,1.61835889486319,.540992414695619,
.94866179697689,1.61904807044349,.540915091149571,
.949130909114117,1.61962498494418,.540852291658046,
.949679588429949,1.62030003445418,.540780982046237,
.9502032497235,1.62094458942633,.540715055409612,
.950670816870159,1.62152033654484,.540657983047725,
.951196644996443,1.62216809141467,.540595701208549,
.951725958709542,1.62282042640214,.54053511916889,
.952252756640881,1.62346994691176,.540476842421434,
.952741165762074,1.62407239118003,.540424633032901,
.95324688514849,1.62469644724497,.540372392803059,
.953769900829841,1.62534212577283,.540320290683121,
.954291239203509,1.62598601663035,.54027026027224,
.954827499796321,1.62664863317923,.540220816286096,
.955299838412615,1.62723251524527,.540178889825914,
.955831579874117,1.62789010814377,.540133537764873,
.956365504655347,1.62855070026835,.540089937294426,
.956880040115172,1.6291875876674,.540049757561004,
.957347287640136,1.62976618508125,.54001478152989,
.957902890147825,1.63045449479111,.539975082344988,
.958373558287495,1.63103784023898,.539943000919846,
.958921057309178,1.63171670716024,.539907543672576,
.959405686645728,1.63231788694242,.53987778076905,
.959937401912941,1.63297776652936,.539846850551349,
.960443720532255,1.63360641073649,.539819063586923,
.960972010921771,1.63426263010365,.539791793136562,
.961457146424449,1.63486551053218,.539768249724112,
.961980430571589,1.63551608503652,.539744480740487,
.962523975745006,1.63619216496655,.539721598743385,
.962997133420785,1.63678095735753,.539703130603904,
.963508156688614,1.63741714488757,.53968470853431,
.964036093712025,1.63807469030194,.539667281919393,
.964552577102499,1.63871826760725,.539651882193509,
.965052301335062,1.63934124256002,.539638431287608,
.965607159873562,1.64003327459872,.539625200674669,
.966105724931763,1.64065538838932,.539614859099511,
.966638049601422,1.64131993404467,.539605354578541,
.967120414878199,1.64192238523649,.539598130907189,
.967647767460782,1.64258132248908,.539591745786736,
.968143965222892,1.64320161730897,.539587146219875,
.968662634809329,1.64385030152939,.539583809991957,
.969169729139148,1.64448480378412,.539581989172181,
.969700609938469,1.64514938222892,.539581566843512,
.970211911173936,1.64578975413954,.539582622998933,
.97073479059362,1.64644493643287,.539585147174681,
.971253340302661,1.64709500350089,.539589078579705,
.971729833641469,1.64769262067128,.539593984092059,
.972275948731513,1.64837787994359,.539601005303739,
.972764400636712,1.64899107691076,.539608656139218,
.973285192217422,1.64964517829179,.5396181421651,
.973783656196482,1.65027153302887,.539628549057138,
.97433713640173,1.65096736011648,.539641575165466,
.974816409571012,1.65157018571629,.539654110903445,
.975360388953302,1.65225472597374,.539669734839002,
.975856167041802,1.65287891450705,.53968525357481,
.976398470400441,1.65356201233686,.53970364360233,
.976866386496129,1.65415169125758,.539720663009523,
.977399288261943,1.65482358472858,.539741340778763,
.977914045089196,1.65547292332954,.539762635474002,
.978428465653676,1.65612215552905,.539785197804208,
.978940993757767,1.6567693162617,.539808920365059,
.97943337280333,1.65739133400733,.539832904636893,
.979965647549754,1.65806408213597,.539860097780902,
.980472944037855,1.65870558058788,.539887246000288,
.981006849661301,1.6593810665425,.539917141468843,
.981490162863198,1.6599928449038,.539945319684069,
.982024314353437,1.66066930809229,.539977733067521,
.982535938446365,1.6613175715536,.540009980523755,
.983046317231944,1.66196457945234,.540043355673395,
.983579409856543,1.6626407265924,.540079455491035,
.984070407641257,1.66326379556815,.540113845785707,
.984573256493051,1.66390221522404,.540150159751325,
.98512846136115,1.66460747413258,.540191537049256,
.985631153920349,1.66524636237854,.540230188159224,
.986145251267839,1.66590007477535,.540270883656749,
.986668074960455,1.66656522613731,.540313419796358,
.987148651680859,1.66717693556267,.54035354208354,
.987660930939198,1.6678293217185,.540397407885024,
.988169310638221,1.66847707305349,.540442035607707,
.988713118935846,1.66917033219672,.540491057849775,
.989193006181456,1.66978241902865,.540535289697176,
.989746696454636,1.67048900918406,.540587543496553,
.990246359259021,1.67112699282548,.540635793723325,
.990740749461057,1.67175856322718,.540684571460845,
.991272377773501,1.67243805950709,.540738089440759,
.991806156585767,1.67312067597004,.540793056637231,
.992291816333769,1.67374208049399,.54084401106416,
.992807565359627,1.67440232408498,.54089921179919,
.993310886016805,1.67504699572534,.54095412655871,
.993856490934535,1.67574620545291,.541014741143182,
.994328590823263,1.67635153528124,.541068184137234,
.994870814777252,1.67704714517381,.541130620481296,
.995380533774898,1.6777014134762,.541190435099434,
.995885329478754,1.67834970582265,.541250618856626,
.996390526725662,1.67899885723165,.541311838206691,
.996905795933767,1.67966130558249,.54137530107691,
.997451972657433,1.68036388246562,.541443738623513,
.997952763254393,1.6810084330814,.541507418400648,
.998447107847548,1.68164502274966,.541571275812928,
.998975554118768,1.6823258964792,.541640530955588,
.999502849947056,1.68300567008379,.541710696702326,
1.,1.68364693147646,.541777806987469,


==> CSVdata/n=2/plotData,ti_star-approx,lambda=2.0.csv <==
p,fi*,t1*,s1
0.,0.,1.,
.594749450683594,1.10768506849387,1.,

.594749450683594,,,
.594749927520752,,,1.
.594749927520752,,,.430807064960496
.59475040435791,,,

.59475040435791,1.10768570278494,.430807064960496,
.596881046668388,1.10929024321599,.431556287446878,
.598734907150252,1.11068671589714,.432206793345122,
.600819767151324,1.11225765516737,.432936818542429,
.602918446957815,1.11383954954497,.433670100954194,
.605007152105527,1.1154145171522,.434398339727141,
.606943649150326,1.11687528595605,.435072213109274,
.608948779673929,1.11838845222266,.435768625823974,
.611022488529808,1.11995408692507,.436487483075494,
.613089546975087,1.12151547383728,.437202675725202,
.615215770659836,1.12312240909238,.437936939758215,
.61708854963869,1.12453855995748,.438582601428346,
.619196855202385,1.12613371049723,.439308222542491,
.621313817671287,1.12773641958928,.440035559741855,
.62335390327368,1.12928193115593,.440735333109973,
.625206496444347,1.1306862967625,.441369826847746,
.627409408910917,1.13235737838203,.44212314088389,
.629275564726606,1.13377402556826,.44276035857959,
.631446347579733,1.135423150839,.443500537889343,
.633367858229749,1.13688404927975,.444154805254421,
.635476059955872,1.13848816781458,.44487170045179,
.637483566545421,1.14001695798401,.445553426611901,
.639578189070345,1.14161347828315,.446263865690909,
.64150170641861,1.14308087147605,.446915472994668,
.643576479736882,1.1446650807907,.447617539675408,
.645731586110148,1.14631224618587,.448345923332894,
.6476076125434,1.14774748986631,.448979330395529,
.649633772486736,1.14929907766124,.449662784871067,
.651726993968095,1.1509036837854,.450368081993898,
.653774802813209,1.15247515901116,.451057444387036,
.655756163167226,1.15399726636386,.451723856807045,
.657956126027669,1.15568922724735,.452463183238533,
.659932890505079,1.1572112958337,.453126937601626,
.662043508516642,1.15883832043731,.453835102356997,
.663956042134636,1.16031437245573,.454476336896954,
.66604694654543,1.1619300077798,.455176940942046,
.668014324647997,1.16345206652712,.455835771589773,
.670070801639411,1.1650450387647,.45652401671059,
.672081383788291,1.16660446031358,.457196527119026,
.674186276967112,1.1682391934295,.457900269050491,
.676213539270806,1.16981577041192,.458577728831584,
.678286707780314,1.17143025812912,.459270287290636,
.680342709407844,1.1730336274696,.459956834639111,
.682231961375475,1.17450897025374,.460587490603489,
.684397257332356,1.17620229478629,.461310136303865,
.68633392384887,1.17771904915451,.461956332861455,
.688398814290269,1.17933858161069,.462645167444833,
.690375177916772,1.18089099743838,.463304388497574,
.692569675731864,1.18261745745868,.464036275286242,
.694469949592467,1.18411478064616,.464670040302735,
.696626777421214,1.18581692740478,.465389352846454,
.698592491841823,1.18737076355804,.466044942120611,
.700742674493595,1.18907320734121,.466762080130498,
.70259791848536,1.19054450852864,.467380949091584,
.70471082483346,1.19222287636618,.46808585049968,
.706751788055781,1.19384689658902,.468766904565257,
.708791417966205,1.19547264672475,.469447690155034,
.710823544446175,1.19709523207175,.470126143631218,
.712775781812919,1.19865671435488,.470778143339856,
.714886202107482,1.20034772135909,.471483218914644,
.716897585673074,1.20196231905116,.472155488228227,
.719014472162768,1.20366475667037,.472863362046392,
.720930764195843,1.20520869655762,.473504475691757,
.723048625626461,1.2069182041086,.47421339222766,
.72507716782649,1.20855877229954,.474892809588459,
.727100772498029,1.21019846760354,.475570988105054,
.72921443542065,1.21191450788436,.476279811734545,
.731161196134391,1.21349813163374,.476933100580333,
.733154945396197,1.21512308752625,.477602692754631,
.735356281482569,1.21692093293879,.478342538046924,
.737349410997594,1.21855212819406,.479013008484651,
.739387759260351,1.2202237091774,.479699243842633,
.741460706939377,1.22192721106684,.480397783906708,
.743366149239283,1.22349625400655,.481040438486585,
.745397289028128,1.22517221134211,.481726196812817,
.747412967648869,1.22683892912257,.482407398912648,
.749569117224197,1.22862572541579,.483136855010513,
.751471825820298,1.23020590636369,.483781273676185,
.753667156555678,1.23203312793165,.484525664840216,
.755648273291558,1.23368579511203,.485198213179415,
.757608484748486,1.23532455603956,.485864472102598,
.759716341788446,1.23709071624111,.48658182584261,
.761832725544633,1.23886820296495,.487303026340419,
.763758321395674,1.24048913472195,.487960089092756,
.765803218654811,1.24221437588659,.488658808409518,
.767798838520241,1.24390194120073,.48934163940209,
.769962111507796,1.24573567820427,.490082941648006,
.771833944096476,1.24732610284619,.490725345565712,
.773983811875422,1.24915708264846,.491464253253737,
.77600480060991,1.2508825556568,.492159998018514,
.778006268797205,1.25259547103341,.492850102349545,
.780009329167396,1.25431388540959,.493541901450785,
.782052323952779,1.25607086640359,.494248665997879,
.784217864199817,1.25793803627598,.494999173356414,
.786203452549339,1.25965443470874,.495688524190139,
.788163483212001,1.2613528987191,.496370224074337,
.790258723732375,1.26317314414084,.497100287662627,
.792349403097276,1.26499422978389,.497830150678,
.79422591198119,1.26663288915954,.498486481584867,
.79644877207508,1.2685791028024,.499265484983354,
.798308758322051,1.27021189917693,.499918638089142,
.800484221074893,1.27212665427949,.500684089824142,
.802560489682715,1.27395919750931,.50141623348491,
.804414350184944,1.27559968719266,.502071263888107,
.806499210084194,1.27744942265174,.502809487202235,
.808597890012871,1.27931663790241,.503554244470293,
.81068659509949,1.28118022938046,.504297180810644,
.81262309210356,1.28291274306177,.504987518497131,
.814628222708621,1.2847114987358,.50570389329094,
.816701931523771,1.2865770016895,.506446531103358,
.81876898996905,1.288441863465,.507188558867688,
.820895213633434,1.29036572239688,.5079537688663,
.82276799257156,1.29206502392143,.508629363975355,
.82487629829817,1.29398342746663,.509391747030816,
.826993260685614,1.29591550965736,.510159324832796,
.82903334620655,1.29778298372852,.510900939101126,
.830885939438309,1.29948359723774,.511576102556981,
.833088852006701,1.30151175428926,.512381014713243,
.834955007659476,1.30323498432774,.513064724461474,
.837125790655153,1.30524547141224,.513862209118838,
.839047301162619,1.30703049089306,.514570025289244,
.841155503031292,1.30899482845339,.515348797740069,
.843163009539384,1.31087112211624,.516092509960076,
.845257632084672,1.31283490648436,.516870732686188,
.84718114949403,1.31464378325431,.517587438639623,
.849255922751209,1.31660087026388,.518362753970864,
.851411029104111,1.31864035533978,.519170579728718,
.853287055537363,1.3204212781221,.519875903062648,
.855313215541792,1.32235057483005,.520639900194403,
.857406437023151,1.32435016729387,.521431695560315,
.859454245908994,1.32631277215561,.522208737665864,
.861435606283375,1.32821776903477,.522962996296024,
.863635569082725,1.33034001109668,.523803187944448,
.865612333437948,1.33225334379002,.524560693165185,
.867722951530969,1.33430299093282,.525372172461392,
.869635485250785,1.33616635710631,.526109910752335,
.8717263894783,1.33821018617734,.526919113148859,
.873693767723417,1.34013969834532,.52768314490654,
.875750244674103,1.342163319098,.528484474973769,
.877760826802618,1.34414848527855,.529270668879196,
.879865720083261,1.34623394314865,.530096673635491,
.881892982203675,1.34824948852999,.530895123882709,
.883966150753913,1.35031784849705,.531714619368296,
.886022152401807,1.35237631343295,.532530345010975,
.887911404430531,1.35427423755028,.533282587901032,
.890076700265225,1.35645709241225,.534147976407402,
.892013366903926,1.35841642305224,.534924928028873,
.894078257365689,1.36051278547481,.535756441684073,
.896054620951463,1.36252640088624,.536555335448048,
.89824911878692,1.36477051130315,.537445974036778,
.90014939258643,1.36672082526031,.538220241169938,
.902306220537363,1.36894248819329,.539102534632051,
.904271934815421,1.37097480752953,.539909949469753,
.906422117487558,1.37320613346459,.540796769196648,
.908277361540416,1.37513841479903,.541565031670314,
.91039026776633,1.37734705939754,.542443537417482,
.912431230988651,1.37948866918895,.543295765512615,
.914470860960167,1.3816369773339,.544151058209967,
.916502987501231,1.38378551046978,.545006846568798,
.918455224888339,1.38585729251127,.545832484604961,
.920565645040352,1.38810552963364,.546728915653819,
.922577028707765,1.39025664588032,.547587100217022,
.924693915136366,1.39252951934971,.548494387486663,
.926610207291627,1.39459498745999,.549319368057173,
.92872806855933,1.39688661423165,.550235229310502,
.930756610779724,1.3990904396966,.551116594546987,
.932780215471627,1.40129761157526,.551999869435049,
.934893878434977,1.40361239405604,.552926842978983,
.93684063925054,1.40575295929561,.553784666022589,
.938834388451253,1.4079537891443,.554667260676809,
.941035724415439,1.41039397624316,.55564661968718,
.943028853930464,1.4126127031919,.556537800206298,
.9450672023765,1.41489104053545,.557453652688225,
.947140149974068,1.41721776607927,.558389726954898,
.949045592233246,1.4193652085687,.55925441251632,
.951076732123912,1.42166361304428,.560180656718301,
.953092410622467,1.42395410501869,.561104528206047,
.955248560238524,1.4264148989566,.562098055079528,
.957151268793897,1.42859570682312,.562979366107825,
.959346599529276,1.43112281403581,.564001640775755,
.961327716346614,1.43341347027063,.564929211251608,
.963287927783178,1.43568952046574,.565851777426344,
.96539578488423,1.4381477344784,.566849246950568,
.967512168518232,1.44062719901833,.567856474234799,
.969437764511822,1.4428930949878,.568777962880245,
.971482661709867,1.4453098669553,.569761912205057,
.973478281575296,1.44767892984307,.57072755675349,
.975641554623944,1.45025889794803,.571780435064247,
.977513387029346,1.45250136805001,.572696717454739,
.979663254869384,1.45508859537953,.573755190058043,
.981684243563144,1.45753222583738,.574756243949848,
.983685711852261,1.45996336219501,.575753461570614,
.985688772222452,1.46240762293166,.576757400284358,
.98773176698747,1.46491227521216,.577787584854343,
.98989730719378,1.46758017036129,.578886515165421,
.991882895604395,1.47003826799753,.579900532092054,
.993842926205963,1.47247601884505,.580907619960496,
.995938166807795,1.47509448446712,.58199098809832,
.998028846009782,1.47772032758181,.583079165812735,
1.,1.48020815651288,.584111795441509,


==> CSVdata/n=2/plotData,ti_star-approx,lambda=3.0.csv <==
p,fi*,t1*,s1
0.,0.,1.,
.291007041931152,.99016283619742,1.,

.291007041931152,,,
.291007518768311,,,1.
.291007518768311,,,.481556604624992
.291007995605469,,,

.291007995605469,.99016350285239,.481556604624992,
.294735595530547,.993723523990797,.482635105659458,
.29797896029399,.996806148912368,.483551913775956,
.301626463183412,1.00025727646549,.484559932570238,
.305298144089666,1.00371560525999,.485550990366531,
.308952374137495,1.00714288713273,.486514805537132,
.312340313165838,1.01030823466742,.487389070441338,
.3158483277926,1.01357422246694,.488275599863694,
.319476321537865,1.01694038111174,.489173151496127,
.323092680261176,1.02028489786302,.490049085068305,
.326812549715093,1.02371468478563,.490931436641298,
.33008901275487,1.02672751330613,.49169358780633,
.333777534109499,1.03011084641747,.492535384892556,
.337481200887195,1.03349985215983,.493364096548481,
.341050370100271,1.03675867931557,.494147707003146,
.344291517678265,1.03971250136879,.494847058139497,
.348145555639006,1.04321871421675,.495664068458841,
.351410431326745,1.04618421480542,.496344307998055,
.355208257907435,1.0496289587907,.497122495490571,
.358569977948296,1.05267430477192,.497799999609789,
.362258317637083,1.05601193622235,.498531655854006,
.365770489237167,1.05918715546679,.499217475337319,
.369435071850858,1.06249756778938,.499922228345336,
.372800302649111,1.06553566268573,.500560052782766,
.376430158691916,1.06881108226801,.501238450642365,
.380200558967935,1.07221208430106,.50193303013977,
.383482703491981,1.07517203281899,.502529656204951,
.387027509495239,1.07836859110869,.503166052972095,
.39068964095612,1.08167107068062,.503815159352384,
.39427232213169,1.08490242828734,.504442325590487,
.397738750387088,1.08802979529969,.505042097354713,
.401587627954869,1.09150361452748,.505700315521747,
.405046015635266,1.09462662196411,.506285128130857,
.408738582662159,1.09796317057801,.506902970590086,
.412084597211895,1.10098873484995,.507457219855134,
.415742674913016,1.1042991520049,.508057353703187,
.419184640949109,1.10741684938372,.508616778888102,
.422782487214258,1.1106790081633,.509196366183852,
.426300039564867,1.11387188682563,.509758121338329,
.429982590886169,1.11721857634853,.510341384059405,
.433529325490189,1.12044603493055,.510898640518163,
.437156373889029,1.12375112856608,.511464223417186,
.440753388495869,1.12703367947702,.512021085245425,
.44405867134807,1.13005447361722,.512529417344163,
.447846898497671,1.13352218403945,.513108288932279,
.451235134020058,1.13662899493071,.513622886064742,
.454847699778657,1.13994721090838,.514168458743997,
.45830538616264,1.14312891075494,.514687786218228,
.462144702527895,1.1466686266061,.515261496897467,
.465469268394995,1.14973979565299,.515755885193855,
.469242680390668,1.15323262971926,.516314565681533,
.472681735783002,1.15642269087608,.516821617630453,
.476443521913051,1.15991969350032,.517374106379574,
.479689307153819,1.16294356241605,.517849162529381,
.483385877669734,1.16639499254938,.518388478379567,
.486956582295847,1.16973678884221,.518907902863807,
.490524954267009,1.17308434560872,.519425580439219,
.494080198841491,1.17642767963341,.519940175811367,
.497495675867467,1.17964736183539,.520433518922944,
.501187896984643,1.18313669917636,.520965835563973,
.504706851429289,1.18647096062077,.521472377138419,
.508410385279891,1.1899894491875,.522004781434472,
.511762975249494,1.19318295036314,.522486240733391,
.515468214778097,1.19672186032512,.523017882949659,
.519017188585508,1.20012104077422,.523526837147575,
.522557524091342,1.20352140141229,.524034383453877,
.526255418249013,1.20708335368187,.524564451926507,
.529661313764653,1.21037347701969,.525052709409537,
.533149416653807,1.21375254607711,.525552937904869,
.537000696706906,1.21749482774991,.526105550453194,
.540487715337083,1.22089363132968,.526606278492974,
.544053845040869,1.22438000138674,.527118879607604,
.547680507092508,1.22793655687467,.527640767070874,
.551014115244116,1.23121565468765,.528121161083505,
.554567633583392,1.23472168886366,.528633988878635,
.55809410231008,1.23821201853836,.529143787699493,
.56186632768828,1.24195786623797,.529690182503519,
.565195153172217,1.24527409762317,.530173354681826,
.569035926747621,1.24911295201324,.530732126319071,
.572501928788379,1.25258896916925,.531237591188828,
.575931356639337,1.25603941397228,.531739009447345,
.579619093293016,1.25976222984545,.53227965568812,
.583321747601628,1.26351327618964,.532824127447451,
.586690614780681,1.26693777755437,.533321041921678,
.59026820208028,1.27058669350745,.533850383104684,
.593759577626648,1.27415997990149,.534368674886938,
.597544265552293,1.27804734459501,.534932535076958,
.600819072864159,1.28142278206341,.53542216524821,
.604580308118109,1.28531323874509,.535986625798054,
.608116066991485,1.2889839190676,.536519353551574,
.611617674290053,1.29263212852404,.537049052353283,
.615122067143388,1.29629631365295,.53758133255551,
.618696326028362,1.30004716486844,.538126503209816,
.622484980568319,1.30403817561573,.538707015213951,
.625958805783615,1.30771140771877,.539241720179017,
.629387917331507,1.31135050407108,.539771901823412,
.633053581140192,1.31525522659001,.540341333029987,
.636711265119169,1.31916662845663,.540912314156258,
.639994253699978,1.3226903861243,.541427296413086,
.643883190420467,1.32688065790507,.542040401053005,
.647137272328425,1.33040045361106,.542556089861677,
.650943286484167,1.33453309755901,.543162340150236,
.654575758564958,1.33849339935443,.543744189162904,
.657819123364028,1.34204288995155,.544266410786615,
.661466626075311,1.34604992604987,.544856859022408,
.665138307195332,1.35010000023386,.545454621940138,
.668792537136277,1.35414740180201,.546053048653083,
.672180476093365,1.35791477850684,.54661100562519,
.675688490862638,1.36183094877585,.547192048910363,
.679316484536647,1.36589755432025,.547796521776349,
.682932843259959,1.36996797371467,.5484027803124,
.686652712678248,1.37417263137807,.549030271548041,
.689929175646769,1.3778911321181,.549586347614898,
.69361769728642,1.38209429657833,.550216197811173,
.697321363921605,1.38633302348498,.550852768657352,
.70089053299217,1.39043534798163,.551470239731155,
.704131680677048,1.39417569558237,.552034451091365,
.707985718815927,1.39864214607891,.552709725873994,
.711250594218644,1.40244195649982,.553285579602723,
.715048421048729,1.40688085144416,.553959863696913,
.718410140840195,1.41082706349632,.554560787696116,
.722098480778377,1.41517527275195,.555224543785797,
.725610652235949,1.41933404728528,.555860993977447,
.729275234885268,1.42369246050451,.556529735257018,
.732640465790405,1.42771225188328,.557148099023971,
.736270321726326,1.43206700508407,.557819757850414,
.740040721966718,1.4366113053058,.558522602555719,
.743322866490764,1.44058467068515,.559138817462971,
.746867672600904,1.4448945298726,.559808972247292,
.750529804061786,1.44936742531287,.560506456232043,
.754112485308612,1.45376353398612,.561193973103814,
.757578913599637,1.45803625239548,.561864101045343,
.761427791060535,1.46280279383808,.56261390157289,
.764886178527165,1.46710606746594,.563292902551025,
.768578745696569,1.47172218871775,.564023424976711,
.771924760424444,1.47592441032347,.564690466220551,
.775582837804915,1.48053979199495,.565425286924005,
.779024804090402,1.48490297381328,.566122099284718,
.782622650284297,1.48948518729049,.566856157290436,
.786140202599277,1.49398653460245,.567579539988844,
.789822754098718,1.49872193439547,.568342996401492,
.793369488382088,1.50330507181878,.569084328027457,
.796996536852184,1.50801495327988,.569848659017069,
.800593551494652,1.51270901149039,.570612981225976,
.803898834453736,1.51704292746774,.571320938788417,
.80768706138957,1.52203456722262,.572139057033427,
.811075297125723,1.52652154068723,.572876982558923,
.81468786291995,1.53132913664995,.57367029653142,
.818145549232678,1.53595362588694,.574436024044646,
.821984865633561,1.54111519157067,.575293714872002,
.825309431393778,1.54560764874459,.576042862298008,
.829082843603217,1.55073270208956,.576900548055815,
.832521898746157,1.55542804890719,.57768917399725,
.836283684911833,1.56059100102646,.578559488803898,
.839529470259485,1.56506866617792,.579317004236018,
.843226040561634,1.57019435501761,.580187260530418,
.846796745187746,1.57517226660239,.581035629405455,
.850365117265791,1.58017350182349,.581891173823144,
.853920361947156,1.58518307475308,.582751394302688,
.857335839008761,1.59002113868943,.583585242448057,
.861028059876543,1.59527958742288,.584495034255749,
.864547014499327,1.6003190417504,.585370361359808,
.868250548243046,1.60565247322875,.586300437248759,
.871603138426416,1.61050705399792,.587150299312783,
.875308377669997,1.61590198568213,.58809850839549,
.878857351513036,1.62109901084571,.589015650816003,
.882397687054497,1.62631263759084,.589939457481497,
.886095581283424,1.63178989451488,.590913990941473,
.889501476977202,1.63686358841846,.591820448022065,
.892989579759473,1.64208888508372,.592757754301283,
.896840859598806,1.64789294697191,.593803390123904,
.900327878228982,1.65317990546613,.594760025500463,
.903894008253418,1.65861855954581,.595748288978757,
.907520670162546,1.66418290995397,.596763809518285,
.910854278242899,1.66932772897602,.597706769032248,
.914407796760314,1.6748441258505,.5987221416485,
.917934265273235,1.68035182147478,.599740396494228,
.921706490722691,1.68628059096439,.600841547703356,
.925035316135372,1.69154491379479,.601823725755972,
.928876089710776,1.69765720991639,.602969366132819,
.932342091894044,1.70320888780651,.604014874529149,
.935771519709375,1.70873591725189,.605060448468656,
.939459256469937,1.71471748131346,.606197381636674,
.943161910564783,1.72076372281114,.607352311580398,
.94653077799323,1.72630070355484,.608415024454572,
.950108365185946,1.73221865808957,.609556282254284,
.953599740732314,1.73803225682284,.610682922715139,
.957384428764842,1.74437764165643,.611918892136781,
.960659235756058,1.74990517147788,.613000970918592,
.964420471116891,1.75629681612693,.614258533755919,
.967956229919012,1.76234798930275,.615455438356736,
.971457837395719,1.76838219019434,.616655173906937,
.974962230249054,1.77446321588243,.617870541768297,
.9785364890984,1.78070953235208,.619125626834508,
.982325143567102,1.78737997012963,.620473492370337,
.985798968889281,1.79354164164524,.621725578560143,
.98922808033029,1.79966750108306,.622977145691612,
.992893744281485,1.80626460804713,.624332651927945,
.996551427975441,1.81289841870751,.625703778900624,
1.,1.81920058406737,.627013973653373,


==> CSVdata/n=2/plotData,ti_star-approx,lambda=4.0.csv <==
p,fi*,t1*,s1
0.,0.,1.,
.125136375427246,.956143485983751,1.,

.125136375427246,,,
.125136852264404,,,1.
.125136852264404,,,.537852927833653
.125137329101562,,,

.125137329101562,.956145159554426,.537852927833653,
.129737011476373,.964203880730315,.540490557463999,
.133739170516328,.971071600308089,.54261893028672,
.138240016929504,.978651808900028,.544844182658306,
.142770697874313,.986145093366224,.546920328211675,
.147279845283458,.993480864588023,.548838195910032,
.151460402142783,1.00018486702568,.550495640278543,
.155789126623309,1.00703815070178,.552099827276998,
.160265899673374,1.01404111163302,.553648993513592,
.164728315655491,1.02094502315897,.555091318299937,
.169318458993745,1.0279755023833,.556477706087722,
.173361459744546,1.03411470299898,.557623779533375,
.177912921007825,1.04097287962223,.558836576160817,
.182483071008347,1.04780895997356,.559978440005725,
.186887257362051,1.05435476269574,.561012591739168,
.190886680499808,1.06026742238976,.561899687699929,
.195642381443089,1.06726384889521,.562895084123113,
.199671083948367,1.07316521767015,.563691512813542,
.204357422701693,1.08000450579807,.564568135631046,
.208505626567929,1.08603881912838,.565302683537587,
.213056863664134,1.09264151616774,.566067319488561,
.217390717653541,1.09891430220945,.566758207022321,
.221912639640348,1.10544699996034,.567443308797374,
.226065175615508,1.11143727299715,.568042659155087,
.230544246652843,1.11789145101646,.568659532780599,
.235196742640652,1.12459002663921,.569270194201118,
.23924675407489,1.13041838319601,.56977866516322,
.243620877377557,1.13671199161535,.570305463239147,
.248139774757485,1.14321434920486,.570827085482301,
.252560634235179,1.14957770046242,.571316852561195,
.256838043096207,1.15573792640789,.57177286242734,
.261587376358132,1.16258321710187,.572260137618687,
.265854863529102,1.16874014722791,.572682282122049,
.270411316961011,1.17532166139204,.573117840568395,
.274540140992457,1.18129334857109,.573500069809448,
.279054036224166,1.18783157592918,.573905474030071,
.283301259861123,1.19399360600957,.57427592547147,
.287740832343607,1.20044604877611,.574652744513437,
.292081325925204,1.2067665371656,.57501167085673,
.296625420449128,1.21339711376373,.575378261857842,
.301001923554111,1.21979707811128,.575723220641814,
.305477530091306,1.22635684494918,.576068546095788,
.309916076346688,1.23287784502917,.576404201639972,
.313994639385802,1.23888418162697,.576707259281531,
.31866913289423,1.24578549805174,.577048842334837,
.32285005561321,1.25197437378546,.577349696368568,
.32730779125589,1.25859045412709,.577666136672685,
.331574413060185,1.26494023242148,.577965278786457,
.336311948249457,1.27201126660493,.578293678747133,
.34041430561885,1.27815205153313,.578575244810594,
.345070517926566,1.28514237360264,.578892143566766,
.3493141499665,1.29153265680575,.579178816335236,
.353956016504746,1.29854420354709,.579490451862867,
.357961162299481,1.30461243572831,.579757998175685,
.362522555847889,1.31154463157995,.580061545368603,
.366928636828813,1.31826256423909,.58035385715658,
.371331839423623,1.32499782337831,.58064538623584,
.375718843430509,1.33173021312067,.580935559929007,
.379933380879192,1.33821881281496,.581214225568756,
.384489407474836,1.34525648401539,.581515686081302,
.3888316311743,1.35198673267993,.581803380859631,
.393401617149062,1.35909437464151,.582106836252363,
.397538554938281,1.36555030464226,.582382293144006,
.402110645639191,1.37270968808043,.582687779707053,
.406489911815475,1.37959137884779,.582981588528722,
.410858518735316,1.38648020585651,.583276041265927,
.415421545595179,1.39370134184143,.583585218014738,
.419624259912328,1.40037575220637,.583871592931709,
.423928414248427,1.40723481410419,.584166620587418,
.428680712063844,1.41483597033479,.584494569476068,
.432983528475538,1.42174371094505,.584793621848679,
.437383964218236,1.4288334700774,.58510170236271,
.441859094021219,1.43607003108081,.585417420249053,
.445972609142925,1.44274556277113,.585709913444962,
.450357483057039,1.44988668381054,.586024184839315,
.45470897902589,1.45699937261782,.586338708598924,
.45936372710365,1.46463655305717,.586678181129195,
.463471340639178,1.47140095987711,.586980437629675,
.468210673956997,1.47923494093335,.587332405289321,
.472487556889274,1.48633161290659,.58765311446501,
.476719308997544,1.4933788968568,.587973354443372,
.481269801976887,1.50098549412955,.588321088364779,
.485838702638344,1.50865279453332,.588673788641863,
.489995725735784,1.51565514880731,.588997879638589,
.494410299610947,1.52311891027875,.589345434435563,
.498718492251587,1.53043038251225,.589688065645503,
.503388618524695,1.53838707670686,.590063374104312,
.507429576185401,1.54529801802481,.590391475841417,
.512070762968541,1.55326567543537,.590772198608024,
.516433722539934,1.56078532751484,.591133939153196,
.520754540679878,1.56826085143077,.591495955299002,
.525078796062933,1.57577091584185,.591862031844153,
.529489262831541,1.58346037519452,.592239354098999,
.534164283719497,1.59164401661543,.592643747116653,
.538450820079922,1.59917761914886,.593018602758571,
.542682181885138,1.60664260159394,.593392486285303,
.547205438015536,1.61465390862202,.593796449577849,
.551718847412704,1.62268030864822,.594204003987292,
.55576990037315,1.62991234830112,.594573669504173,
.560568664738832,1.63851357975971,.595016348928361,
.564584048229298,1.64573952548632,.595390774764364,
.569280490063806,1.65422465950664,.595833415341878,
.573762789168545,1.66235690911606,.596260645901565,
.577764948252462,1.66964631416717,.596646115045313,
.582265794445824,1.67787611022172,.597084153223714,
.58679647565441,1.68619502984218,.597530002430593,
.591305622931667,1.69450911149478,.59797867448689,
.595486179703065,1.70224848870505,.598399096689529,
.599814904359444,1.71029399578469,.59883899442108,
.604291677321583,1.71864899056912,.599298847333888,
.6087540933037,1.72701218959843,.59976224870856,
.613344236597991,1.73565151511915,.600244225537985,
.617387237260866,1.74329214527158,.600673236373108,
.621938698875849,1.75192882437359,.601161279755118,
.626508848700519,1.76063871042934,.601656820332059,
.630913034878371,1.7690683819567,.602139595344125,
.634912458148017,1.77675425956118,.60258250060149,
.639668159311113,1.78593213952542,.603114786068206,
.643696861464687,1.79374010255256,.603570530899792,
.648383200525753,1.80286114166347,.604106300476015,
.652531404084249,1.81096965495707,.604585647318538,
.657082641488195,1.8199039566952,.605117132743605,
.66141649530175,1.82844877214526,.605628697994296,
.66593841733252,1.83740347004936,.606168207891382,
.670090953439569,1.84566213466279,.606668862950905,
.674570024345015,1.85460861191245,.607214543918659,
.67922252028886,1.86394405719942,.607787630976311,
.683272531723099,1.87210622517362,.608291771076775,
.687646655157655,1.88095918433122,.608841820639383,
.692165552537583,1.89014652883162,.609416199518147,
.696586412103202,1.89917562353851,.609984197123944,
.700863821008194,1.9079507665842,.610539574416834,
.70561315413823,1.91773947606034,.611162978299436,
.709880641045422,1.92657622015809,.611729256335242,
.714437094653182,1.9360547628709,.612340343691807,
.718565918904444,1.94468284259471,.612899928886402,
.723079813740486,1.95415858411123,.613518126561771,
.727327037685183,1.96311591031588,.614106007293271,
.731766610079741,1.97252223024676,.614727000675641,
.736107103617376,1.98176188326626,.615340617847958,
.740651198361114,1.99148124852563,.615989992223431,
.745027701070431,2.00088740052083,.616622234595519,
.749503307695552,2.01055296373443,.617275792955176,
.753941853994897,2.02018534314864,.617931019027619,
.7580204171659,2.02907807305831,.618539393106903,
.76269491041055,2.03931964826449,.619244171045502,
.766875833393308,2.04852511728942,.619881407767106,
.77133356907995,2.05838769582287,.6205680722248,
.77560019079632,2.06787399042028,.621232414876174,
.780337726029554,2.07846126857848,.621978321305903,
.784440083267059,2.08767547899455,.62263131129937,
.789096295838553,2.09818650206096,.623380569204573,
.793339927570746,2.10781563500958,.62407103857188,
.797981794152955,2.11840309103376,.624834736341916,
.801986940079579,2.12758474538293,.625500841102527,
.806548333364209,2.13809465037062,.626267694949057,
.810954414345133,2.14830101856829,.627016851504835,
.815357617071832,2.15855472057871,.627773913866689,
.819744621210606,2.16882506628853,.628536670065834,
.823959158703253,2.17874340450323,.629277530595026,
.828515184991156,2.18952317021235,.630087477916854,
.832857408910435,2.19985366724865,.630868306940507,
.837427394753308,2.21078649446304,.63169962725584,
.841564332806304,2.22073752124099,.632460741265133,
.846136423155511,2.23179598315898,.633311541039227,
.850515689375758,2.2424486507749,.63413609252186,
.854884296339562,2.25313528324193,.634968191312317,
.85944732328735,2.26436229153837,.635847695108785,
.863650037824314,2.27476216126486,.63666729588656,
.867954192028525,2.28547291328148,.637516325378588,
.872706489580164,2.29737025362565,.638465316293447,
.877009305991858,2.30820792245356,.639335190344476,
.881409742130222,2.31935693491779,.640235485371925,
.885884871757354,2.33076411269932,.641162326895375,
.889998386791133,2.34131175720016,.642024502178671,
.894383260925063,2.3526218428751,.642954550032976,
.898734756630136,2.36391485641814,.643888951570334,
.903389504795822,2.37607221450526,.644901322177042,
.907497118243424,2.38686802365726,.64580597783691,
.912236451561243,2.39940405647584,.646863167437668,
.916513334669372,2.41079156321589,.647829819672484,
.920745086733679,2.42212983452974,.648798282331131,
.925295579844911,2.43440216949542,.649853324440369,
.92986448024259,2.44680906472852,.650927171539373,
.934021503647771,2.45817273364472,.651917159931698,
.938436077391045,2.47032030846533,.652982301575609,
.942744270031685,2.48225586211842,.654035814250394,
.947414396436682,2.49528584860119,.655193880804152,
.951455353701721,2.50663881625735,.656209725843849,
.95609654061675,2.51976957687671,.657392652493908,
.960459500100217,2.53220403262189,.658520846665511,
.964780318459976,2.54460685560635,.659653998132602,
.969104573843031,2.55710939900545,.6608042642546,
.973515040567676,2.56995562812211,.661994619165825,
.978190061367706,2.58367867363492,.663275787768577,
.98247659786002,2.59635947144934,.664468570431226,
.986707959533346,2.60897102664087,.665663431022196,
.991231215839597,2.62255800329907,.666960431933413,
.995744624885061,2.63622635877064,.668275498712599,
1.,2.64921705547562,.669535094972549,


==> CSVdata/n=2/plotData,ti_star-approx,lambda=5.0.csv <==
p,fi*,t1*,s1
0.,0.,1.,
.0480146408081055,.943212743637244,1.,

.0480146408081055,,,
.0480151176452637,,,1.
.0480151176452637,,,.570347587473067
.0480155944824219,,,

.0480155944824219,.933885304378603,.570347587473067,
.0530207524767123,.953081727707964,.578179365778688,
.0573757136851101,.968706895912028,.583861701980035,
.0622733230351276,.985352496491938,.589260122926599,
.0672033969190715,1.00132946600977,.593843983353852,
.0721100390224298,1.01661907296496,.597723919464146,
.0766591243461515,1.03035869542014,.600823364583059,
.0813694387055599,1.04422801908475,.603613967345764,
.0862408525542345,1.05826060129438,.606124729418514,
.0910966437169151,1.07199226430858,.608308155792468,
.0960914217803349,1.08590069259132,.610273339121316,
.10049082501731,1.09800290102313,.611803007585452,
.10544351106632,1.11149177003676,.613331596748559,
.110416533320092,1.12491899541598,.614688727417571,
.115208961740217,1.13776980481727,.615851326552211,
.119560945868539,1.14937924300898,.616799549100102,
.124735875930029,1.16312537523436,.617810916703938,
.129119720488806,1.17473169650357,.618581063396949,
.134219173877938,1.18820005111515,.619389537274456,
.138733054196445,1.20010130790487,.620036131165449,
.143685496317391,1.21314514429948,.620680050531687,
.148401392367074,1.22555951795132,.621236993007892,
.153321935164936,1.23851233535913,.621766662681824,
.157840529480594,1.25041169815819,.622212134081341,
.16271444389092,1.26325637766576,.622653852761029,
.167777071174558,1.27661345238116,.623075019021612,
.172184103107471,1.28825658516927,.623414062160386,
.176943818329602,1.30085094717917,.623754730872893,
.181861069892534,1.31388622139261,.624082110427758,
.186671641221891,1.32666491149665,.624381081552281,
.191326116338014,1.33905574607393,.624652738058616,
.196494117388185,1.352846726341,.624936593003209,
.201137796187896,1.36526995276857,.625177669543949,
.206095914479981,1.37856887368092,.62542239929683,
.210588706573884,1.39065167407646,.625634324785864,
.215500515034421,1.4038974260718,.625856764501592,
.220122144009602,1.41639608229469,.626058442415362,
.224953077950525,1.4294985017015,.626262558503016,
.229676198892108,1.44234666335997,.626456505412089,
.234620868801879,1.45583877135151,.626654618304895,
.239383173612947,1.46887393293444,.626841530257237,
.244253318117189,1.48224622078784,.627029532708678,
.249083135366052,1.49555029966263,.627213566040919,
.253521235812343,1.50781318667115,.627381118338242,
.25860779976317,1.52191292058088,.627571922178505,
.263157283198159,1.53456511922352,.627741976052574,
.268007981435624,1.54809831384721,.627923129564376,
.272650718584027,1.5610935462561,.62809677905855,
.277805881526509,1.57557189857017,.628290300891403,
.28226987384374,1.58815090630811,.628458835433751,
.287336545051888,1.60247556433263,.628651549872311,
.291954265820135,1.61557509381321,.6288287706317,
.297005326636761,1.62995245463407,.629024639453302,
.301363537891217,1.64239867291211,.629195563511973,
.306327031785696,1.65661996658553,.629392615655717,
.311121521850039,1.6704043028378,.629585554056153,
.315912879790011,1.68422627807069,.629781097548648,
.320686611188573,1.69804400366771,.629978828905725,
.325272672591212,1.71136252291224,.630171618691895,
.330230326420152,1.72580892941755,.630383324113097,
.334955329994614,1.73962473663836,.630588387509525,
.33992817376327,1.75421534308279,.630807810861063,
.344429794866716,1.76746787129699,.631009702902028,
.349404928899362,1.78216381875294,.631236527567602,
.354170240354646,1.79628883681645,.631457538386691,
.358923952908474,1.81042731238554,.6316817056531,
.363889224095648,1.8252462395885,.631919894536339,
.368462420122703,1.83894152041887,.632142986934175,
.373145998406709,1.853013779827,.632375185305251,
.37831722534454,1.8686060234588,.632635996870561,
.382999347762143,1.88277334635615,.632876208620425,
.387787694943796,1.89731127878518,.633125925456897,
.392657320688294,1.91214722215215,.633384095027571,
.397133454346738,1.9258301181103,.633625192641781,
.401904867878545,1.94046414003277,.633886228473333,
.406639961100392,1.95503646337412,.634149411538231,
.411705039002379,1.97067937944554,.634435508289878,
.41617475083235,1.98453106829932,.634691947738722,
.421331870413736,2.00056863841009,.634992460432268,
.425985773238932,2.01509268759794,.635267921418623,
.430590566824366,2.02951168732047,.635544502442709,
.435542199232345,2.04507052067048,.635846380388892,
.440513862014116,2.0607486490431,.636154150329396,
.445037339005167,2.07506274409655,.636438267405952,
.449841070637521,2.09031539651353,.636744260862705,
.454529043214569,2.10525212662863,.63704713601353,
.459610854945353,2.1215016281329,.637380222878662,
.464008034987791,2.13561086320103,.637672441138607,
.469058356126886,2.15187212706808,.638012672865588,
.473805923501781,2.16721376347584,.63833699617599,
.478507634553276,2.18246024211494,.638662488269038,
.48321308585104,2.19777198919005,.638992534074295,
.488012348323236,2.21344408915102,.639333601127496,
.493099486143658,2.2301173662264,.639700028322302,
.497763893375273,2.24546074731681,.640040455967268,
.502368262251283,2.26065914840203,.640380681248632,
.507290256801444,2.27696405062887,.640748981983344,
.512201536599686,2.29329365115494,.641121236074529,
.516609701872426,2.30800197572934,.641459412664723,
.5218314915245,2.32548855975023,.64186498352474,
.526200842957874,2.34017380333914,.642208508982046,
.531311290044708,2.35741187380314,.642615122139449,
.536188717086136,2.37392675324117,.643008059905417,
.540543678342373,2.38872477965096,.643362933467912,
.545441287453198,2.40542596325378,.643766582212411,
.550371361624172,2.42230166739925,.64417779116466,
.555278003584015,2.43916121190674,.644591932373592,
.55982708881206,2.45484967758065,.644980264126119,
.564537403362822,2.4711529235844,.645386807415694,
.56940881711582,2.48807710970286,.645812034944855,
.574264608278501,2.50501162360766,.646240756060683,
.579259386294082,2.52249869146932,.646686831868537,
.58365878943538,2.53795874533728,.647084024596231,
.588611475867098,2.55542799403088,.647535999844214,
.593584497929517,2.5730386858971,.647995003771144,
.598376926158288,2.59007650973853,.648442276077298,
.602728910430124,2.60560563700469,.648852645411491,
.607903840730807,2.62414266923122,.649345872613219,
.612287684906876,2.63990715433701,.649768188366865,
.617387138630878,2.65831624207778,.650264651415285,
.621901018614515,2.67467587357256,.650708812183264,
.62685346107033,2.6926952659035,.651201235847732,
.63156935692866,2.70992294527964,.651675156113074,
.63648989977436,2.72797059744776,.652174880268205,
.641008494233533,2.74460966771489,.652638532579835,
.645882408500344,2.76262831116837,.653143777146848,
.650945035736143,2.7814235530932,.653674268797895,
.655352067669057,2.79785097199555,.654140815620486,
.660111783034703,2.81566280396253,.65464970431451,
.665029034597635,2.83414098273272,.655180941569071,
.669839606022669,2.8522945658756,.655706109682665,
.67449408118663,2.86993162423166,.656219421951447,
.679662082093286,2.88959900068722,.65679538952374,
.684305760605966,2.90734756757342,.657318383216353,
.689263879089405,2.92637878600792,.657882544583778,
.6937566714225,2.94369672692139,.658398939827988,
.698668479452492,2.96270986725879,.658969189135357,
.703290108762542,2.98067690352105,.659511231560564,
.708121042607788,2.99953844609561,.660083561717078,
.712844163501532,3.01805976209039,.660648850389856,
.717788833650495,3.03753630885014,.661246783722984,
.722551138031017,3.05637905557471,.661828670826003,
.727421282630936,3.07573522859372,.662429890822266,
.732251099927638,3.09501873105732,.663032347834028,
.736689200517444,3.11281604699516,.663591464991854,
.741775764181241,3.13330644508399,.664238857272099,
.74632524790326,3.15171811119949,.664823919368682,
.751175946188564,3.17143804132455,.665454063197361,
.755818683241289,3.1903998077855,.666063396360951,
.76097384623161,3.21155565682749,.666747195291045,
.765437838405326,3.22996217401504,.667345522379139,
.770504509900504,3.2509529241698,.66803170517781,
.775122230333882,3.27017668961707,.668663728234742,
.780173291198347,3.29130731490654,.66936241766199,
.784531502596317,3.30962689615961,.669971532795772,
.789494996203767,3.33059066317208,.670672419697925,
.79428948626811,3.3509429330963,.67135677411019,
.799080844351597,3.37138367419481,.672048019469749,
.803854575893674,3.39185172859226,.67274411592192,
.808440637344152,3.41161275849049,.673419903072748,
.813398290838222,3.43308402829995,.674158349154574,
.818123294651877,3.45365461109777,.674869903738463,
.823096138277017,3.47541845793517,.675627099384253,
.827597759667493,3.49522244736733,.676320020930986,
.832572893317432,3.51722444419209,.677094228564526,
.837338204820554,3.53841323222113,.677844216151716,
.842091917422221,3.55966390800358,.678600717636559,
.847057188705072,3.58198311151382,.679399952277219,
.85163038497132,3.60265254527529,.680144418456462,
.85631396311181,3.6239344783749,.680915295828866,
.86148518976261,3.64756783892497,.681776544933211,
.866167312180213,3.66909055951958,.682565663354546,
.870955659792412,3.69122604094662,.683382034479695,
.875825285345557,3.71386836920143,.684222153464871,
.880301418908323,3.73479953195757,.68500335206821,
.885072832679323,3.75723840302242,.685845739681448,
.889807925614139,3.7796380162793,.686691756192395,
.894873003611803,3.80374614607927,.687608040217487,
.899342715346098,3.82514927821063,.688426547551179,
.904499834927483,3.84999664810514,.689382746080055,
.909153737944033,3.87256223259741,.690256746996496,
.913758531481629,3.89502532422979,.691132127713072,
.918710164033123,3.91933353393046,.692085484581177,
.923681826527863,3.94390266602874,.693055553028476,
.928205303853784,3.96640108515562,.693949626993926,
.933009035342622,3.99044653483295,.69491132804904,
.93769700791967,4.01406739829317,.695862312319362,
.94277881979397,4.03984877660414,.696907418496419,
.947175999405862,4.06230749469843,.697824007091915,
.952226320688472,4.08827803018944,.698891136198981,
.95697388796769,4.11286653035058,.699908720523794,
.961675599258377,4.13738791707855,.700930619362236,
.966381050556141,4.16210199425404,.701967820322869,
.971180312980499,4.18749093010237,.703041016011804,
.976267450705244,4.21460791243112,.704196010022667,
.980931858080374,4.23966109556191,.705271239333621,
.985536226812869,4.26457354800109,.706348292180106,
.990458221554383,4.29140861928959,.707517374875364,
.995369500969918,4.31840023260544,.708702746307626,
1.,4.34404994432559,.709838164214292,


==> CSVdata/n=3/plotData,Becker_and_Kersting_Comparison.csv <==
lambda,FI*,t1*,t2*
.163642298548548554e-2,.200000000000000017e-29,.534370141858682686e-12,.534175853728899282e-12
.327284597097097108e-2,.330000000000000028e-28,.427573813072012907e-11,.427262952107616645e-11
.490926895645645619e-2,.170999999999999997e-27,.155099432033689886e-11,.154930318815647151e-11
.654569194194194216e-2,.221799999999999990e-26,.490681232983268711e-11,.489968008059017223e-11
.981853791291291238e-2,.214021000000000003e-24,.115540370796941244e-9,.115288548580641459e-9
.130913838838838843e-1,.213782299999999984e-23,.273972862894425326e-9,.273176981302533570e-9
.196370758258258248e-1,.547898049999999976e-22,.925329029128226670e-9,.921299892574558958e-9
.261827677677677687e-1,.547276748000000025e-21,.219496124935036174e-8,.218222725011284664e-8
.392741516516516495e-1,.140258588649999993e-19,.741870923900799728e-8,.735424426420998534e-8
.523655355355355373e-1,.140096960244999998e-18,.176104591304177929e-7,.174067206934238251e-7
.751470217717717659e-1,.251960652903699999e-17,.521741113678694730e-7,.513100984944277284e-7
.979285080080080084e-1,.209544683081260011e-16,.115751830944178092e-6,.113260241929726336e-6
.149168835835835845,.607177852977717036e-15,.411384086992948157e-6,.397973029567770511e-6
.200748817817817810,.653062444129885435e-14,.100826644720990524e-5,.964288455731708109e-6
.252083649149149158,.403535157567641346e-13,.200731845559192522e-5,.189801390935816198e-5
.299677609109109122,.160888294791401038e-12,.338934081239486317e-5,.317112240691852822e-5
.348958397897897898,.543493349571477180e-12,.537893786291109721e-5,.497793891424940519e-5
.399924660160160150,.161617909269476207e-11,.813923311991745982e-5,.744789282298597080e-5
.450727472972972998,.420329041243506288e-11,.117119874733668055e-4,.105973594398445150e-4
.502984410410410421,.100987171480097941e-10,.163616762431551873e-4,.146344877801044065e-4
.549012349349349393,.203259781832770616e-10,.213742679795154488e-4,.189245981300662488e-4
.600828906906906934,.417699433395929850e-10,.281578954230138848e-4,.246474632129944877e-4
.652858228228228255,.810622212738386055e-10,.363067325032201903e-4,.314182882310457776e-4
.702998120120120085,.146313370981259704e-9,.455479258882621741e-4,.389830024857791633e-4
.748529945445445488,.241391889464358908e-9,.552197529546129872e-4,.467906650887690360e-4
.802671689689689716,.421294521085050987e-9,.684326404686238669e-4,.573025453315246353e-4
.848536848848848835,.656075329110953674e-9,.811866368272447242e-4,.673033849785033836e-4
.901888932432432400,.106648107002121701e-8,.979539298783925499e-4,.802627962394545903e-4
.949114566566566564,.160129040806024505e-8,.114641354726036091e-3,.929745671437357370e-4
1.00092857207207198,.244460180096610246e-8,.135071698178757817e-3,.108316331246853607e-3
1.05026775825825824,.358459731577152619e-8,.156711619110441730e-3,.124331748426298732e-3
1.10174802302302299,.524397811307320922e-8,.181694942668702360e-3,.142555842109753477e-3
1.14902297647647655,.732202421428918899e-8,.206915889278088078e-3,.160695505030498248e-3
1.20001540040040044,.103362606909577259e-7,.236692007505683727e-3,.181813071424119808e-3
1.25298219769769759,.145610629925918324e-7,.270588424842514079e-3,.205500076092533812e-3
1.29908995045045050,.193920316232677264e-7,.302673895169678774e-3,.227609751820573390e-3
1.34888758658658658,.261245658124978202e-7,.340144529310855686e-3,.253082908268380496e-3
1.40033341741741735,.351340775632547516e-7,.382059816405385104e-3,.281174820072243703e-3
1.45066312612612602,.464531939831778477e-7,.426350768755117977e-3,.310439081115426415e-3
1.49935970720720713,.603012250719816944e-7,.472422185914932928e-3,.340462522214394429e-3
1.55342895795795788,.797605455941002528e-7,.527430933717365751e-3,.375801889614004467e-3
1.60201258458458451,.101687623400873866e-6,.580448353998858991e-3,.409382791319397993e-3
1.65388597597597609,.130708700921770032e-6,.640945142480568329e-3,.447175012222983707e-3
1.70089097847847848,.162964463739072683e-6,.699350958850287856e-3,.483170982681513958e-3
1.75227986186186180,.205930674427196251e-6,.767236095074823364e-3,.524451746494026746e-3
1.80063279629629625,.255007367322919859e-6,.835077298256607712e-3,.565152217305981775e-3
1.85117554504504511,.316846548729514438e-6,.910229317942814467e-3,.609641403577197878e-3
1.90059032032032027,.389468370219605331e-6,.988015842065039515e-3,.655077246486187692e-3
1.95232301051051049,.480525782715265777e-6,.107415140008969810e-2,.704715646600892259e-3
2.00214773973973958,.585088313731209214e-6,.116178187583181568e-2,.754540474004104680e-3
2.05310072172172164,.711818407419913694e-6,.125626569898665448e-2,.807553234358751506e-3
2.10363178728728739,.860258136050790971e-6,.135495513217539641e-2,.862194722466285736e-3
2.15006458858858851,.101949566693281101e-5,.145012597904978571e-2,.914227685649683284e-3
2.20328181881881902,.123269750651698161e-5,.156461089610640297e-2,.976018154128600337e-3
2.25087994394394375,.145489663576790483e-5,.167201056365686145e-2,.103323916701737414e-2
2.30162947297297293,.172898987139106715e-5,.179183930360079353e-2,.109628574006501037e-2
2.35020324774774769,.203182604654016096e-5,.191177666265178112e-2,.115860035923386648e-2
2.40413818218218234,.242047266302694072e-5,.205108632411321384e-2,.123005196425495932e-2
2.45084187237237217,.280696891036659762e-5,.217703263104790162e-2,.129384334160464218e-2
2.50385097847847859,.330869095683767111e-5,.232607080818900483e-2,.136840275379658560e-2
2.55216302402402384,.383102080591458660e-5,.246763752942217706e-2,.143834763505771429e-2
2.60500880930930911,.448168132259722643e-5,.262885810820448962e-2,.151702529124586789e-2
2.65060578478478481,.511684248281964204e-5,.277339375857386158e-2,.158672540811039702e-2
2.70253541741741721,.593236719133542530e-5,.294421995686284729e-2,.166814391010146378e-2
2.75269687887887882,.682287949393660115e-5,.311560230952955550e-2,.174884044564353638e-2
2.80282557107107122,.782410800494988477e-5,.329321212353922985e-2,.183148473824038265e-2
2.85276984884884888,.894328910125662361e-5,.347654833262181582e-2,.191580018200151613e-2
2.90075066416416405,.101437165383589417e-4,.365874204127337923e-2,.199864375130785884e-2
2.95261919619619606,.115924571866474812e-4,.386245407843885695e-2,.209021400661889550e-2
3.00205366816816799,.131326199929834043e-4,.406320210232410332e-2,.217941673020048687e-2
3.05408112212212224,.149369976889069389e-4,.428149538223940480e-2,.227531140055733548e-2
3.10117849649649635,.167466322999276724e-4,.448535679265489422e-2,.236388009172573644e-2
3.15322991191191182,.189581577509991671e-4,.471762420333547098e-2,.246368842372876335e-2
3.20308609759759744,.213018364139518539e-4,.494699256955681305e-2,.256115688129104121e-2
3.25282093193193189,.238775483311859159e-4,.518256237223406208e-2,.266018538138226802e-2
3.30476915915915903,.268416291683925250e-4,.543585695459839792e-2,.276550931786739363e-2
3.35261537287287270,.298380474040906402e-4,.567571869875875459e-2,.286419671841747769e-2
3.40161644044044031,.331912192145362409e-4,.592791466741754685e-2,.296690840355822924e-2
3.45571944144144139,.372524358865927656e-4,.621407447774868435e-2,.308221020032286002e-2
3.50470527727727710,.412779022560908965e-4,.648014900006578520e-2,.318828997136920075e-2
3.55480246996997007,.457613586699823297e-4,.675911884520136088e-2,.329839721399568728e-2
3.60575002452452464,.507268522371551230e-4,.704992757662304802e-2,.341201854725296273e-2
3.65258074124124121,.556755555500757757e-4,.732354105705964632e-2,.351788935713488607e-2
3.70250076876876877,.613817649877423287e-4,.762183067009727065e-2,.363221770846411038e-2
3.75204080180180188,.675110165848995757e-4,.792458034759099469e-2,.374714188112369772e-2
3.80503323823823836,.746135655660134947e-4,.825580841008174103e-2,.387164767935363431e-2
3.85179676776776780,.813777140583256555e-4,.855439666806590872e-2,.398283068478684412e-2
3.90575217317317325,.897945269836773188e-4,.890617804595628809e-2,.411259403579204534e-2
3.95444276676676676,.979845669879805348e-4,.923026127800628295e-2,.423101435317993664e-2
4.00261956406406405,.106673581385257523e-3,.955704879444599364e-2,.434937459788043400e-2
4.05442509809809781,.116700729339275921e-3,.991516891806897352e-2,.447792301397299027e-2
4.10644019619619627,.127518198902623370e-3,.102816501216433029e-1,.460826731619783537e-2
4.15376623373373377,.138045889210929224e-3,.106210244013866372e-1,.472792651222319737e-2
4.20402438338338325,.149975154139871873e-3,.109875137385776270e-1,.485606230382610617e-2
4.25307142542542582,.162395082581929406e-3,.113511159884710777e-1,.498211820513443700e-2
4.30623893643643640,.176766600036539357e-3,.117517698449121407e-1,.511983211024743048e-2
4.35224361561561590,.189997413399598344e-3,.121037971662539580e-1,.523984246543613644e-2
4.40508166216216246,.206143208157173703e-3,.125140996805886435e-1,.537859497529274630e-2
4.45475220370370373,.222284596512156051e-3,.129055024087877737e-1,.550986843681718769e-2
4.50394298198198229,.239227194509337624e-3,.132984224477711785e-1,.564062112998024463e-2
4.55317289189189189,.257172882145775925e-3,.136967871788356964e-1,.577216903353924664e-2
4.60338428378378417,.276533439613557935e-3,.141082243770004317e-1,.590699602934995245e-2
4.65660751801801798,.298262981010387113e-3,.145498102077675755e-1,.605057014457290564e-2
4.70540801201201209,.319316964466098989e-3,.149594717957192286e-1,.618275182167635912e-2
4.75358036586586596,.341195178095589683e-3,.153681675399991013e-1,.631368251148465513e-2
4.80507581931931949,.365823505539081663e-3,.158095987731602557e-1,.645408021277455671e-2
4.85645917167167163,.391715202814795773e-3,.162545416967561571e-1,.659455696762303086e-2
4.90257878178178164,.416107048797068632e-3,.166575312721278096e-1,.672091693879359447e-2
4.95721078578578567,.446451230874920688e-3,.171391122601655017e-1,.687086722342732971e-2
5.00292431331331322,.473081590162851672e-3,.175453978436106266e-1,.699650757699904566e-2
5.05639141841841866,.505698890841979241e-3,.180241995468330037e-1,.714358720758192980e-2
5.10742059059059095,.538342471167221372e-3,.184845594401712408e-1,.728402516271079749e-2
5.15298356306306271,.568766688969914711e-3,.188982063110644735e-1,.740941911477004198e-2
5.20422389089089066,.604451851466906412e-3,.193661027211370178e-1,.755037747147274414e-2
5.25580387287287287,.641976447428727688e-3,.198397514626589659e-1,.769214162758539988e-2
5.30713870420420442,.680950363803509281e-3,.203135337172959743e-1,.783303766334707101e-2
5.35473266416416394,.718560397814855742e-3,.207546901947886983e-1,.796343562343601770e-2
5.40401345295295332,.759024428181573384e-3,.212131806058542885e-1,.809816405699879775e-2
5.45497971521521485,.802524495249063319e-3,.216889243365020606e-1,.823712813009832429e-2
5.50578252802802837,.847580340928786842e-3,.221644777854955316e-1,.837520745471238143e-2
5.55803946546546523,.895714776908519651e-3,.226547608985450330e-1,.851671588502516189e-2
5.60406740440440476,.939631480840730964e-3,.230873185632649927e-1,.864086419483144595e-2
5.65588396196196186,.990792132945831098e-3,.235748262081459416e-1,.878001480647127609e-2
5.70791328328328351,.104401332258988633e-2,.240646531901405024e-1,.891902347285080874e-2
5.75805317517517512,.109707038603727410e-2,.245367317740018236e-1,.905224798056364528e-2
5.80358500050050008,.114676500264504835e-2,.249652450976776165e-1,.917255459331734087e-2
5.85772674474474453,.120774208320201574e-2,.254743004115767432e-1,.931471638766625913e-2
5.90359190390390420,.126100673292473767e-2,.259049030754818430e-1,.943433762928086450e-2
5.95694398748748721,.132482885384569435e-2,.264048005770459449e-1,.957249502748270739e-2
6.00416962162162182,.138299656663304934e-2,.268461767347254708e-1,.969385060751371160e-2
6.05598362712712746,.144862575776726456e-2,.273289790490431270e-1,.982593133474406882e-2
6.10532281331331372,.151287947412841704e-2,.277870702510157018e-1,.995061797874054708e-2
6.15680307807807825,.158174750645077877e-2,.282630772927446108e-1,.100795353996250385e-1
6.20407803153153115,.164662736204148350e-2,.286982228533654050e-1,.101968169249419434e-1
6.25507045545545548,.171835900160040604e-2,.291652378165950001e-1,.103220891567482476e-1
6.30803725275275262,.179478016915604437e-2,.296475087130151256e-1,.104508089880927871e-1
6.35414500550550532,.186288050738758477e-2,.300647838465225060e-1,.105616569548294924e-1
6.40394264164164184,.193806464765954576e-2,.305125925423875254e-1,.106800787617577359e-1
6.45538847247247283,.201750275741106704e-2,.309718918735773056e-1,.108009646811875314e-1
6.50571818118118106,.209693508018725166e-2,.314177420499507226e-1,.109177569422147392e-1
6.55441476226226261,.217538754795300326e-2,.318456547387887812e-1,.110293390306773001e-1
6.60848401301301269,.226431150288512002e-2,.323165643528118551e-1,.111515553767757847e-1
6.65706763963963954,.234581936589459096e-2,.327357294570648563e-1,.112598337296885651e-1
6.70894103103103134,.243449646707602843e-2,.331789404359852658e-1,.113738023574475530e-1
6.75594603353353396,.251629755866816839e-2,.335765302700461385e-1,.114755831966627028e-1
6.80733491691691661,.260727164968121506e-2,.340066546920265861e-1,.115852049500967062e-1
6.85568785135135172,.269431452757322139e-2,.344068823561164625e-1,.116867499520542633e-1
6.90623060010010015,.278676273577933755e-2,.348204341640950474e-1,.117912098305368637e-1
6.95564537537537575,.287856051953621619e-2,.352198702420638138e-1,.118916516417687922e-1
7.00737806556556553,.297612336970065833e-2,.356327199924746166e-1,.119949950322407808e-1
7.05720279479479462,.307146140746535241e-2,.360250624091375121e-1,.120927564872292635e-1
7.10815577677677712,.317031222186306937e-2,.364208004072409247e-1,.121909159331072235e-1
7.15868684234234198,.326965588021361402e-2,.368076588233350738e-1,.122864320930211705e-1
7.20511964364364399,.336205780606115131e-2,.371581246910708679e-1,.123725811761065067e-1
7.25833687387387361,.346923059298265236e-2,.375537793738396491e-1,.124693951019317281e-1
7.30593499899899879,.356619620440908969e-2,.379021206746032249e-1,.125542358828834386e-1
7.35668452802802797,.367069159846100624e-2,.382676758158682420e-1,.126428626899740357e-1
7.40525830280280317,.377173817928203904e-2,.386118265026618099e-1,.127259117455320557e-1
7.45919323723723693,.388506856374649066e-2,.389873068809006018e-1,.128160814720538960e-1
7.50589692742742720,.398412356910597416e-2,.393067232444382492e-1,.128924176984573716e-1
7.55890603353353363,.409753594764219499e-2,.396627611752453299e-1,.129770942833822601e-1
7.60721807907907888,.420176561685460092e-2,.399811751552245145e-1,.130524449150795363e-1
7.66006386436436415,.431667162205220251e-2,.403227801853553655e-1,.131328746943374063e-1
7.70566083983983940,.441652646943034924e-2,.406118722958896672e-1,.132005996007022522e-1
7.75759047247247224,.453100317100755840e-2,.409346959780664682e-1,.132758450166111618e-1
7.80775193393393430,.464229647823159470e-2,.412400061741844959e-1,.133466248654448318e-1
7.85788062612612581,.475417024568997298e-2,.415386886991647858e-1,.134154939406243637e-1
7.90782490390390347,.486623450395236648e-2,.418298620679639147e-1,.134822613228196102e-1
7.95580571921921909,.497441541909879673e-2,.421035492309783793e-1,.135446723107426250e-1
8.00767425125125065,.509188892015772967e-2,.423927463060373919e-1,.136102394408268625e-1
8.05710872322322302,.520431274094809628e-2,.426619228438264650e-1,.136709003302845217e-1
8.10913617717717727,.532307150986508978e-2,.429384219045365056e-1,.137328252202488406e-1
8.15623355155155139,.543092153510957645e-2,.431827152082014665e-1,.137871959356935612e-1
8.20828496696696774,.555044959522389258e-2,.434460783810912132e-1,.138454338339239428e-1
8.25814115265265336,.566521944485709385e-2,.436918263672006271e-1,.138994050973419176e-1
8.30787598698698737,.577994089665422300e-2,.439306515256923658e-1,.139514933975724443e-1
8.35982421421421407,.589996713820974128e-2,.441733861953687301e-1,.140040470558112431e-1
8.40767042792792729,.601065439779775116e-2,.443909068366866999e-1,.140507904160447773e-1
8.45667149549549535,.612411083507838089e-2,.446076978494071991e-1,.140970265021928606e-1
8.51077449649649687,.624944759710955883e-2,.448400717910113766e-1,.141461726421267548e-1
8.55976033233233302,.636294838860145939e-2,.450441802190467699e-1,.141889642977926656e-1
8.60985752502502422,.647900134988905422e-2,.452467823263679389e-1,.142310676808920129e-1
8.66080507957958012,.659695955187358796e-2,.454465056062622330e-1,.142721839032377493e-1
8.70763579629629625,.670529339623433720e-2,.456245142878712664e-1,.143084809470247366e-1
8.75755582382382336,.682063974276784276e-2,.458084332023847643e-1,.143456120344163333e-1
8.80709585685685603,.693493554359141031e-2,.459850535067932442e-1,.143808875791012671e-1
8.86008829329329295,.705696613560679101e-2,.461675398113106997e-1,.144169092220571889e-1
8.90685182282282284,.716442214478806450e-2,.463230990917164881e-1,.144472457838106770e-1
8.96080722822822828,.728809691937808320e-2,.464962694884816230e-1,.144805808567522697e-1
9.00949782182182268,.739938801026946130e-2,.466467991061857712e-1,.145091511629442567e-1
9.05767461911911909,.750917923002904220e-2,.467904380610744269e-1,.145360283018024592e-1
9.10948015315315374,.762684635855070351e-2,.469390791716199282e-1,.145634075472685660e-1
9.16149525125125130,.774454550418107561e-2,.470823311637296252e-1,.145893344285208896e-1
9.20882128878878881,.785121970596874483e-2,.472075196949461595e-1,.146115841904268483e-1
9.25907943843843917,.796404245931174072e-2,.473351615284809263e-1,.146338365645197026e-1
9.30812648048047997,.807366275980956477e-2,.474545295359687994e-1,.146542076673407476e-1
9.36129399149149144,.819192317249100091e-2,.475782065002462728e-1,.146748143176525341e-1
9.40729867067067005,.829375031979638286e-2,.476804865900326974e-1,.146914262035512510e-1
9.46013671721721749,.841010284090788415e-2,.477926179086742633e-1,.147091346268710937e-1
9.50980725875875876,.851887177571165194e-2,.478928961450470272e-1,.147244678473984984e-1
9.55899803703703732,.862598648091673741e-2,.479873798419793995e-1,.147384206841994648e-1
9.60822794694694693,.873256409397385122e-2,.480772036704204889e-1,.147511786084374274e-1
9.65843933883883921,.884060456319001910e-2,.481640149611871210e-1,.147629705449220175e-1
9.71166257307307390,.895437348540449769e-2,.482508242368366175e-1,.147741497147670341e-1
9.76046306706706623,.905798899593887076e-2,.483257870620903834e-1,.147832288817144209e-1
9.80863542092092011,.915959763310691955e-2,.483955110198703783e-1,.147911135186779719e-1
9.86013087437437363,.926745853905232286e-2,.484654281356569280e-1,.147983808261384076e-1
9.91151422672672666,.937428756589816885e-2,.485305209890682238e-1,.148044600270513579e-1
9.95763383683683756,.946948114977933138e-2,.485850409276425768e-1,.148089390786103510e-1
10.0122658408408416,.958138177163454438e-2,.486449309496859647e-1,.148130730867835798e-1
10.0579793683683683,.967428349827099097e-2,.486912027639554851e-1,.148155753331008482e-1
10.1114464734734728,.978208282367530602e-2,.487409661883409576e-1,.148174194173847935e-1
10.1624756456456460,.988408950845587678e-2,.487841619647126287e-1,.148181138485075324e-1
10.2080386181181186,.997443529859354423e-2,.488192503661690688e-1,.148178732526892971e-1
10.2592789459459457,.100752010255998944e-1,.488548630355293834e-1,.148166533864173659e-1
10.3108589279279279,.101757289466017989e-1,.488866771732506464e-1,.148144324607138479e-1
10.3621937592592595,.102748670225792805e-1,.489144028162733294e-1,.148112554733492892e-1
10.4097877192192190,.103659600435230988e-1,.489366697384237409e-1,.148074679394790444e-1
10.4590685080080075,.104594423276993479e-1,.489563096456886171e-1,.148027115310290416e-1
10.5100347702702699,.105552167056816009e-1,.489730393951524484e-1,.147969194415088889e-1
10.5608375830830834,.106497615024857082e-1,.489861669055994126e-1,.147902831738470023e-1
10.6130945205205212,.107460453979541844e-1,.489960536869536722e-1,.147825799288553352e-1
10.6591224594594589,.108300355292574677e-1,.490017885477140314e-1,.147750756093209517e-1
10.7109390170170169,.109236687309452879e-1,.490049841816304899e-1,.147658407676647518e-1
10.7629683383383377,.110167021241468314e-1,.490047939763994037e-1,.147557499028364396e-1
10.8131082302302310,.111054204667883401e-1,.490014609524253644e-1,.147452693561082905e-1
10.8586400555555560,.111851865502088036e-1,.489958146842918718e-1,.147351247556737185e-1
10.9127817997998005,.112790444527494042e-1,.489859285031508870e-1,.147223042251526659e-1
10.9586469589589584,.113577100895847060e-1,.489749168749717342e-1,.147108154343036732e-1
11.0119990425425431,.114482413467396574e-1,.489591362921163314e-1,.146967453164041795e-1
11.0592246766766760,.115275008799155844e-1,.489425619626903674e-1,.146836734434121624e-1
11.1110386821821816,.116135146013213782e-1,.489216290647335461e-1,.146686821654592979e-1
11.1603778683683679,.116944997157357143e-1,.488990858108701507e-1,.146537918752323824e-1
11.2118581331331324,.117780428860324946e-1,.488729158797213750e-1,.146376331550173138e-1
11.2591330865865871,.118539024329351542e-1,.488465582656641140e-1,.146222495702298810e-1
11.3101255105105096,.119348065792843697e-1,.488156928689164882e-1,.146050874180520089e-1
11.3630923078078077,.120178337078367548e-1,.487810228686822445e-1,.145866529728962361e-1
11.4092000605605612,.120892736202709277e-1,.487487315161264784e-1,.145701155376906887e-1
11.4589976966966969,.121655597168826204e-1,.487117039315285993e-1,.145517564586845095e-1
11.5104435275275279,.122434238595010795e-1,.486711622135133012e-1,.145322615566171858e-1
11.5607732362362370,.123186709232444742e-1,.486293074904354319e-1,.145126852229433851e-1
11.6094698173173168,.123906063239070663e-1,.485868002435962190e-1,.144932831029783663e-1
11.6635390680680686,.124694802353329456e-1,.485373480148528630e-1,.144712250443960709e-1
11.7121226946946955,.125394602821817837e-1,.484909425783585091e-1,.144509562104172488e-1
11.7639960860860864,.126132519694935677e-1,.484393923780284744e-1,.144288605578871704e-1
11.8110010885885881,.126792957099466485e-1,.483909413092883656e-1,.144084454608404602e-1
11.8623899719719716,.127506091235936887e-1,.483361310264990990e-1,.143857117933793785e-1
11.9107429064064068,.128168655795046962e-1,.482828503250904290e-1,.143639377592968687e-1
11.9612856551551552,.128852533596603685e-1,.482254348830527604e-1,.143407927210410149e-1
12.0107004304304308,.129512612839054880e-1,.481676462728546639e-1,.143177958053128402e-1
12.0624331206206215,.130194672050839826e-1,.481054440715973849e-1,.142933425593552692e-1
12.1122578498498505,.130842949870320149e-1,.480439363328334229e-1,.142694379748744462e-1
12.1632108318318313,.131497217072069888e-1,.479794598663303568e-1,.142446456568112688e-1
12.2137418973973979,.132137452111018502e-1,.479139895055674461e-1,.142197243050027726e-1
12.2601746986986981,.132718254974983733e-1,.478525264540552026e-1,.141965404286516564e-1
12.3133919289289295,.133375147970044971e-1,.477805940458206763e-1,.141696463368782329e-1
12.3609900540540547,.133954805359838749e-1,.477149492100280501e-1,.141453098426205064e-1
12.4117395830830830,.134564717787175638e-1,.476436395649204106e-1,.141190790813674905e-1
12.4603133578578582,.135140694616353169e-1,.475741507247370299e-1,.140937089227954390e-1
12.5142482922922920,.135771397666095330e-1,.474956200698598424e-1,.140652472992349956e-1
12.5609519824824822,.136310086690038784e-1,.474264879565487185e-1,.140403630195293921e-1
12.6139610885885887,.136913199089222070e-1,.473467923502009641e-1,.140118610683299862e-1
12.6622731341341339,.137455249760284181e-1,.472730552404583212e-1,.139856545835236618e-1
12.7151189194194192,.138039925756703753e-1,.471912336343466784e-1,.139567475242008479e-1
12.7607158948948953,.138537546199462812e-1,.471196886916386143e-1,.139316107974235149e-1
12.8126455275275273,.139096617623409163e-1,.470371746185572273e-1,.139027719727286732e-1
12.8628069889889893,.139628982769810835e-1,.469564603029662755e-1,.138747102405234659e-1
12.9129356811811817,.140153546868729759e-1,.468748415263990706e-1,.138464741719184926e-1
12.9628799589589594,.140668847126914649e-1,.467926041881853855e-1,.138181585223819230e-1
13.0108607742742741,.141157065273101092e-1,.467127658202780502e-1,.137907909080332049e-1
13.0627293063063057,.141677398879599334e-1,.466255715380408872e-1,.137610317401934898e-1
13.1121637782782781,.142166193596818691e-1,.465416420667375264e-1,.137325083045317011e-1
13.1641912322322323,.142673203482080128e-1,.464524708902857505e-1,.137023271787797656e-1
13.2112886066066064,.143125675173630465e-1,.463710343182454077e-1,.136748697574415774e-1
13.2633400220220228,.143618641786427692e-1,.462802709081987923e-1,.136443808585854903e-1
13.3131962077077084,.144083906343163825e-1,.461926147526188977e-1,.136150436300939443e-1
13.3629310420420424,.144541377363168726e-1,.461044968984160586e-1,.135856536923187089e-1
13.4148792692692691,.145012185879801903e-1,.460117661575345505e-1,.135548303795674646e-1
13.4627254829829823,.145439543542489804e-1,.459257578166497246e-1,.135263336762971361e-1
13.5117265505505504,.145871052465732336e-1,.458371013460846036e-1,.134970483452724038e-1
13.5658295515515519,.146340330119625953e-1,.457385696069568040e-1,.134646021585033433e-1
13.6148153873873881,.146758819247007673e-1,.456487988009725912e-1,.134351297171604218e-1
13.6649125800800793,.147180585599938508e-1,.455564666782403427e-1,.134049010047255553e-1
13.7158601346346352,.147603141165985486e-1,.454620471658119252e-1,.133740740870939775e-1
13.7626908513513513,.147985954078113588e-1,.453748151862228902e-1,.133456673997722989e-1
13.8126108788788784,.148388187200416428e-1,.452813835983713053e-1,.133153172395380041e-1
13.8621509119119111,.148781479581398882e-1,.451882300012391505e-1,.132851321518168992e-1
13.9151433483483480,.149195779442686458e-1,.450881303238527681e-1,.132527763605418923e-1
13.9619068778778779,.149555954403538527e-1,.449994259045749800e-1,.132241707303684640e-1
14.0158622832832833,.149965281720189740e-1,.448966699904673819e-1,.131911093370886030e-1
14.0645528768768777,.150329002177697433e-1,.448035837932734479e-1,.131612267437727897e-1
14.1127296741741741,.150683662267695872e-1,.447111646779526431e-1,.131316196608644818e-1
14.1645352082082088,.151059313711455583e-1,.446114538972349761e-1,.130997429064508165e-1
14.2165503063063063,.151430597431268278e-1,.445110152014944749e-1,.130677006262118912e-1
14.2638763438438438,.151763352645853788e-1,.444193652351017113e-1,.130385190460859755e-1
14.3141344934934942,.152111516684314899e-1,.443217770056818228e-1,.130075044670795587e-1
14.3631815355355350,.152446186207106996e-1,.442262983822518038e-1,.129772162091007399e-1
14.4163490465465465,.152803352910480597e-1,.441225468013204739e-1,.129443642158954247e-1
14.4623537257257251,.153107746740885273e-1,.440325760765910360e-1,.129159253998656996e-1
14.5151917722722725,.153452098319531421e-1,.439290328838492436e-1,.128832517358287938e-1
14.5648623138138138,.153770751399223207e-1,.438315090212555436e-1,.128525300013700317e-1
14.6140530920920924,.154081564319720667e-1,.437347624865130347e-1,.128221019637102737e-1
14.6632830020020020,.154387943465411383e-1,.436377889165167759e-1,.127916499307269994e-1
14.7134943938938942,.154695672366956249e-1,.435387414448107427e-1,.127605942614980733e-1
14.7667176281281289,.155016686841844588e-1,.434336133359838963e-1,.127276831938597564e-1
14.8155181221221213,.155306412808886001e-1,.433371086855950383e-1,.126975168242097983e-1
14.8636904759759751,.155588141585187457e-1,.432417529837112596e-1,.126677508206640820e-1
14.9151859294294287,.155884680482162672e-1,.431397299003997703e-1,.126359477058855200e-1
14.9665692817817817,.156175877773592903e-1,.430378501049211368e-1,.126042336021323503e-1
15.0126888918918926,.156433305594581538e-1,.429463507538015710e-1,.125757876125600632e-1
15.0673208958958966,.156733494760712549e-1,.428379076017661106e-1,.125421179178523308e-1
15.1130344234234233,.156980773066994136e-1,.427471314000273522e-1,.125139692142966549e-1
15.1665015285285278,.157265542979281442e-1,.426409290023737272e-1,.124810772674533148e-1
15.2175307007007010,.157532917526671951e-1,.425395511416029187e-1,.124497190154715890e-1
15.2630936731731737,.157768062824701280e-1,.424490273044569807e-1,.124217499354156401e-1
15.3143340010010007,.158028521193796199e-1,.423472276902480890e-1,.123903319746004898e-1
15.3659139829829829,.158286503696158619e-1,.422447679923208530e-1,.123587468136377634e-1
15.4172488143143145,.158539135894542119e-1,.421428205216684490e-1,.123273550398488516e-1
15.4648427742742740,.158769736137566973e-1,.420483336402546690e-1,.122982914054208855e-1
15.5141235630630625,.159004889371222417e-1,.419505385651830071e-1,.122682407515633841e-1
15.5650898253253249,.159244266682147667e-1,.418494512622012774e-1,.122372104004097610e-1
15.6158926381381384,.159479069069361212e-1,.417487503571771293e-1,.122063302183507433e-1
15.6681495755755762,.159716685916042531e-1,.416452412682039169e-1,.121746209799118380e-1
15.7141775145145139,.159922745613055618e-1,.415541401080015554e-1,.121467391388327076e-1
15.7659940720720719,.160151149722116103e-1,.414516680045162317e-1,.121154059886167936e-1
15.8180233933933927,.160376742921154204e-1,.413488754091182881e-1,.120840048293340864e-1
15.8681632852852861,.160590643443459420e-1,.412499186886020885e-1,.120538032133171158e-1
15.9136951106106110,.160781952599302995e-1,.411601503609133543e-1,.120264289646138701e-1
15.9678368548548555,.161005858111291124e-1,.410535310596731456e-1,.119939440435934182e-1
16.0137020140140152,.161192536925812424e-1,.409633219921455710e-1,.119664822185697479e-1
16.0670540975975982,.161406281130628791e-1,.408585232795373246e-1,.119346051026539661e-1
16.1142797317317310,.161592467952441192e-1,.407658866035245232e-1,.119064503136232357e-1
16.1660937372372366,.161793538790775265e-1,.406643942768673827e-1,.118756282679044305e-1
16.2154329234234247,.161981934479548464e-1,.405678964208423046e-1,.118463460076903299e-1
16.2669131881881874,.162175360546908606e-1,.404673699848628957e-1,.118158646673759537e-1
16.3141881416416403,.162350199184698209e-1,.403752035998153277e-1,.117879388118778093e-1
16.3651805655655664,.162535840249624398e-1,.402759543920017116e-1,.117578884906440265e-1
16.4181473628628645,.162725481230543943e-1,.401730493041859496e-1,.117267544396803518e-1
16.4642551156156145,.162887959720081840e-1,.400836299746760508e-1,.116997193255560863e-1
16.5140527517517519,.163060759031987794e-1,.399872265521199477e-1,.116705918607891649e-1
16.5654985825825811,.163236396495536513e-1,.398878248555117679e-1,.116405790024328194e-1
16.6158282912912902,.163405433718399259e-1,.397907738642618233e-1,.116112956225300004e-1
16.6645248723723718,.163566399850426231e-1,.396970592608204831e-1,.115830370890254736e-1
16.7185941231231219,.163742192007524101e-1,.395932259055073107e-1,.115517478089668651e-1
16.7671777497497487,.163897557007895781e-1,.395001294319120844e-1,.115237119379321979e-1
16.8190511411411414,.164060776753622330e-1,.394009449956103652e-1,.114938610099013898e-1
16.8660561436436431,.164206336618949594e-1,.393112653709488252e-1,.114668866790600295e-1
16.9174450270270285,.164362963983854353e-1,.392134392105715698e-1,.114374790058328086e-1
16.9657979614614618,.164507982052696546e-1,.391216032345950773e-1,.114098879368153307e-1
17.0163407102102084,.164657163621342549e-1,.390258302589917352e-1,.113811301467201323e-1
17.0657554854854858,.164800676522188112e-1,.389324174973177603e-1,.113530966327751153e-1
17.1174881756756747,.164948481800916667e-1,.388348625717648555e-1,.113238361770854178e-1
17.1673129049049038,.165088513688174711e-1,.387411405268708736e-1,.112957406147759128e-1
17.2182658868868863,.165229397204797804e-1,.386455378401124108e-1,.112670964345311063e-1
17.2687969524524512,.165366834230716020e-1,.385509711823593879e-1,.112387774699152787e-1
17.3152297537537549,.165491153637413388e-1,.384642913490407592e-1,.112128330196360083e-1
17.3684469839839828,.165631352426865407e-1,.383652051132598176e-1,.111831898283500045e-1
17.4160451091091097,.165754711691993885e-1,.382768177215962180e-1,.111567603537087306e-1
17.4667946381381398,.165884153953254274e-1,.381828268911740820e-1,.111286685671100078e-1
17.5153684129129132,.166006062713465186e-1,.380931082420975509e-1,.111018661541216861e-1
17.5693033473473470,.166139189460040235e-1,.379937678291705841e-1,.110722033771401100e-1
17.6160070375375390,.166252595136040238e-1,.379079869834877056e-1,.110466011242597098e-1
17.6690161436436419,.166379239897311466e-1,.378108979054143923e-1,.110176366461054321e-1
17.7173281891891889,.166492774010505509e-1,.377226665056417942e-1,.109913263156370625e-1
17.7701739744744742,.166614933055183843e-1,.376264355846204906e-1,.109626429951142079e-1
17.8157709499499504,.166718657840107462e-1,.375436416311729776e-1,.109379750326396106e-1
17.8677005825825823,.166834925113540922e-1,.374496182631127508e-1,.109099726354689314e-1
17.9178620440440426,.166945378870695001e-1,.373590703330883497e-1,.108830164982820134e-1
17.9679907362362350,.167053968853115332e-1,.372688522027381647e-1,.108561692963548492e-1
18.0179350140140144,.167160406375372571e-1,.371792365791461521e-1,.108295118561568347e-1
18.0659158293293309,.167261037319850411e-1,.370933997710095539e-1,.108039881156996205e-1
18.1177843613613625,.167368062202205327e-1,.370008912520377320e-1,.107764909304143390e-1
18.1672188333333331,.167468389833677449e-1,.369129992169562396e-1,.107503757956929746e-1
18.2192462872872873,.167572243088616873e-1,.368207885177738170e-1,.107229876287317973e-1
18.2663436616616615,.167664743379288689e-1,.367375745419448729e-1,.106982804462132028e-1
18.3183950770770778,.167765328910796790e-1,.366458948878386342e-1,.106710692340082486e-1
18.3682512627627617,.167860078803258456e-1,.365583657119013042e-1,.106450991014829903e-1
18.4179860970970957,.167953069543156884e-1,.364713273894285081e-1,.106192833754773543e-1
18.4699343243243241,.168048594845748439e-1,.363807127628049259e-1,.105924160675479329e-1
18.5177805380380391,.168135150357338926e-1,.362975228780040016e-1,.105677583087614730e-1
18.5667816056056054,.168222399400014058e-1,.362125936521165911e-1,.105425928970721214e-1
18.6208846066066052,.168317118529706343e-1,.361191382410782288e-1,.105149101738493660e-1
18.6698704424424413,.168401441296285106e-1,.360348092805004502e-1,.104899388799806707e-1
18.7199676351351343,.168486287035268557e-1,.359488501156888587e-1,.104644926057579288e-1
18.7709151896896884,.168571154341702126e-1,.358617259401367780e-1,.104387093312212926e-1
18.8177459064064081,.168647921970897577e-1,.357819039159270394e-1,.104150938980959850e-1
18.8676659339339352,.168728464465683348e-1,.356970930666158925e-1,.103900096099476692e-1
18.9172059669669679,.168807099081048871e-1,.356132106364695222e-1,.103652070114383359e-1
18.9701984034034048,.168889809120082654e-1,.355237948111650492e-1,.103387759426400074e-1
19.0169619329329329,.168961610492943254e-1,.354451576511262689e-1,.103155374613978050e-1
19.0709173383383366,.169043094720725540e-1,.353547397099009814e-1,.102888249296810338e-1
19.1196079319319310,.169115397487943561e-1,.352734326021317129e-1,.102648106713762108e-1
19.1677847292292292,.169185806908437944e-1,.351932526751060487e-1,.102411353880838881e-1
19.2195902632632638,.169260285016461266e-1,.351073324431654191e-1,.102157717151085473e-1
19.2716053613613596,.169333798146529234e-1,.350213764477489836e-1,.101904042144887984e-1
19.3189313988989007,.169399599680777266e-1,.349434407403697786e-1,.101674094172702692e-1
19.3691895485485475,.169468364793920433e-1,.348609597577777264e-1,.101430794121662535e-1
19.4182365905905918,.169534384698772564e-1,.347807477030976434e-1,.101194244016248863e-1
19.4714041016016033,.169604756751903819e-1,.346941108377689170e-1,.100938809196269557e-1
19.5174087807807801,.169664661536361588e-1,.346194092784244331e-1,.100718615079891712e-1
19.5702468273273276,.169732353422122582e-1,.345339132460096565e-1,.100466660241022403e-1
19.6199173688688688,.169794921580032759e-1,.344538362022905748e-1,.100230730092589499e-1
19.6691081471471456,.169855884086942341e-1,.343748129802731381e-1,.999979563297477732e-2
19.7183380570570570,.169915913353794849e-1,.342960060367779179e-1,.997658699647380708e-2
19.7685494489489493,.169976143907452810e-1,.342159153710593009e-1,.995300538666204528e-2
19.8217726831831840,.170038907745963253e-1,.341313372158319195e-1,.992810798619290710e-2
19.8705731771771781,.170095495727630962e-1,.340540733739135293e-1,.990536857608279378e-2
19.9187455310310320,.170150468903884668e-1,.339780721252866055e-1,.988300523171232667e-2
19.9702409844844837,.170208276010764548e-1,.338971222313689466e-1,.985919056806898973e-2
20.0216243368368367,.170264986328235203e-1,.338166511686814053e-1,.983552163488631871e-2
20.0677439469469476,.170315074548061350e-1,.337446806743436634e-1,.981435702738749777e-2
20.1223759509509499,.170373429269798302e-1,.336597406182926398e-1,.978938328065094739e-2
20.1680894784784783,.170421455329930922e-1,.335889281547565588e-1,.976856724939355152e-2
20.2215565835835847,.170476714942150408e-1,.335064067452411282e-1,.974431375849250936e-2
20.2725857557557561,.170528552455887425e-1,.334279509264254898e-1,.972125960402679852e-2
20.3181487282282269,.170574104454083997e-1,.333581487482412509e-1,.970075190257349389e-2
20.3693890560560575,.170624519819674164e-1,.332799296056365407e-1,.967777528607282993e-2
20.4209690380380380,.170674414469996344e-1,.332014915272653421e-1,.965473851693009026e-2
20.4723038693693695,.170723234568577117e-1,.331237240318951395e-1,.963190275295876079e-2
20.5198978293293308,.170767762897441923e-1,.330518884379295136e-1,.961081238788014797e-2
20.5691786181181193,.170813136967153702e-1,.329777747882545949e-1,.958905672959142405e-2
20.6201448803803800,.170859291597688923e-1,.329014124721713833e-1,.956664468773144039e-2
20.6709476931931917,.170904530490579021e-1,.328255839198794697e-1,.954439297369059220e-2
20.7232046306306295,.170950277895595380e-1,.327478851085611020e-1,.952159618246042026e-2
20.7692325695695708,.170989922383644882e-1,.326796994900146048e-1,.950159364280159235e-2
20.8210491271271287,.171033836246614265e-1,.326032198335873824e-1,.947916140223222306e-2
20.8730784484484495,.171077179333285305e-1,.325267250550663120e-1,.945672826817573614e-2
20.9232183403403411,.171118248200951596e-1,.324532908088309979e-1,.943519596779657591e-2
20.9687501656656643,.171154956784029741e-1,.323868451956038014e-1,.941571561085260619e-2
21.0228919099099087,.171197892835248631e-1,.323081310992372958e-1,.939264174479938554e-2
21.0687570690690684,.171233668021502153e-1,.322417009871694554e-1,.937317152598706252e-2
21.1221091526526514,.171274605258786190e-1,.321647158663194363e-1,.935061084941728876e-2
21.1693347867867878,.171310243129606417e-1,.320968294869930990e-1,.933071934895572837e-2
21.2211487922922935,.171348707604213682e-1,.320226258152534679e-1,.930897973921666032e-2
21.2704879784784779,.171384726392483505e-1,.319522363802745499e-1,.928836039039899683e-2
21.3219682432432442,.171421685925226969e-1,.318790723217875424e-1,.926693111422859789e-2
21.3692431966966971,.171455075573962411e-1,.318121359163538522e-1,.924732839158779948e-2
21.4202356206206197,.171490509340690017e-1,.317402045655161419e-1,.922626551604313616e-2
21.4732024179179177,.171526686602443759e-1,.316657823341352437e-1,.920447611400303754e-2
21.5193101706706713,.171557666160094824e-1,.316012408717461779e-1,.918558193126696107e-2
21.5691078068068052,.171590597444526601e-1,.315317878799332499e-1,.916525230192267136e-2
21.6205536376376379,.171624052639163423e-1,.314603117791195167e-1,.914433303148171062e-2
21.6708833463463471,.171656234536516905e-1,.313906565213934868e-1,.912394912977004466e-2
21.7195799274274286,.171686865218112737e-1,.313235149546708877e-1,.910430309913781363e-2
21.7736491781781787,.171720300963150718e-1,.312492567486108846e-1,.908257725470407694e-2
21.8222328048048055,.171749837411216306e-1,.311827927804280147e-1,.906313403466428580e-2
21.8741061961961947,.171780852988338492e-1,.311120993481606503e-1,.904245584246004229e-2
21.9211111986987000,.171808500600150529e-1,.310482814994021833e-1,.902379081147080576e-2
21.9725000820820817,.171838237598322917e-1,.309787728878778701e-1,.900346353565410415e-2
22.0208530165165151,.171865758713864412e-1,.309136189197094270e-1,.898441175739252487e-2
22.0713957652652653,.171894058208546252e-1,.308457705763257525e-1,.896457416008654417e-2
22.1208105405405391,.171921271153043995e-1,.307796888022205568e-1,.894525505980820618e-2
22.1725432307307315,.171949286565893575e-1,.307107736809327098e-1,.892510968828795492e-2
22.2223679599599606,.171975817905729231e-1,.306446568538511523e-1,.890578427364332320e-2
22.2733209419419431,.172002500147839521e-1,.305773022795726677e-1,.888609902100160123e-2
22.3238520075075080,.172028519583317802e-1,.305107635351974764e-1,.886665411061037835e-2
22.3702848088088082,.172052047068135400e-1,.304498470936481261e-1,.884885387189669574e-2
22.4235020390390396,.172078570034898369e-1,.303802948651767032e-1,.882853208778848139e-2
22.4711001641641630,.172101898808400718e-1,.303183253048338701e-1,.881042749265802116e-2
22.5218496931931931,.172126369452546002e-1,.302525002136252615e-1,.879119820955011691e-2
22.5704234679679665,.172149407978540864e-1,.301897354145757510e-1,.877286454896003022e-2
22.6243584024024038,.172174557736349855e-1,.301203150609291835e-1,.875258862403279284e-2
22.6710620925925923,.172195974677628351e-1,.300604323660680142e-1,.873509993356697337e-2
22.7240711986986987,.172219884056234694e-1,.299927228246202465e-1,.871532710178446642e-2
22.7723832442442458,.172241311291804026e-1,.299312507787452241e-1,.869737729927902610e-2
22.8252290295295310,.172264358967749998e-1,.298642686966097866e-1,.867782020623721062e-2
22.8708260050050036,.172283922708321088e-1,.298066908281189175e-1,.866101025744188749e-2
22.9227556376376391,.172305845631984117e-1,.297413594526730399e-1,.864193815305174320e-2
22.9729170990990994,.172326666053757710e-1,.296784973857599499e-1,.862358839191640532e-2
23.0230457912912918,.172347129163952055e-1,.296159157208477110e-1,.860532190762742198e-2
23.0729900690690677,.172367180907360106e-1,.295538012345349203e-1,.858719317525897217e-2
23.1209708843843842,.172386133531138991e-1,.294943504947369033e-1,.856984316678027075e-2
23.1728394164164158,.172406284824416813e-1,.294303261724659093e-1,.855115979849441904e-2
23.2222738883883899,.172425169936415400e-1,.293695408203922259e-1,.853342293186527476e-2
23.2743013423423406,.172444713424350395e-1,.293058131889156262e-1,.851482888278808255e-2
23.3213987167167183,.172462115969671537e-1,.292483410617609546e-1,.849806120601763471e-2
23.3734501321321311,.172481034833009729e-1,.291850621549114078e-1,.847960066261614805e-2
23.4233063178178185,.172498851525222374e-1,.291246858415747656e-1,.846198813774366385e-2
23.4730411521521525,.172516333136418613e-1,.290646834779550896e-1,.844448588086502139e-2
23.5249893793793809,.172534286812570381e-1,.290022517979474335e-1,.842627624647253326e-2
23.5728355930930924,.172550550790780965e-1,.289449668690849524e-1,.840956887709511970e-2
23.6218366606606622,.172566941385628725e-1,.288865139408392910e-1,.839252192582661156e-2
23.6759396616616620,.172584731115722201e-1,.288222261965513545e-1,.837377456800706375e-2
23.7249254974974981,.172600564581700498e-1,.287642453407675192e-1,.835686749708732315e-2
23.7750226901901911,.172616492771537969e-1,.287051706288445826e-1,.833964251612705557e-2
23.8259702447447452,.172632421530651663e-1,.286453219536853369e-1,.832219293737273234e-2
23.8728009614614614,.172646827069185098e-1,.285905119898899121e-1,.830621339132995434e-2
23.9227209889889885,.172661937918863126e-1,.285322991235051754e-1,.828924271823187030e-2
23.9722610220220211,.172676687821444290e-1,.284747455114346300e-1,.827246520811587838e-2
24.0252534584584581,.172692198977636192e-1,.284134182967818380e-1,.825458870260356928e-2
24.0720169879879897,.172705661710051590e-1,.283595024842422522e-1,.823887346087285276e-2
24.1259723933933934,.172720936997537884e-1,.282975299910364526e-1,.822081089043400458e-2
24.1746629869869878,.172734488455437360e-1,.282418199033094806e-1,.820457448061092005e-2
24.2228397842842860,.172747682665380584e-1,.281868978185445263e-1,.818856856659367326e-2
24.2746453183183171,.172761636762179781e-1,.281280600708010420e-1,.817142242405493116e-2
24.3266604164164164,.172775407491402369e-1,.280692138119743792e-1,.815427473298818532e-2
24.3739864539539539,.172787731496520797e-1,.280158713189241973e-1,.813873162497368366e-2
24.4242446036036043,.172800608374215139e-1,.279594304973749125e-1,.812228653065370960e-2
24.4732916456456451,.172812969097220492e-1,.279045539737009241e-1,.810629801811657211e-2
24.5264591566566565,.172826142410954682e-1,.278452940293042774e-1,.808903324614455681e-2
24.5724638358358369,.172837354475941923e-1,.277942072341964344e-1,.807415035293966230e-2
24.6253018823823808,.172850021995160676e-1,.277357481480123014e-1,.805712052653651152e-2
24.6749724239239256,.172861728786273122e-1,.276810031163143982e-1,.804117341784118221e-2
24.7241632022022024,.172873133400932855e-1,.276269861048749725e-1,.802543910091804875e-2
24.7733931121121138,.172884361742512947e-1,.275731237329161320e-1,.800975053319802170e-2
24.8236045040040025,.172895626055606655e-1,.275183902325746958e-1,.799380894384202519e-2
24.8768277382382372,.172907362357590834e-1,.274605960858485647e-1,.797697668685921034e-2
24.9256282322322313,.172917942267477934e-1,.274078047476835202e-1,.796160215720754551e-2
24.9738005860860852,.172928218853354229e-1,.273558799185696852e-1,.794648061281727318e-2
25.0252960395395405,.172939023708858150e-1,.273005776426804153e-1,.793037616802615662e-2
25.0766793918918935,.172949622069156518e-1,.272456054101449206e-1,.791436852090814970e-2
25.1227990020020009,.172958981625833258e-1,.271964420871441993e-1,.790005297326637837e-2
25.1774310060060067,.172969884424159330e-1,.271384208503902581e-1,.788315883571266349e-2
25.2231445335335351,.172978856282596585e-1,.270900507795157723e-1,.786907540696218759e-2
25.2766116386386379,.172989178155094486e-1,.270336829582407678e-1,.785266399190346145e-2
25.3276408108108093,.172998859553394231e-1,.269800919172413153e-1,.783706166278085904e-2
25.3732037832832837,.173007366032544747e-1,.269324112044437500e-1,.782318055866778814e-2
25.4244441111111108,.173016779608687610e-1,.268789796384604276e-1,.780762579527458176e-2
25.4760240930930948,.173026094821749944e-1,.268253965043448277e-1,.779202750054408273e-2
25.5273589244244228,.173035208327433424e-1,.267722689000351524e-1,.777656239157684635e-2
25.5749528843843841,.173043519726121808e-1,.267231909739404361e-1,.776227662466444108e-2
25.6242336731731726,.173051988065055333e-1,.266725534316885095e-1,.774753738346407785e-2
25.6751999354354368,.173060601130861635e-1,.266203755496037323e-1,.773235031977545680e-2
25.7260027482482485,.173069042377287201e-1,.265685579028936969e-1,.771726863308199416e-2
25.7782596856856863,.173077577572860984e-1,.265154570479474334e-1,.770181400180033459e-2
25.8242876246246240,.173084973373796198e-1,.264688529651270002e-1,.768825065338191171e-2
25.8761041821821820,.173093164817337275e-1,.264165742801512615e-1,.767303629286274647e-2
25.9281335035035028,.173101248945026522e-1,.263642787185254732e-1,.765781753027107871e-2
25.9782733953953944,.173108908122355763e-1,.263140688678289887e-1,.764320621345933489e-2
26.0238052207207211,.173115753486992492e-1,.262686314581099603e-1,.762998409635192582e-2
26.0779469649649656,.173123759378777838e-1,.262147967241677833e-1,.761431887006375815e-2
26.1238121241241252,.173130429422802927e-1,.261693564037860996e-1,.760109671332140618e-2
26.1771642077077082,.173138061198435771e-1,.261166877284091103e-1,.758577171505842723e-2
26.2243898418418411,.173144704427021824e-1,.260702360270516006e-1,.757225606940900228e-2
26.2762038473473467,.173151873928512751e-1,.260194528519268678e-1,.755748055712184789e-2
26.3255430335335348,.173158586977359662e-1,.259712711459279683e-1,.754346235505103796e-2
26.3770232982982975,.173165474761931178e-1,.259211806179388340e-1,.752888920518486517e-2
26.4242982517517504,.173171696743252730e-1,.258753448430233159e-1,.751555428230678193e-2
26.4752906756756765,.173178299096682121e-1,.258260788491352956e-1,.750122179637511578e-2
26.5282574729729745,.173185039413952628e-1,.257750957043400217e-1,.748639017083712385e-2
26.5743652257257246,.173190810869909041e-1,.257308719110348194e-1,.747352526174300310e-2
26.6241628618618620,.173196945467366491e-1,.256832725582788503e-1,.745967873316824830e-2
26.6756086926926912,.173203177173327019e-1,.256342753077210897e-1,.744542593085158449e-2
26.7259384014014003,.173209171238330843e-1,.255865148154470062e-1,.743153324710301138e-2
26.7746349824824819,.173214875958589871e-1,.255404668795329338e-1,.741813904668611572e-2
26.8287042332332319,.173221102630432867e-1,.254895251678612933e-1,.740332174258000013e-2
26.8772878598598588,.173226602737110887e-1,.254439185148320306e-1,.739005656481987998e-2
26.9291612512512515,.173232377868242395e-1,.253953970447882982e-1,.737594391943256593e-2
26.9761662537537532,.173237525526827550e-1,.253515832830396200e-1,.736320082385858929e-2
27.0275551371371385,.173243061832306956e-1,.253038498991308008e-1,.734931803426992943e-2
27.0759080715715719,.173248185251031993e-1,.252590946967964740e-1,.733630171558068232e-2
27.1264508203203221,.173253453231469214e-1,.252124757841394147e-1,.732274366813045335e-2
27.1758655955955959,.173258518620966889e-1,.251670577556633648e-1,.730953516238053852e-2
27.2275982857857848,.173263733044978774e-1,.251196784759216800e-1,.729575658751612302e-2
27.2774230150150139,.173268670928885954e-1,.250742094199905945e-1,.728253382119235532e-2
27.3283759969969964,.173273636590131098e-1,.250278751715242685e-1,.726905973674591734e-2
27.3789070625625612,.173278478603629826e-1,.249820880133376014e-1,.725574502828146665e-2
27.4253398638638650,.173282856632300981e-1,.249401571718906000e-1,.724355196243334394e-2
27.4785570940940929,.173287791777570616e-1,.248922670929770662e-1,.722962629057000931e-2
27.5261552192192198,.173292132326013232e-1,.248495843990285473e-1,.721721509220410104e-2
27.5769047482482499,.173296685078269223e-1,.248042317997335150e-1,.720402779756711912e-2
27.6254785230230233,.173300971149526715e-1,.247609737167793290e-1,.719144977214197269e-2
27.6794134574574571,.173305649731718033e-1,.247131123961038431e-1,.717753354800723230e-2
27.7261171476476491,.173309633687363553e-1,.246718128788581924e-1,.716552546929382240e-2
27.7791262537537520,.173314081050295055e-1,.246250996777327459e-1,.715194357971546835e-2
27.8274382992992990,.173318066503120941e-1,.245826750982030724e-1,.713960883635696673e-2
27.8802840845845843,.173322353136717011e-1,.245364316683277378e-1,.712616402383033608e-2
27.9258810600600604,.173325991614815336e-1,.244966671302464314e-1,.711460308461315388e-2
27.9778106926926924,.173330068660388359e-1,.244515323641423671e-1,.710148105484002898e-2
28.0279721541541527,.173333940481002376e-1,.244080877878618367e-1,.708885063451244069e-2
28.0781008463463451,.173337745674126270e-1,.243648214411214190e-1,.707627224247397643e-2
28.1280451241241245,.173341474198213802e-1,.243218625272966539e-1,.706378343472924795e-2
28.1760259394394410,.173344998188305101e-1,.242807311836312108e-1,.705182612079054225e-2
28.2278944714714726,.173348744886805337e-1,.242364192967738992e-1,.703894439665705800e-2
28.2773289434434432,.173352256008805876e-1,.241943333144776646e-1,.702670995261067861e-2
28.3293563973973974,.173355889375902891e-1,.241501934331595884e-1,.701387864111372404e-2
28.3764537717717715,.173359124579201967e-1,.241103714440147540e-1,.700230270262128685e-2
28.4285051871871879,.173362641525732011e-1,.240665094696163803e-1,.698955256387145344e-2
28.4783613728728717,.173365953443389287e-1,.240246431199905922e-1,.697738271401515588e-2
28.5280962072072057,.173369202942059500e-1,.239830201108984301e-1,.696528377641738184e-2
28.5800444344344342,.173372540053348401e-1,.239396948287512144e-1,.695269020916045206e-2
28.6278906481481492,.173375562976441980e-1,.238999257122133914e-1,.694113049421145063e-2
28.6768917157157155,.173378609319627605e-1,.238593302914943996e-1,.692933075753246908e-2
28.7309947167167152,.173381915575960173e-1,.238146644091557884e-1,.691634805856278321e-2
28.7799805525525514,.173384858143852197e-1,.237743639157357647e-1,.690463437930685046e-2
28.8300777452452444,.173387818208457743e-1,.237332868477078893e-1,.689269514091262955e-2
28.8810252997997985,.173390778271369089e-1,.236916546988769142e-1,.688059472744825904e-2
28.9278560165165182,.173393455179625677e-1,.236535125224060193e-1,.686950881817293985e-2
28.9777760440440453,.173396263057912850e-1,.236129863433493098e-1,.685773015199713648e-2
29.0273160770770779,.173399003772348598e-1,.235729028442770751e-1,.684608029442549879e-2
29.0803085135135149,.173401885837928711e-1,.235301732287041196e-1,.683366152889007279e-2
29.1270720430430430,.173404387211732250e-1,.234925920403248889e-1,.682273921549285227e-2
29.1810274484484502,.173407225265347041e-1,.234493770452558134e-1,.681017968783235745e-2
29.2297180420420410,.173409742959703475e-1,.234105123928610506e-1,.679888463362620168e-2
29.2778948393393392,.173412194207366380e-1,.233721819617536165e-1,.678774496420779961e-2
29.3297003733733739,.173414786548542164e-1,.233311015436466380e-1,.677580622573954738e-2
29.3817154714714732,.173417344743935532e-1,.232899972150940847e-1,.676386067953234620e-2
29.4290415090090107,.173419634112946634e-1,.232527216345941277e-1,.675302794661577273e-2
29.4792996586586575,.173422026118053747e-1,.232132646167212547e-1,.674156138520272310e-2
29.5283467007007019,.173424322176800629e-1,.231748849525911203e-1,.673040803285288383e-2
29.5815142117117134,.173426769107142137e-1,.231334214967225983e-1,.671835864468611071e-2
29.6275188908908902,.173428851679967473e-1,.230976614909198588e-1,.670796680269486554e-2
29.6803569374374376,.173431204531026700e-1,.230567235906279575e-1,.669607038901139876e-2
29.7300274789789789,.173433378877605494e-1,.230183696198684520e-1,.668492497336255643e-2
29.7792182572572557,.173435497044504144e-1,.229805095009500762e-1,.667392317751442157e-2
29.8284481671671671,.173437582419093093e-1,.229427416395847211e-1,.666294829813112929e-2
29.8786595590590593,.173439674421347577e-1,.229043463385502320e-1,.665179120099946772e-2
29.9318827932932940,.173441854024564308e-1,.228637857059392248e-1,.664000500853480832e-2
29.9806832872872882,.173443818819375671e-1,.228267195633049570e-1,.662923435646642183e-2
30.0288556411411420,.173445727239019756e-1,.227902463096239481e-1,.661863608168634324e-2
30.0803510945945938,.173447733713628996e-1,.227513836322871012e-1,.660734359988581453e-2
30.1317344469469468,.173449701794380559e-1,.227127353711923767e-1,.659611352663539569e-2
30.1778540570570577,.173451439794303462e-1,.226781561812645464e-1,.658606589597579388e-2
30.2324860610610600,.173453464316525932e-1,.226373285502392517e-1,.657420276898217429e-2
30.2781995885885884,.173455130248524395e-1,.226032769774711720e-1,.656430862113077922e-2
30.3316666936936947,.173457046815159166e-1,.225635776589365421e-1,.655277354153483566e-2
30.3826958658658661,.173458844418032249e-1,.225258164404658415e-1,.654180169491482087e-2
30.4282588383383370,.173460423834384293e-1,.224922052723524508e-1,.653203575922204748e-2
30.4794991661661676,.173462171638203780e-1,.224545239160044846e-1,.652108729127599297e-2
30.5310791481481481,.173463901142725113e-1,.224167182847494102e-1,.651010280554088078e-2
30.5824139794794796,.173465593162334605e-1,.223792167646031520e-1,.649920676851019775e-2
30.6300079394394409,.173467136232040922e-1,.223445584345249373e-1,.648913689576054598e-2
30.6792887282282294,.173468708409210415e-1,.223087831509203097e-1,.647874257286349797e-2
30.7302549904904900,.173470307424802156e-1,.222719029920249063e-1,.646802731546112543e-2
30.7810578033033018,.173471874512161443e-1,.222352606588141107e-1,.645738123727106813e-2
30.8333147407407395,.173473459010695143e-1,.221976934602621141e-1,.644646653085740023e-2
30.8793426796796808,.173474831964185276e-1,.221647078896078653e-1,.643688303046083005e-2
30.9311592372372388,.173476352593895725e-1,.221276895664962586e-1,.642612794463034553e-2
30.9831885585585596,.173477853274531697e-1,.220906418912101069e-1,.641536440936118276e-2
31.0333284504504512,.173479275045312423e-1,.220550553316913589e-1,.640502544790400637e-2
31.0788602757757744,.173480545727661556e-1,.220228373028075360e-1,.639566520640177417e-2
31.1330020200200188,.173482031810126350e-1,.219846477735433227e-1,.638457015054341107e-2
31.1788671791791785,.173483269907395710e-1,.219523984739108079e-1,.637520094842666547e-2
31.2322192627627615,.173484686499165257e-1,.219150023136849316e-1,.636433652879058852e-2
31.2794448968968979,.173485919579541431e-1,.218820052883752780e-1,.635475021783794402e-2
31.3312589024024035,.173487250323323128e-1,.218459151441394751e-1,.634426535803956151e-2
31.3805980885885880,.173488496324801025e-1,.218116580252660924e-1,.633431308883268280e-2
31.4320783533533543,.173489774739360274e-1,.217760273880205149e-1,.632396185328379292e-2
31.4793533068068072,.173490929559895930e-1,.217434085948139851e-1,.631448566009549378e-2
31.5303457307307298,.173492154961223145e-1,.217083330052794989e-1,.630429579435002121e-2
31.5833125280280278,.173493405950105144e-1,.216720176665009673e-1,.629374583119111496e-2
31.6294202807807814,.173494477105386423e-1,.216405027890048153e-1,.628459050150000347e-2
31.6792179169169152,.173495615642913839e-1,.216065675763493954e-1,.627473209828310636e-2
31.7306637477477480,.173496772187136522e-1,.215716196234715142e-1,.626457954479806879e-2
31.7809934564564571,.173497884612337436e-1,.215375379890841781e-1,.625467871659246381e-2
31.8296900375375387,.173498943324884164e-1,.215046635807511176e-1,.624512864284265754e-2
31.8837592882882888,.173500098888637044e-1,.214682783722702393e-1,.623455873342140462e-2
31.9323429149149156,.173501119600991092e-1,.214356884825505148e-1,.622509141585593159e-2
31.9842163063063047,.173502191339050711e-1,.214009998153524457e-1,.621501445874635475e-2
32.0312213088088100,.173503146620305818e-1,.213696626252410128e-1,.620591114189881967e-2
32.0826101921921918,.173504174012827743e-1,.213355066591996226e-1,.619598903198267850e-2
32.1309631266266251,.173505124773158000e-1,.213034671861205178e-1,.618668179692488576e-2
32.1815058753753789,.173506102348711909e-1,.212700784683508524e-1,.617698266279441497e-2
32.2309206506506527,.173507042318795136e-1,.212375350102749216e-1,.616752911459033173e-2
32.2826533408408380,.173508009933728592e-1,.212035706074032403e-1,.615766284346251722e-2
32.3324780700700671,.173508926222133153e-1,.211709604926216648e-1,.614819002234765800e-2
32.3834310520520532,.173509847654835653e-1,.211377146188940629e-1,.613853256601368680e-2
32.4339621176176180,.173510746133550935e-1,.211048461198287823e-1,.612898477543585753e-2
32.4803949189189183,.173511558507424800e-1,.210747326148168872e-1,.612023730575046807e-2
32.5336121491491497,.173512474248706423e-1,.210403237758748189e-1,.611024215701916514e-2
32.5812102742742766,.173513279651224712e-1,.210096423702464605e-1,.610132979940505686e-2
32.6319598033033031,.173514124420487033e-1,.209770272051384848e-1,.609185576138998337e-2
32.6805335780780766,.173514919698926351e-1,.209459042761095914e-1,.608281522509326877e-2
32.7344685125125139,.173515787798936665e-1,.209114534370827693e-1,.607280804537082500e-2
32.7811722027027059,.173516527005502276e-1,.208817122534037253e-1,.606416894797849344e-2
32.8341813088088088,.173517352187658354e-1,.208480572943726197e-1,.605439303210743296e-2
32.8824933543543523,.173518091658177338e-1,.208174780890525261e-1,.604551058048761417e-2
32.9353391396396376,.173518887003201068e-1,.207841310399601957e-1,.603582418134495247e-2
32.9809361151151137,.173519562083060130e-1,.207554432837632509e-1,.602749120978573506e-2
33.0328657477477492,.173520318527848084e-1,.207228668809606303e-1,.601802873248613937e-2
33.0830272092092059,.173521036889379560e-1,.206914959363655518e-1,.600891643947742016e-2
33.1331559014014019,.173521742883112409e-1,.206602395581181146e-1,.599983745770480640e-2
33.1831001791791778,.173522434646332969e-1,.206291912799499606e-1,.599081895482401778e-2
33.2310809944944978,.173523088456547757e-1,.205994507599394916e-1,.598218034260850594e-2
33.2829495265265294,.173523783580525372e-1,.205673961198445561e-1,.597286958943944561e-2
33.3323839984985000,.173524434992817812e-1,.205369378103129434e-1,.596402254533178692e-2
33.3844114524524542,.173525109079691424e-1,.205049785104698540e-1,.595473954935672040e-2
33.4315088268268283,.173525709291952740e-1,.204761327441810546e-1,.594636094754072420e-2
33.4835602422422411,.173526361769848342e-1,.204443464301279527e-1,.593712825809230606e-2
33.5334164279279250,.173526976205325284e-1,.204139924863659082e-1,.592831164561792578e-2
33.5831512622622625,.173527579056290612e-1,.203838015333033633e-1,.591954240325679587e-2
33.6350994894894910,.173528198156740719e-1,.203523615790499428e-1,.591041040602373682e-2
33.6829457032032025,.173528758965088917e-1,.203234893881620270e-1,.590202426294277136e-2
33.7319467707707688,.173529324114501844e-1,.202940045870082693e-1,.589346020786906104e-2
33.7860497717717720,.173529937477991461e-1,.202615484898033202e-1,.588403314936035600e-2
33.8350356076076082,.173530483367676791e-1,.202322510470383556e-1,.587552356592005703e-2
33.8851328003002976,.173531032499673436e-1,.202023759186150051e-1,.586684621586303946e-2
33.9360803548548517,.173531581627758905e-1,.201720835170317060e-1,.585804769258105491e-2
33.9829110715715714,.173532078224075646e-1,.201443184726184214e-1,.584998327035211353e-2
34.0328310990990985,.173532599113632516e-1,.201148054044804694e-1,.584141115355298491e-2
34.0823711321321312,.173533107540501802e-1,.200856018915090521e-1,.583292897060593788e-2
34.1353635685685717,.173533642185939273e-1,.200544564243690902e-1,.582388277054086360e-2
34.1821270980980998,.173534106207348000e-1,.200270515880125247e-1,.581592305764204540e-2
34.2360825035035035,.173534632681983762e-1,.199955245216395482e-1,.580676607039596650e-2
34.2847730970970943,.173535099725440727e-1,.199671584164290150e-1,.579852720113753321e-2
34.3329498943943960,.173535554440244107e-1,.199391703328245830e-1,.579039814731728206e-2
34.3847554284284271,.173536035325694768e-1,.199091611263588764e-1,.578168208624285033e-2
34.4367705265265300,.173536509874320510e-1,.198791208145379580e-1,.577295701298560782e-2
34.4840965640640675,.173536934553022264e-1,.198518668465487748e-1,.576504123976585327e-2
34.5343547137137108,.173537378268458359e-1,.198230056444540850e-1,.575665867324903248e-2
34.5834017557557587,.173537804183699317e-1,.197949203387658493e-1,.574850148029653219e-2
34.6365692667667702,.173538258083002668e-1,.197645649003686218e-1,.573968496300416089e-2
34.6825739459459470,.173538644392988370e-1,.197383736870111876e-1,.573207793189850056e-2
34.7354119924924944,.173539080836504524e-1,.197083772486996260e-1,.572336572255400730e-2
34.7850825340340322,.173539484166208742e-1,.196802616603138705e-1,.571519980849150445e-2
34.8342733123123125,.173539877073019266e-1,.196524962318169981e-1,.570713561248169417e-2
34.8835032222222239,.173540263895264613e-1,.196247866961532479e-1,.569908766696020173e-2
34.9337146141141162,.173540651945105380e-1,.195966047488170848e-1,.569090253156770073e-2
34.9869378483483473,.173541056242324035e-1,.195668202112149678e-1,.568225196011388524e-2
35.0357383423423414,.173541420692806328e-1,.195395898236919406e-1,.567434322825382479e-2
35.0839106961961988,.173541774684725647e-1,.195127838552765359e-1,.566655777892071701e-2
35.1354061496496470,.173542146863209269e-1,.194842095957305367e-1,.565825876854298727e-2
35.1867895020020001,.173542511918462795e-1,.194557804926638808e-1,.565000193351264304e-2
35.2329091121121110,.173542834295177945e-1,.194303339562166485e-1,.564261135707307473e-2
35.2875411161161168,.173543209816549304e-1,.194002763504693351e-1,.563388157927735035e-2
35.3332546436436417,.173543518823047055e-1,.193751966301968642e-1,.562659756685033544e-2
35.3867217487487480,.173543874317271009e-1,.193459449121407348e-1,.561810187836845124e-2
35.4377509209209194,.173544207744144204e-1,.193181089252296607e-1,.561001738139296248e-2
35.4833138933933938,.173544500699780863e-1,.192933220557846841e-1,.560281846199760843e-2
35.5345542212212209,.173544824887320870e-1,.192655222276036341e-1,.559474449434232447e-2
35.5861342032032013,.173545145679425694e-1,.192376186231625057e-1,.558664040112034129e-2
35.6374690345345329,.173545459517566794e-1,.192099274889143516e-1,.557859803008275805e-2
35.6850629944944941,.173545745727252572e-1,.191843251309199540e-1,.557116231729905785e-2
35.7343437832832862,.173546037334810083e-1,.191578869354875961e-1,.556348386388013944e-2
35.7853100455455433,.173546333919323559e-1,.191306207921156587e-1,.555556496219346187e-2
35.8361128583583550,.173546624580791925e-1,.191035189575553196e-1,.554769379351990801e-2
35.8883697957957963,.173546918470642852e-1,.190757211202510595e-1,.553962049832924536e-2
35.9343977347347376,.173547173122681093e-1,.190513034698547544e-1,.553252891791483972e-2
35.9862142922922956,.173547455164442185e-1,.190238894237434383e-1,.552456711084457850e-2
36.0382436136136164,.173547733505182954e-1,.189964418236732574e-1,.551659557123372352e-2
36.0883835055055044,.173547997209163862e-1,.189700655725381605e-1,.550893519248921073e-2
36.1339153308308312,.173548232889207607e-1,.189461765878674304e-1,.550199719308491417e-2
36.1880570750750721,.173548508519790375e-1,.189178482228386617e-1,.549376989081050340e-2
36.2339222342342353,.173548738154723561e-1,.188939163729742177e-1,.548681946202570284e-2
36.2872743178178183,.173549000894988835e-1,.188661537824415908e-1,.547875649813620805e-2
36.3344999519519547,.173549229598081965e-1,.188416469672466544e-1,.547163910422700153e-2
36.3863139574574603,.173549476414400945e-1,.188148320344886343e-1,.546385138551435875e-2
36.4356531436436413,.173549707512700643e-1,.187893685189139854e-1,.545645616169943785e-2
36.4871334084084111,.173549944622057861e-1,.187628731726056201e-1,.544876127934246050e-2
36.5344083618618640,.173550158807682584e-1,.187386077196426172e-1,.544171402035108481e-2
36.5854007857857866,.173550386083395694e-1,.187125042173137239e-1,.543413295802208998e-2
36.6383675830830811,.173550618104210894e-1,.186854666964266121e-1,.542628064528059752e-2
36.6844753358358346,.173550816770793419e-1,.186619938135363442e-1,.541946359305501071e-2
36.7342729719719685,.173551027934210414e-1,.186367084320993651e-1,.541212015911895963e-2
36.7857188028028048,.173551242436769046e-1,.186106578269145326e-1,.540455449645883736e-2
36.8360485115115139,.173551448756122072e-1,.185852425873983887e-1,.539717336667565675e-2
36.8847450925925955,.173551645113023505e-1,.185607178531278054e-1,.539005086687622051e-2
36.9388143433433456,.173551859432165625e-1,.185335628446777825e-1,.538216448927648743e-2
36.9873979699699689,.173552048740346528e-1,.185092303781707671e-1,.537509784455876723e-2
37.0392713613613580,.173552247511640258e-1,.184833205318606399e-1,.536757310494042836e-2
37.0862763638638668,.173552424683725871e-1,.184599047753684527e-1,.536077270642515077e-2
37.1376652472472486,.173552615229575699e-1,.184343727990976640e-1,.535335772370015752e-2
37.1860181816816819,.173552791562415210e-1,.184104134543829276e-1,.534639947113004638e-2
37.2365609304304286,.173552972868157469e-1,.183854353653482919e-1,.533914536317979006e-2
37.2859757057057024,.173553147199045042e-1,.183610800057607826e-1,.533207211486309059e-2
37.3377083958958949,.173553326656688510e-1,.183356510877826090e-1,.532468709282508425e-2
37.3875331251251239,.173553496594761186e-1,.183112263661470778e-1,.531759371491267487e-2
37.4384861071071100,.173553667486567899e-1,.182863156194553178e-1,.531035919374134215e-2
37.4890171726726749,.173553834120922235e-1,.182616778487223914e-1,.530320395662370759e-2
37.5354499739739751,.173553984785750244e-1,.182390966304562842e-1,.529664598415643083e-2
37.5886672042042065,.173554154621025358e-1,.182132844442061854e-1,.528914969025361201e-2
37.6362653293293263,.173554303992361977e-1,.181902594051057721e-1,.528246283707359092e-2
37.6870148583583600,.173554460664438227e-1,.181657738179993693e-1,.527535182288351584e-2
37.7355886331331334,.173554608157611839e-1,.181423995227072039e-1,.526856355200866575e-2
37.7895235675675707,.173554769156055791e-1,.181165156076237462e-1,.526104645401403049e-2
37.8362272577577556,.173554906249587595e-1,.180941615155196904e-1,.525455447806309588e-2
37.8892363638638656,.173555059287921892e-1,.180688560377575795e-1,.524720538007977712e-2
37.9375484094094091,.173555196429934534e-1,.180458542967797050e-1,.524052532820417499e-2
37.9903941946946944,.173555343934169506e-1,.180207608355333546e-1,.523323781161951808e-2
38.0359911701701705,.173555469133893046e-1,.179991653477808329e-1,.522696616709031250e-2
38.0879208028028060,.173555609423264659e-1,.179746334464154951e-1,.521984175081260070e-2
38.1380822642642627,.173555742649543626e-1,.179510001366392398e-1,.521297830397456606e-2
38.1882109564564587,.173555873581903684e-1,.179274441591611329e-1,.520613732087255379e-2
38.2381552342342346,.173556001874900639e-1,.179040361322888412e-1,.519933930990091643e-2
38.2861360495495475,.173556123129031091e-1,.178816057447936660e-1,.519282522358839507e-2
38.3380045815815791,.173556252044925197e-1,.178574209250826309e-1,.518580163177489919e-2
38.3874390535535568,.173556372853984411e-1,.178344317434803237e-1,.517912527405409769e-2
38.4394665075075110,.173556497868024330e-1,.178103004489020139e-1,.517211723698249911e-2
38.4865638818818852,.173556609181354099e-1,.177885119684965641e-1,.516578958761692957e-2
38.5386152972972980,.173556730187524426e-1,.177644934509769391e-1,.515881431220289403e-2
38.5884714829829818,.173556844138327802e-1,.177415485358218168e-1,.515215082891386494e-2
38.6382063173173194,.173556955940563293e-1,.177187183556514471e-1,.514552067054641505e-2
38.6901545445445478,.173557070756206466e-1,.176949346991114483e-1,.513861361589045950e-2
38.7380007582582593,.173557174761118198e-1,.176730854120796463e-1,.513226832914624644e-2
38.7870018258258256,.173557279570973888e-1,.176507645248416695e-1,.512578608841926780e-2
38.8411048268268289,.173557393322229872e-1,.176261849168963397e-1,.511864789374100355e-2
38.8900906626626650,.173557494560010184e-1,.176039889845255176e-1,.511220194943921846e-2
38.9401878553553544,.173557596398969602e-1,.175813471452774227e-1,.510562651287574561e-2
38.9911354099099086,.173557698237080706e-1,.175583805483948939e-1,.509895676726550891e-2
39.0379661266266282,.173557790332848697e-1,.175373225641456756e-1,.509284130678647282e-2
39.0878861541541553,.173557886933786917e-1,.175149309043658163e-1,.508633853660399662e-2
39.1374261871871880,.173557981223365944e-1,.174927660701246039e-1,.507990164264253332e-2
39.1904186236236214,.173558080375158380e-1,.174691185177330774e-1,.507303415624932395e-2
39.2371821531531566,.173558166429392986e-1,.174483035473991105e-1,.506698928350859598e-2
39.2911375585585603,.173558264065669376e-1,.174243488595242080e-1,.506003260972397000e-2
39.3398281521521511,.173558350680163460e-1,.174027879177374063e-1,.505377110656005189e-2
39.3880049494494529,.173558435008189446e-1,.173815068787375113e-1,.504759089307571952e-2
39.4398104834834839,.173558524189537308e-1,.173586808506087480e-1,.504096200378104358e-2
39.4918255815815797,.173558612195613589e-1,.173358226480197497e-1,.503432377434733565e-2
39.5391516191191172,.173558690953125976e-1,.173150772456105925e-1,.502829912435421439e-2
39.5894097687687676,.173558773240960196e-1,.172931007754798770e-1,.502191696448450742e-2
39.6384568108108084,.173558852227640413e-1,.172717075428421157e-1,.501570418500356385e-2
39.6916243218218199,.173558936403929512e-1,.172485766902480374e-1,.500898678908081284e-2
39.7376290010010038,.173559008045614735e-1,.172286119529738400e-1,.500318886272265503e-2
39.7904670475475442,.173559088984554660e-1,.172057386097081988e-1,.499654625605509134e-2
39.8401375890890890,.173559163782431997e-1,.171842917155600947e-1,.499031790493801534e-2
39.8893283673673693,.173559236647310017e-1,.171631045460040842e-1,.498416498276598331e-2
39.9385582772772807,.173559308383739175e-1,.171419527071024029e-1,.497802232366268641e-2
39.9887696691691659,.173559380347765406e-1,.171204327491223697e-1,.497177276270431828e-2
40.0419929034034041,.173559455324810256e-1,.170976808035083819e-1,.496516542610834274e-2
40.0907933973973982,.173559522912208365e-1,.170768725193887194e-1,.495912254615395957e-2
40.1389657512512485,.173559588560012572e-1,.170563816343255181e-1,.495317184370992585e-2
40.1904612047047038,.173559657580460158e-1,.170345314701008527e-1,.494682639934958864e-2
40.2418445570570569,.173559725279850904e-1,.170127845438187812e-1,.494051093871924595e-2
40.2879641671671678,.173559785064473955e-1,.169933125697077636e-1,.493485614247571227e-2
40.3425961711711736,.173559854704697231e-1,.169703041502195298e-1,.492817434067907480e-2
40.3883096986986985,.173559912009732184e-1,.169510995498575942e-1,.492259719608065076e-2
40.4417768038038048,.173559977935834747e-1,.169286926367595604e-1,.491609008091062338e-2
40.4928059759759762,.173560039769518996e-1,.169073625344597425e-1,.490989568115600839e-2
40.5383689484484506,.173560094097815025e-1,.168883626237440118e-1,.490437798611587008e-2
40.5896092762762777,.173560154217991917e-1,.168670461415303431e-1,.489818754617406260e-2
40.6411892582582581,.173560213708447465e-1,.168456425890855244e-1,.489197182281244855e-2
40.6925240895895897,.173560271909259378e-1,.168243945976885891e-1,.488580127734000811e-2
40.7401180495495510,.173560324986380757e-1,.168047427563998847e-1,.488009426616545401e-2
40.7893988383383359,.173560379064494341e-1,.167844426913096034e-1,.487419900885727782e-2
40.8403651006006001,.173560434065540246e-1,.167634998173748877e-1,.486811707802267679e-2
40.8911679134134118,.173560487968133607e-1,.167426758986236671e-1,.486206959286503235e-2
40.9434248508508531,.173560542469389234e-1,.167213100094255537e-1,.485586488892558992e-2
40.9894527897897873,.173560589694046440e-1,.167025359478574047e-1,.485041282510218028e-2
41.0412693473473453,.173560641998036294e-1,.166814511194803353e-1,.484428968392178628e-2
41.0932986686686661,.173560693615648735e-1,.166603331629585141e-1,.483815691821473746e-2
41.1434385605605613,.173560742518880616e-1,.166400325890027415e-1,.483226152752931366e-2
41.1889703858858880,.173560786225120736e-1,.166216405035844970e-1,.482692037320799332e-2
41.2431121301301289,.173560837340053786e-1,.165998233410808646e-1,.482058455972226869e-2
41.2889772892892921,.173560879925196629e-1,.165813860682689183e-1,.481523028345216559e-2
41.3423293728728751,.173560928649602389e-1,.165599905623037141e-1,.480901692361987258e-2
41.3895550070070044,.173560971061892250e-1,.165410978055894227e-1,.480353027561533207e-2
41.4413690125125100,.173561016833200694e-1,.165204191546235897e-1,.479752520436270771e-2
41.4907081986986981,.173561059689629135e-1,.165007755735212779e-1,.479182080557476707e-2
41.5421884634634608,.173561103660766700e-1,.164803302363486226e-1,.478588319729235379e-2
41.5894634169169137,.173561143380754727e-1,.164615990926975167e-1,.478044361346589147e-2
41.6404558408408434,.173561185528233949e-1,.164414422765655141e-1,.477459010565877643e-2
41.6934226381381379,.173561228555654500e-1,.164205581335161305e-1,.476852511820397441e-2
41.7395303908908915,.173561265397635597e-1,.164024211129812150e-1,.476325805155687620e-2
41.7893280270270253,.173561304557090720e-1,.163828775544098068e-1,.475758252178586603e-2
41.8407738578578545,.173561344335758407e-1,.163627359640902241e-1,.475173332253760097e-2
41.8911035665665636,.173561382596864634e-1,.163430791844173737e-1,.474602491564964958e-2
41.9398001476476452,.173561419010457609e-1,.163241051128120603e-1,.474051477119750899e-2
41.9938693983983953,.173561458755057546e-1,.163030891593230233e-1,.473441165777228196e-2
42.0424530250250257,.173561493861462447e-1,.162842514620490653e-1,.472894111902604376e-2
42.0943264164164148,.173561530722746021e-1,.162641861637167484e-1,.472311408141669505e-2
42.1413314189189165,.173561563578535569e-1,.162460466638734945e-1,.471784630600918450e-2
42.1927203023023054,.173561598914417047e-1,.162262616432509096e-1,.471210067807766898e-2
42.2410732367367387,.173561631614545589e-1,.162076895479109882e-1,.470670739971654380e-2
42.2916159854854854,.173561665236863227e-1,.161883214970440434e-1,.470108296258454298e-2
42.3410307607607592,.173561697565713796e-1,.161694302732143663e-1,.469559678289156474e-2
42.3927634509509517,.173561730845284319e-1,.161497001770119185e-1,.468986697752215957e-2
42.4425881801801808,.173561762359483347e-1,.161307432190145525e-1,.468436176042805186e-2
42.4935411621621597,.173561794050535873e-1,.161114029384893769e-1,.467874526713475940e-2
42.5440722277277246,.173561824952053190e-1,.160922685277489416e-1,.467318857977884645e-2
42.5905050290290319,.173561852892091042e-1,.160747259970271290e-1,.466809419447079994e-2
42.6437222592592562,.173561884387181224e-1,.160546672345576596e-1,.466226908954187232e-2
42.6913203843843831,.173561912087328123e-1,.160367687794857917e-1,.465707133403180356e-2
42.7420699134134168,.173561941141349915e-1,.160177291759628464e-1,.465154217798880408e-2
42.7906436881881902,.173561968493182797e-1,.159995481206868136e-1,.464626234471165068e-2
42.8445786226226204,.173561998349486858e-1,.159794086688383914e-1,.464041378995487530e-2
42.8912823128128124,.173562023772744004e-1,.159620102795071800e-1,.463536124928028755e-2
42.9442914189189224,.173562052152869788e-1,.159423087782701103e-1,.462963987993888267e-2
42.9926034644644659,.173562077585101213e-1,.159243952922277464e-1,.462443775617143830e-2
43.0454492497497512,.173562104938941170e-1,.159048467765411060e-1,.461876081644057093e-2
43.0910462252252273,.173562128156526593e-1,.158880182262238212e-1,.461387376214856485e-2
43.1429758578578557,.173562154172394907e-1,.158688957736232636e-1,.460832055204094763e-2
43.1931373193193195,.173562178878445342e-1,.158504680634335808e-1,.460296909308678497e-2
43.2432660115115084,.173562203159094569e-1,.158320950769737338e-1,.459763351408477156e-2
43.2932102892892914,.173562226950282408e-1,.158138319686722470e-1,.459232981218854475e-2
43.3411911046046043,.173562249436147210e-1,.157963264562274198e-1,.458724604695551121e-2
43.3930596366366359,.173562273342833528e-1,.157774460655636141e-1,.458176281671992397e-2
43.4424941086086065,.173562295746144887e-1,.157594936963418933e-1,.457654870988739165e-2
43.4945215625625607,.173562318929215732e-1,.157406440262558775e-1,.457107315578943098e-2
43.5416189369369349,.173562339571630316e-1,.157236184678286803e-1,.456613174756412624e-2
43.5936703523523548,.173562362011482653e-1,.157048455854662053e-1,.456068001412717437e-2
43.6435265380380386,.173562383142954954e-1,.156869062432785401e-1,.455547039705723762e-2
43.6932613723723691,.173562403875983512e-1,.156690513702416635e-1,.455028530539104258e-2
43.7452095995995975,.173562425167824441e-1,.156504452422562106e-1,.454488204148318677e-2
43.7930558133133161,.173562444454878374e-1,.156333473245362370e-1,.453991677156811383e-2
43.8420568808808824,.173562463891199642e-1,.156158755165560527e-1,.453484291082922875e-2
43.8961598818818786,.173562484985641460e-1,.155966300432644617e-1,.452925400633073447e-2
43.9451457177177147,.173562503759535254e-1,.155792452050902835e-1,.452420538116230387e-2
43.9952429104104112,.173562522644909595e-1,.155615059442878630e-1,.451905388995145398e-2
44.0461904649649654,.173562541530122294e-1,.155435071113566338e-1,.451382700841026878e-2
44.0930211816816851,.173562558608677461e-1,.155269994042893673e-1,.450903314305389422e-2
44.1429412092092122,.173562576522683122e-1,.155094413089600699e-1,.450393424011565936e-2
44.1924812422422448,.173562594008058804e-1,.154920561955051734e-1,.449888557105919320e-2
44.2454736786786782,.173562612395095836e-1,.154735023379136034e-1,.449349750473959295e-2
44.2922372082082063,.173562628353274781e-1,.154571667233694005e-1,.448875364121495424e-2
44.3461926136136171,.173562646459259791e-1,.154383621907049247e-1,.448329298501898895e-2
44.3948832072072079,.173562662521323692e-1,.154214317256561387e-1,.447837675485011043e-2
44.4430600045045026,.173562678159376038e-1,.154047157065619420e-1,.447352276608934188e-2
44.4948655385385408,.173562694697445355e-1,.153867803104986000e-1,.446831443002867687e-2
44.5468806366366366,.173562711017538167e-1,.153688164713724554e-1,.446309875282072718e-2
44.5942066741741741,.173562725622602616e-1,.153525036895003353e-1,.445836048614260596e-2
44.6444648238238244,.173562740882276627e-1,.153352227876716388e-1,.445334361489592521e-2
44.6935118658658652,.173562755529727726e-1,.153183958555548859e-1,.444845901403568503e-2
44.7466793768768767,.173562771139471571e-1,.153001958320273940e-1,.444317640078728884e-2
44.7926840560560535,.173562784424714407e-1,.152844802117391154e-1,.443861515576403961e-2
44.8455221026026010,.173562799434181687e-1,.152664662119360219e-1,.443338459582057025e-2
44.8951926441441458,.173562813305385873e-1,.152495766388819950e-1,.442847286908675496e-2
44.9443834224224190,.173562826817739921e-1,.152328917289335682e-1,.442362386693703584e-2
44.9936133323323304,.173562840120744730e-1,.152162250981210580e-1,.441878376669886924e-2
45.0438247242242227,.173562853465952724e-1,.151992634017481185e-1,.441385779536343243e-2
45.0970479584584609,.173562867369899294e-1,.151813255218080628e-1,.440864828278225707e-2
45.1458484524524550,.173562879903487073e-1,.151649155179837489e-1,.440388253282723244e-2
45.1940208063063054,.173562892077389376e-1,.151487515753706142e-1,.439918828030913100e-2
45.2455162597597607,.173562904876721630e-1,.151315107077688478e-1,.439418130397548588e-2
45.2968996121121137,.173562917431071828e-1,.151143464872494273e-1,.438919661394225787e-2
45.3430192222222246,.173562928517685643e-1,.150989737378069665e-1,.438473220950499724e-2
45.3976512262262233,.173562941431945755e-1,.150808040544409445e-1,.437945557275593381e-2
45.4433647537537553,.173562952058736071e-1,.150656341036680078e-1,.437505010663887233e-2
45.4968318588588616,.173562964284237793e-1,.150479298501401022e-1,.436990868541591720e-2
45.5478610310310330,.173562975750830226e-1,.150310716490323695e-1,.436501298823881688e-2
45.5934240035035003,.173562985825604019e-1,.150160511954108584e-1,.436065100195057696e-2
45.6446643313313345,.173562996974437715e-1,.149991949725930863e-1,.435575592514076630e-2
45.6962443133133149,.173563008006493470e-1,.149822652161233465e-1,.435083951571227714e-2
45.7475791446446465,.173563018799393586e-1,.149654538431446514e-1,.434595750202780573e-2
45.7951731046046078,.173563028642143083e-1,.149499012253352329e-1,.434144104000519157e-2
45.8444538933933927,.173563038670515625e-1,.149338313008058853e-1,.433677426921944865e-2
45.8954201556556569,.173563048870040357e-1,.149172481903741497e-1,.433195857558517274e-2
45.9462229684684687,.173563058865864213e-1,.149007548697312198e-1,.432716895663121017e-2
45.9984799059059029,.173563068972704022e-1,.148838274645019166e-1,.432225327702751190e-2
46.0445078448448442,.173563077730153302e-1,.148689496143484673e-1,.431793277962739998e-2
46.0963244024024021,.173563087429524539e-1,.148522362215940465e-1,.431307924140370696e-2
46.1483537237237229,.173563097001611238e-1,.148354919568730800e-1,.430821673842306675e-2
46.1984936156156181,.173563106070336037e-1,.148193914312163937e-1,.430354118129612842e-2
46.2440254409409377,.173563114175318348e-1,.148048008491592359e-1,.429930411728608741e-2
46.2981671851851857,.173563123654184304e-1,.147874885690193886e-1,.429427669581160503e-2
46.3440323443443418,.173563131551266528e-1,.147728544233366368e-1,.429002701142892472e-2
46.3973844279279248,.173563140586826502e-1,.147558678028765211e-1,.428509420170079206e-2
46.4446100620620612,.173563148451853361e-1,.147408642906153749e-1,.428073729476991481e-2
46.4964240675675669,.173563156939783199e-1,.147244380767184817e-1,.427596726837610724e-2
46.5457632537537549,.173563164887170877e-1,.147088303775472044e-1,.427143495382390371e-2
46.5972435185185176,.173563173041271709e-1,.146925805549998484e-1,.426671619785802536e-2
46.6445184719719705,.173563180399559924e-1,.146777095621897138e-1,.426243528976363254e-2
46.6955108958958931,.173563188219327189e-1,.146616695598827534e-1,.425776665521094763e-2
46.7484776931931947,.173563196197330134e-1,.146449886960740485e-1,.425291022428018767e-2
46.7945854459459483,.173563203033286206e-1,.146305939823847299e-1,.424872118812797718e-2
46.8443830820820821,.173563210295800442e-1,.146150578828581953e-1,.424420579803628378e-2
46.8958289129129113,.173563217672516139e-1,.145990306181621819e-1,.423955043087311054e-2
46.9461586216216205,.173563224767639517e-1,.145833867210892545e-1,.423501141604277435e-2
46.9948552027027020,.173563231520352211e-1,.145682725733190521e-1,.423061846939094387e-2
47.0489244534534521,.173563238890665668e-1,.145515310169574731e-1,.422575697868503297e-2
47.0975080800800825,.173563245400863396e-1,.145365207728794799e-1,.422139812031883162e-2
47.1493814714714716,.173563252236489489e-1,.145205282571571372e-1,.421675390094769509e-2
47.1963864739739734,.173563258329329402e-1,.145060669938759362e-1,.421255427802098240e-2
47.2477753573573551,.173563264882082118e-1,.144902899111855749e-1,.420797248583274549e-2
47.2961282917917885,.173563270946055365e-1,.144754761952212360e-1,.420367044607727631e-2
47.3466710405405422,.173563277181040115e-1,.144600241451269713e-1,.419918300748216289e-2
47.3960858158158160,.173563283176160418e-1,.144449489913235536e-1,.419480503402294182e-2
47.4478185060060085,.173563289347582229e-1,.144292004677318304e-1,.419023152884511266e-2
47.4976432352352376,.173563295191628622e-1,.144140652787616945e-1,.418583616620448774e-2
47.5485962172172165,.173563301068473050e-1,.143986196401730722e-1,.418135079751731208e-2
47.5991272827827814,.173563306798903937e-1,.143833345795535590e-1,.417691210658721959e-2
47.6455600840840816,.173563311980151971e-1,.143693178117172624e-1,.417284178758394776e-2
47.6987773143143130,.173563317820652797e-1,.143532866344128294e-1,.416818664068775626e-2
47.7463754394394400,.173563322957408679e-1,.143389785141435563e-1,.416403204377147930e-2
47.7971249684684665,.173563328345217038e-1,.143237545871999251e-1,.415961189642983717e-2
47.8456987432432399,.173563333417338372e-1,.143092137596646986e-1,.415539067419647915e-2
47.8996336776776772,.173563338953788421e-1,.142931028200592638e-1,.415071476557526790e-2
47.9463373678678693,.173563343667969897e-1,.142791813704322926e-1,.414667578635127907e-2
47.9993464739739721,.173563348929838233e-1,.142634131239429800e-1,.414210336400231815e-2
48.0476585195195227,.173563353644040491e-1,.142490715950803915e-1,.413794724944255374e-2
48.1005043048048080,.173563358712756181e-1,.142334148675192680e-1,.413341191821505350e-2
48.1461012802802770,.173563363014957277e-1,.142199304193036859e-1,.412950361115419721e-2
48.1980309129129125,.173563367842296569e-1,.142046049560602943e-1,.412504659369331179e-2
48.2481923743743764,.173563372430686515e-1,.141898582760542832e-1,.412071571745597186e-2
48.2983210665665652,.173563376801555598e-1,.141752563154052200e-1,.411634278398051359e-2
48.3482653443443411,.173563381262946126e-1,.141602642507932773e-1,.411205425189503388e-2
48.3962461596596611,.173563385515179934e-1,.141464584909534660e-1,.410812295568384681e-2
48.4481146916916927,.173563389947630660e-1,.141313252216295013e-1,.410372846861147174e-2
48.4975491636636633,.173563394100924445e-1,.141169328959967789e-1,.409955143274012314e-2
48.5495766176176176,.173563398399714450e-1,.141018049147132191e-1,.409516329615355629e-2
48.5966739919919917,.173563402164846683e-1,.140878754597158502e-1,.409106114701656733e-2
48.6487254074074045,.173563406359070818e-1,.140730224702198432e-1,.408687404275488199e-2
48.6985815930930954,.173563409981727090e-1,.140587769859551893e-1,.408288847641447451e-2
48.7483164274274259,.173563414147902620e-1,.140442338174997620e-1,.407840339904643519e-2
48.8002646546546544,.173563418094386454e-1,.140292880254527068e-1,.407405784080458726e-2
48.8481108683683658,.173563421671501621e-1,.140155522192489581e-1,.407006936593556738e-2
48.8971119359359392,.173563425277692661e-1,.140015126446330039e-1,.406599621899544732e-2
48.9512149369369354,.173563429191933329e-1,.139860430924592469e-1,.406151025308328865e-2
49.0002007727727715,.173563432675217302e-1,.139720651890986973e-1,.405745714484398359e-2
49.0502979654654681,.173563436178614319e-1,.139577981123755173e-1,.405331953101178370e-2
49.1012455200200222,.173563439681475341e-1,.139433178736834678e-1,.404911901632331542e-2
49.1480762367367348,.173563442848268940e-1,.139300313878254946e-1,.404525878864719999e-2
49.1979962642642619,.173563446170069344e-1,.139158965899476121e-1,.404115288356690031e-2
49.2475362972972945,.173563449413437244e-1,.139019038153427952e-1,.403709558439304273e-2
49.3005287337337350,.173563452821615324e-1,.138869859928652389e-1,.403278574511344891e-2
49.3472922632632631,.173563455767220889e-1,.138738366026617856e-1,.402890397274091854e-2
49.4012476686686668,.173563459125436470e-1,.138586957258187687e-1,.402451029604252494e-2
49.4499382622622647,.173563462113451548e-1,.138450358944635539e-1,.402056285459842511e-2
49.4981150595595594,.173563465018506564e-1,.138315089539261509e-1,.401666875146116428e-2
49.5499205935935905,.173563468051918871e-1,.138169431681689440e-1,.401248789512703187e-2
49.6019356916916934,.173563470956032036e-1,.138023000714988849e-1,.400829184133002624e-2
49.6492617292292309,.173563473438473129e-1,.137889696085303319e-1,.400447355722739155e-2
49.6995198788788812,.173563475887332230e-1,.137748176411115995e-1,.400041831268512990e-2
49.7485669209209220,.173563478093215207e-1,.137610232466179195e-1,.399646175046096137e-2
49.8017344319319335,.173563480305540876e-1,.137461008747553192e-1,.399217594776066394e-2
49.8477391111111103,.173563482103822955e-1,.137332225892144427e-1,.398847178412941369e-2
49.9005771576576578,.173563484080408309e-1,.137184757351263443e-1,.398422369526088126e-2
49.9502476991992026,.173563490076101522e-1,.137063829469374898e-1,.398033733810020020e-2
50.,.173563492609160562e-1,.136927500786200116e-1,.397638002550286182e-2


==> CSVdata/n=3/plotData,dropValues.csv <==
lambda,min D1,max D1,min D2,max D2
0.,1,1,1,1
.5e-1,.989590644836426,.989591598510742,.99993896484375,.999939918518066
.10,.980766296386719,.980767250061035,.999802589416504,.99980354309082
.15,.972735404968262,.972736358642578,.999441146850586,.999442100524902
.20,.965150833129883,.965151786804199,.999073028564453,.99907398223877
.25,.957776069641113,.95777702331543,.998690605163574,.998691558837891
.30,.950430870056152,.950431823730469,.9981689453125,.998169898986816
.35,.942960739135742,.942961692810059,.997599601745605,.997600555419922
.40,.935234069824219,.935235023498535,.997001647949219,.997002601623535
.45,.927128791809082,.927129745483398,.996345520019531,.996346473693848
.50,.918526649475098,.918527603149414,.995625495910645,.995626449584961
.55,.909317016601562,.909317970275879,.99483585357666,.994836807250977
.60,.899388313293457,.899389266967773,.99396800994873,.993968963623047
.65,.888637542724609,.888638496398926,.993012428283691,.993013381958008
.70,.876971244812012,.876972198486328,.991959571838379,.991960525512695
.75,.86431884765625,.864319801330566,.990796089172363,.99079704284668
.80,.850635528564453,.85063648223877,.989510536193848,.989511489868164
.85,.835909843444824,.835910797119141,.988085746765137,.988086700439453
.90,.820168495178223,.820169448852539,.986503601074219,.986504554748535
.95,.803469657897949,.803470611572266,.984742164611816,.984743118286133
1.00,.785898208618164,.78589916229248,.982775688171387,.982776641845703
1.05,.767559051513672,.767560005187988,.980574607849121,.980575561523438
1.10,.748567581176758,.748568534851074,.978102684020996,.978103637695312
1.15,.729040145874023,.72904109954834,.975316047668457,.975317001342773
1.20,.709088325500488,.709089279174805,.972164154052734,.972165107727051
1.25,.688821792602539,.688822746276855,.968586921691895,.968587875366211
1.30,.668337821960449,.668338775634766,.964516639709473,.964517593383789
1.35,.647729873657227,.647730827331543,.959874153137207,.959875106811523
1.40,.627080917358398,.627081871032715,.954574584960938,.954575538635254
1.45,.606467247009277,.606468200683594,.948533058166504,.94853401184082
1.50,.585959434509277,.585960388183594,.941662788391113,.94166374206543
1.55,.565621376037598,.565622329711914,.933890342712402,.933891296386719
1.60,.545509338378906,.545510292053223,.925155639648438,.925156593322754
1.65,.525674819946289,.525675773620605,.915419578552246,.915420532226562
1.70,.50616455078125,.506165504455566,.904667854309082,.904668807983398
1.75,.487018585205078,.487019538879395,.892902374267578,.892903327941895
1.80,.468271255493164,.46827220916748,.880144119262695,.880145072937012
1.85,.449953079223633,.449954032897949,.866427421569824,.866428375244141
1.90,.432089805603027,.432090759277344,.851792335510254,.85179328918457
1.95,.414700508117676,.414701461791992,.836289405822754,.83629035949707
2.00,.39780330657959,.397804260253906,.819971084594727,.819972038269043
2.05,.38140869140625,.381409645080566,.802894592285156,.802895545959473
2.10,.36552619934082,.365527153015137,.785120010375977,.785120964050293
2.15,.350161552429199,.350162506103516,.766711235046387,.766712188720703
2.20,.335315704345703,.33531665802002,.747735023498535,.747735977172852
2.25,.320988655090332,.320989608764648,.728261947631836,.728262901306152
2.30,.307177543640137,.307178497314453,.708364486694336,.708365440368652
2.35,.293877601623535,.293878555297852,.688117980957031,.688118934631348
2.40,.281082153320312,.281083106994629,.667598724365234,.667599678039551
2.45,.268781661987305,.268782615661621,.646883964538574,.646884918212891
2.50,.256967544555664,.25696849822998,.626051902770996,.626052856445312
2.55,.245628356933594,.24562931060791,.605178833007812,.605179786682129
2.60,.23475170135498,.234752655029297,.584338188171387,.584339141845703
2.65,.224325180053711,.224326133728027,.563604354858398,.563605308532715
2.70,.214337348937988,.214338302612305,.54304313659668,.543044090270996
2.75,.20477294921875,.204773902893066,.52271842956543,.522719383239746
2.80,.195618629455566,.195619583129883,.502688407897949,.502689361572266
2.85,.186860084533691,.186861038208008,.483007431030273,.48300838470459
2.90,.178483963012695,.178484916687012,.463719367980957,.463720321655273
2.95,.170475959777832,.170476913452148,.444867134094238,.444868087768555
3.00,.162822723388672,.162823677062988,.426484107971191,.426485061645508
3.05,.155509948730469,.155510902404785,.408598899841309,.408599853515625
3.10,.148523330688477,.148524284362793,.391234397888184,.3912353515625
3.15,.141851425170898,.141852378845215,.374408721923828,.374409675598145
3.20,.135479927062988,.135480880737305,.358132362365723,.358133316040039
3.25,.129397392272949,.129398345947266,.342413902282715,.342414855957031
3.30,.123590469360352,.123591423034668,.327258110046387,.327259063720703
3.35,.118046760559082,.118047714233398,.312664031982422,.312664985656738
3.40,.112756729125977,.112757682800293,.298627853393555,.298628807067871
3.45,.107707023620605,.107707977294922,.285144805908203,.28514575958252
3.50,.102889060974121,.102890014648438,.27220630645752,.272207260131836
3.55,.0982904434204102,.0982913970947266,.259800910949707,.259801864624023
3.60,.093902587890625,.0939035415649414,.247917175292969,.247918128967285
3.65,.0897159576416016,.089716911315918,.236542701721191,.236543655395508
3.70,.0857200622558594,.0857210159301758,.225661277770996,.225662231445312
3.75,.0819072723388672,.0819082260131836,.215259552001953,.21526050567627
3.80,.0782690048217773,.0782699584960938,.205320358276367,.205321311950684
3.85,.0747966766357422,.0747976303100586,.195829391479492,.195830345153809
3.90,.0714836120605469,.0714845657348633,.186768531799316,.186769485473633
3.95,.0683212280273438,.0683221817016602,.178121566772461,.178122520446777
4.00,.065302848815918,.0653038024902344,.16987419128418,.169875144958496


==> CSVdata/n=3/plotData,lambda=0.5.csv <==
p,FI*,t1*,t2*,s1,s2
0.,0.,1,1,,
.00482925032799208,.02399850452,,,,
.0090311552165168,.04504274405,,,,
.0137566367271764,.0688599645,,,,
.0185134417967106,.09296633113,,,,
.0232476386020888,.1170605018,,,,
.0276368450600483,.1394675101,,,,
.0321816141145052,.1627175701,,,,
.0368818207719839,.1867949175,,,,
.0415669538071021,.2108083669,,,,
.0463861890097738,.2355044139,,,,
.0506309739994514,.2572388806,,,,
.0554095965232379,.2816724819,,,,
.0602078405302278,.3061560178,,,,
.0648318377239563,.3296903091,,,,
.0690308701627096,.3510013674,,,,
.0740239258715002,.3762569997,,,,
.0782536989970413,.3975714086,,,,
.0831739306820632,.4222635239,,,,
.0875291694244826,.4440222076,,,,
.0923075565931241,.467782037,,,,
.0968577111678025,.4902912208,,,,
.101605320123919,.5136509731,,,,
.105965107188753,.5349844133,,,,
.11066772652495,.557864183,,,,
.115552426368172,.5814811879,,,,
.119804571941153,.6019132678,,,,
.124397005651307,.6238450964,,,,
.129141439043858,.6463522789,,,,
.133782941509241,.6682205224,,,,
.138273833806109,.6892352286,,,,
.143260204025604,.7124004528,,,,
.147740679445596,.7330629715,,,,
.152524543294768,.7549638114,,,,
.156859434964088,.774664727,,,,
.161598616553588,.7960448449,,,,
.166057817096251,.8160102509,,,,
.170718966523566,.8367221008,,,,
.175276092069314,.8568153934,,,,
.180046980183298,.8776852826,,,,
.184641912470567,.8976248461,,,,
.189340894395075,.9178528957,,,,
.194000966376784,.9377507133,,,,
.19828308855162,.9558920317,,,,
.203190883801222,.9765162393,,,,
.207580474378718,.9948112984,,,,
.21226069348089,1.014160551,,,,
.21674026034417,1.032528901,,,,
.221714243654834,1.052751821,,,,
.226021347723623,1.07011712,,,,
.230909949366506,1.089663186,,,,
.235365379057251,1.107326441,,,,
.240238918940153,1.126483409,,,,
.244443959650965,1.142875801,,,,
.249233010175493,1.161391348,,,,
.253858996556382,1.179122203,,,,
.258481960892279,1.196691027,,,,
.263087918176455,1.214046638,,,,
.26751280117878,1.23058121,,,,
.272296216888491,1.248303664,,,,
.276855158901464,1.265048659,,,,
.281653230696246,1.282519453,,,,
.285996641077119,1.298200838,,,,
.290796922643929,1.315384829,,,,
.295394755906068,1.331700616,,,,
.299981397913362,1.347837921,,,,
.30477216326714,1.364546598,,,,
.309184633051076,1.379804268,,,,
.313703605676917,1.395300434,,,,
.318693088409356,1.412258759,,,,
.323210656335624,1.427477324,,,,
.327830715727139,1.4429088,,,,
.332529197123858,1.458466091,,,,
.336848015823055,1.472646194,,,,
.341451736702546,1.487636125,,,,
.346020413759447,1.502384875,,,,
.350907478093356,1.518022527,,,,
.355220100661023,1.531703808,,,,
.360195971843973,1.547352588,,,,
.364686311963238,1.561349857,,,,
.369129268800597,1.575084115,,,,
.373906874713858,1.589725948,,,,
.378703807027867,1.604295826,,,,
.383068305165112,1.617439017,,,,
.38770320831654,1.631279357,,,,
.392226420796776,1.644670784,,,,
.397129630844426,1.659059562,,,,
.401372270774356,1.671403545,,,,
.406245096975899,1.685460368,,,,
.410825809778277,1.6985578,,,,
.415362277890465,1.711418149,,,,
.419902354796928,1.724179423,,,,
.424532945858071,1.737083351,,,,
.429441294808462,1.750639048,,,,
.433941770153868,1.762958595,,,,
.438384317208333,1.775017425,,,,
.443133326894512,1.787796719,,,,
.447871998401701,1.800434312,,,,
.452125237482966,1.811681126,,,,
.457163505889028,1.824886916,,,,
.46137929525408,1.835840177,,,,
.466310134260247,1.848540209,,,,
.471016142775152,1.860550262,,,,
.475218047709834,1.871182883,,,,
.479943528989708,1.883038553,,,,
.484700334336185,1.894864619,,,,
.489434531003092,1.906527383,,,,
.493823737368737,1.917245388,,,,
.498368506607822,1.928247623,,,,
.503068713172987,1.939524368,,,,
.507753846208105,1.950662521,,,,
.51257308136462,1.962013368,,,,
.516817866261983,1.97192252,,,,
.521596489155027,1.982978985,,,,
.526394732977388,1.993975955,,,,
.531018729986488,2.004474587,,,,
.535217762563713,2.013924537,,,,
.540210818503289,2.025058041,,,,
.544440591259573,2.034402026,,,,
.549360823267695,2.045170648,,,,
.553716061687014,2.054612692,,,,
.558494449178756,2.064875192,,,,
.563044603568805,2.074553542,,,,
.567792212571079,2.084554436,,,,
.572151999774384,2.093650948,,,,
.57685461897211,2.103369146,,,,
.581739318769175,2.113360965,,,,
.585991464342156,2.121973869,,,,
.590583898190781,2.131187317,,,,
.595328331583332,2.140609078,,,,
.599969834141029,2.149731509,,,,
.604460726484054,2.158468648,,,,
.609447096565079,2.168066938,,,,
.613927571708128,2.176599181,,,,
.618711435741928,2.185612796,,,,
.623046327642033,2.193694495,,,,
.62778550881612,2.202436352,,,,
.632244709681882,2.210572443,,,,
.636905859016883,2.218984344,,,,
.641462984516474,2.227116836,,,,
.646233872861244,2.235533531,,,,
.650828804733099,2.243545573,,,,
.655527786749921,2.251643211,,,,
.660187858777787,2.259577863,,,,
.664469981091094,2.266784537,,,,
.669377776063754,2.274944437,,,,
.673767366918192,2.282152196,,,,
.678447586066522,2.289742652,,,,
.682927152837487,2.296915986,,,,
.687901136194308,2.30477553,,,,
.692208240124626,2.311491224,,,,
.697096842044452,2.319011805,,,,
.701552271412097,2.325771273,,,,
.706425811341156,2.333061076,,,,
.710630852190439,2.33926316,,,,
.715419902438025,2.346227001,,,,
.720045888818913,2.352852419,,,,
.724668853293282,2.359373427,,,,
.729274810715929,2.365770305,,,,
.733699693764411,2.371820942,,,,
.738483109151023,2.378256667,,,,
.743042051394781,2.384287958,,,,
.747840123051092,2.39052683,,,,
.752183533708908,2.396077584,,,,
.75698381490646,2.402104216,,,,
.761581648214757,2.40776952,,,,
.766168290268208,2.413315702,,,,
.7709590557143,2.418995429,,,,
.775371525729021,2.424123398,,,,
.779890498216392,2.429271621,,,,
.784879980671887,2.434833112,,,,
.789397548598155,2.439756453,,,,
.794017608405084,2.444680257,,,,
.798716089617176,2.449571227,,,,
.803034908224058,2.453962505,,,,
.807638629334335,2.458532274,,,,
.812207306114293,2.46295281,,,,
.817094370540516,2.467554033,,,,
.821406993015869,2.471504064,,,,
.826382864198819,2.475931846,,,,
.830873204502712,2.479807211,,,,
.835316161293914,2.483528305,,,,
.840093767345647,2.487402779,,,,
.844890699382712,2.491159517,,,,
.849255197843058,2.494460518,,,,
.853890100856014,2.497842979,,,,
.85841331333625,2.501020866,,,,
.863316523522372,2.504327483,,,,
.867559163036888,2.50707186,,,,
.872431989376902,2.510089466,,,,
.877012702086966,2.512794517,,,,
.881549170429939,2.51534719,,,,
.886089247336402,2.517775731,,,,
.890719838351389,2.520122425,,,,
.895628187209465,2.522466148,,,,
.900128662693342,2.5244852,,,,
.904571209609336,2.526356635,,,,
.909320219480143,2.528224047,,,,
.914058890618075,2.529951091,,,,
.918526649475098,2.531455711,1,1,,

.918526649475098,,,1,,
.918527126312256,,,,1.,
.918527126312256,,,,.552549909061925,
.918527603149414,,,1,,

.918527603149414,2.53145602760236521,.552549909061925,1.,,
.919872014872967,2.53277331864677180,.549740445757422,,,
.921216426596521,2.53407886199612564,.547103723354371,,,
.922560838320074,2.53537236934743904,.544628198942742,,,
.923905250043627,2.53665356420852550,.542298422247208,,,
.926244780947894,2.53885294199353684,.538562385352386,,,
.928584311852161,2.54101288153814719,.535186490886636,,,
.931215359037908,2.54339323528206807,.531782922416586,,,
.933846406223654,2.54572029361189767,.528742717076089,,,
.936494893698024,2.54800719220268990,.5260100446391,,,
.939143381172392,2.55023658239111972,.523579873766459,,,
.941779280848111,2.55239656497490275,.521435174432588,,,
.94441518052383,2.55449617611670954,.51953903353459,,,
.946858996941866,2.55638737100064573,.517989874004941,,,
.949302813359902,2.55822385236216077,.516627734130794,,,
.954363674058912,2.56184709464116889,.514357773816137,,,
.959597623433465,2.56532810095536723,.512723465780246,,,
.964814787465994,2.56851482475119486,.511759101244707,,,
.970181281944425,2.57148274615259353,.511411388936674,,,
.974908093202071,2.57382380350214435,.511620465137007,,,
.980229363135979,2.57613843900830153,.512427691036311,,,
.985572482715492,2.57810441548039648,.513839545431202,,,
.990721568486336,2.57964311621168685,.515785931966337,,,
.995625495910645,2.58076894770254661,.518199990483457,1.,,

.995625495910645,,,,,
.995625972747803,,,,.518199990483457,1.
.995625972747803,,,,.433706326095963,.835835418612712
.995626449584961,,,,,

.995626449584961,2.58076930663166282,.433706326095963,.835835418612712,,
.995769446013939,2.58098221062182187,.426370058049222,.821955870275114,,
.995912442442918,2.58120403131026022,.420437036363993,.810745054673541,,
.996055438871896,2.58143294517936539,.415367120925526,.801178297567572,,
.996198435300875,2.58166778193890156,.410896238822549,.792763829010429,,
.996341431729853,2.58190771632478855,.406881460767453,.785206393440761,,
.996484428158832,2.58215213066528193,.403214147188936,.778321562878271,,
.99662742458781,2.58240054316827106,.399829489604013,.771973597529859,,
.996770421016788,2.58265256636996066,.396675363487472,.766080674026568,,
.997056413874745,2.58316622015310005,.39094120305793,.755381801654769,,
.997342406732702,2.58369108943929282,.385782857334699,.745813420258203,,
.997628399590659,2.58422569058853879,.381100845826906,.737148341341091,,
.997914392448616,2.58476887763985541,.376780783411616,.72920469497466,,
.998175093392539,2.58527073286083331,.373109227557509,.722485384768016,,
.998435794336462,2.58577839339955728,.369666377019924,.716194618223344,,
.998696495280385,2.58629137912769513,.366398605162098,.710264762896505,,
.998957196224308,2.58680927913191150,.363297900678154,.704665439275577,,
.999217897168231,2.58733173776118131,.360339535652782,.699350227215454,,
.999478598112154,2.58785844420331212,.357513408760436,.694289516952977,,
.999739299056077,2.58838912453865566,.354803548408335,.689459819020183,,
1.,2.58892353547439,.352195779559746,.684843147392088,,


==> CSVdata/n=3/plotData,lambda=0.8.csv <==
p,FI*,t1*,t2*,s1,s2
0.,0.,1,1,,
.00447230562953086,.02964684405,,,,
.00836363484449741,.05508694176,,,,
.0127398415281451,.0832896816,,,,
.0171450565503915,.1112343912,,,,
.0215293343546036,.1385962071,,,,
.0255941211057322,.1635593131,,,,
.0298029723448885,.1889949181,,,,
.0341557723172478,.2148590346,,,,
.0384946128048919,.2401947386,,,,
.0429576435577216,.2657942323,,,,
.0468886834740923,.287957755,,,,
.0513141033556539,.3124819626,,,,
.0557576944364346,.3366574664,,,,
.0600399178201716,.3595347037,,,,
.0639285868969364,.379957074,,,,
.0685525905493356,.4038115234,,,,
.0724697281744753,.4236599732,,,,
.0770262904499846,.4463410308,,,,
.0810596201435752,.4660584971,,,,
.0854848220658121,.4873110838,,,,
.0896986607648781,.5071854804,,,,
.0940953593866454,.5275523257,,,,
.0981329012221951,.5459292629,,,,
.102487935544791,.5654083609,,,,
.10701159224587,.5852727775,,,,
.110949448702265,.6022652511,,,,
.115202441556273,.6203110489,,,,
.119596199330115,.6386268949,,,,
.123894634117206,.65623063,,,,
.128053590795115,.6729733412,,,,
.132671403103232,.6912368224,,,,
.136820712847574,.7073608932,,,,
.141250986652091,.7242842704,,,,
.14526547318714,.7393641649,,,,
.149654367334796,.7555790185,,,,
.153783974693222,.7705826497,,,,
.158100604275051,.7860091107,,,,
.162320898699342,.8008432498,,,,
.166739155845043,.8161163493,,,,
.170994462598671,.8305833089,,,,
.175346128361829,.8451369722,,,,
.179661760135359,.8593349168,,,,
.183627377531056,.872179343,,,,
.188172422586218,.8866678052,,,,
.19223756506543,.8994204308,,,,
.196571854823979,.9128078336,,,,
.200720323165821,.9254230501,,,,
.205326664119516,.939208491,,,,
.209315416920787,.9509608908,,,,
.213842687027552,.9640967592,,,,
.217968802249287,.9758844715,,,,
.222482123856931,.9885816256,,,,
.226376357115944,.9993753561,,,,
.23081143423274,1.011489512,,,,
.235095499776715,1.023014301,,,,
.23937676664431,1.034361606,,,,
.24364228350352,1.045501734,,,,
.247740109836234,1.056051583,,,,
.252169968624653,1.06729181,,,,
.256391945255506,1.077848812,,,,
.260835376852811,1.088798817,,,,
.264857752455324,1.098571914,,,,
.269303230493631,1.109222175,,,,
.273561223802183,1.119277739,,,,
.277808853035847,1.129169824,,,,
.282245518233605,1.139356889,,,,
.28633184884696,1.148610837,,,,
.290516810350633,1.157962721,,,,
.295137505116317,1.168143788,,,,
.299321165746069,1.177233656,,,,
.303599742382628,1.186406175,,,,
.30795094461354,1.195608697,,,,
.311950546180968,1.203957914,,,,
.316213991935022,1.212744378,,,,
.320444984062858,1.221350274,,,,
.324970830487868,1.230432939,,,,
.328964693898846,1.238344387,,,,
.333572783186397,1.247354154,,,,
.337731228499843,1.255377884,,,,
.341845792775029,1.26321898,,,,
.346270271186866,1.271543912,,,,
.350712647525915,1.279793253,,,,
.354754552224071,1.287205532,,,,
.359046875472735,1.29498135,,,,
.363235763450165,1.30247641,,,,
.36777656220971,1.310498816,,,,
.371705615614276,1.317356023,,,,
.376218276290937,1.325136863,,,,
.380460414565401,1.33236032,,,,
.384661578410382,1.339428663,,,,
.388866084312589,1.346419035,,,,
.393154414190783,1.353464079,,,,
.397699972021011,1.360839935,,,,
.401867803434959,1.367521288,,,,
.40598198821556,1.37404137,,,,
.410379984035136,1.380929885,,,,
.414768405802228,1.387721009,,,,
.418707274942357,1.39374749,,,,
.423373149482948,1.400803273,,,,
.427277336930211,1.406639126,,,,
.431843722507237,1.413387375,,,,
.436201895503952,1.419751291,,,,
.440093224761664,1.425371257,,,,
.444469431231584,1.43162241,,,,
.448874646510303,1.437842263,,,,
.453258924186279,1.443961239,,,,
.457323710851917,1.449571726,,,,
.461532562262055,1.455318547,,,,
.465885362148923,1.461196001,,,,
.470224202636567,1.466988899,,,,
.474687233346652,1.472880194,,,,
.478618273177531,1.478013444,,,,
.483043693401057,1.483730627,,,,
.487487284310856,1.489406531,,,,
.491769507523611,1.494815813,,,,
.495658176728612,1.49967722,,,,
.500282180594739,1.505395915,,,,
.504199317877914,1.510188412,,,,
.508755880452642,1.515704062,,,,
.512789209847014,1.520533952,,,,
.51721441206847,1.525777265,,,,
.521428250596554,1.530716532,,,,
.525824949261066,1.535815124,,,,
.529862491224853,1.54044836,,,,
.534217525419212,1.545394148,,,,
.538741182077546,1.550475241,,,,
.54267903853394,1.554852305,,,,
.546932031516185,1.559532093,,,,
.551325789290027,1.564315512,,,,
.555624224162609,1.568945341,,,,
.559783180883264,1.573378586,,,,
.564400993063144,1.578248158,,,,
.568550302551013,1.582576838,,,,
.572980576526511,1.587150232,,,,
.576995063275288,1.591251699,,,,
.581383957038235,1.595689716,,,,
.58551356469588,1.599822142,,,,
.589830194192217,1.604097193,,,,
.594050488573763,1.608233271,,,,
.598468745933192,1.612517664,,,,
.60272405230211,1.616600273,,,,
.607075718150759,1.620731332,,,,
.611391349967034,1.624784644,,,,
.615356967490968,1.628471322,,,,
.619902012289657,1.632652415,,,,
.623967155025342,1.636352316,,,,
.628301444826636,1.640256205,,,,
.632449913082987,1.643953417,,,,
.637056254079428,1.648013994,,,,
.641045006752463,1.651492426,,,,
.6455722771157,1.655398348,,,,
.649698392038217,1.658919412,,,,
.654211713688606,1.662728851,,,,
.658105947075856,1.665980649,,,,
.662541023936179,1.669644687,,,,
.666825089480154,1.673144361,,,,
.671106356475985,1.676603065,,,,
.675371873463432,1.68001077,,,,
.679469699838891,1.683248682,,,,
.683899558328092,1.686709619,,,,
.688121535172672,1.689970252,,,,
.692564966641741,1.693362107,,,,
.696587342500727,1.69639745,,,,
.70103282019707,1.699713367,,,,
.705290813548367,1.702851413,,,,
.709538442824777,1.705944816,,,,
.713975108108026,1.709136478,,,,
.718061438935108,1.712040523,,,,
.722246400310545,1.714979303,,,,
.726867094819756,1.718182505,,,,
.731050755449508,1.7210451,,,,
.735329332470776,1.723935609,,,,
.739680534530707,1.726836722,,,,
.743680136012644,1.72946914,,,,
.747943581980425,1.732238985,,,,
.752174573851788,1.734950686,,,,
.756700420362289,1.737810361,,,,
.760694283687776,1.740298565,,,,
.765302372975327,1.743128093,,,,
.769460818459755,1.745643318,,,,
.773575382692195,1.748096138,,,,
.777999861232269,1.750693669,,,,
.782442237314845,1.753259696,,,,
.78648414231222,1.755557569,,,,
.790776465432647,1.757959102,,,,
.794965353410077,1.760264023,,,,
.799506152297859,1.762718981,,,,
.803435205317715,1.764806271,,,,
.807947866122613,1.767160911,,,,
.812190004311586,1.769332362,,,,
.816391168370294,1.771442257,,,,
.820595674272501,1.77351295,,,,
.82488400410795,1.775582309,,,,
.829429561852686,1.777728224,,,,
.833597393394871,1.779652237,,,,
.837711578047236,1.781510055,,,,
.842109574037794,1.783449896,,,,
.846497995462922,1.785337319,,,,
.850635528564453,1.787072098,1,1,,

.850635528564453,,,1,,
.850636005401611,,,,1.,
.850636005401611,,,,.458856361421428,
.85063648223877,,,1,,

.85063648223877,1.78707290773941718,.458856361421428,1.,,
.856017920752207,1.79196403680875838,.460813141546953,,,
.860700281628354,1.79618280003132536,.462584078573269,,,
.865966086146418,1.80088446099151378,.464648203622304,,,
.871266795834986,1.80556954654824642,.466799875786498,,,
.876542312175687,1.81018247572790081,.469012759979708,,,
.881433391136614,1.81441250850656433,.471124615282526,,,
.886497820098305,1.81874251339219595,.473370236799247,,,
.891735459775225,1.82316410189640954,.475752679662871,,,
.896956302275276,1.82751079784438764,.478188985897774,,,
.902326580509694,1.83191446718160300,.480751094992256,,,
.907056724501673,1.83573275696682159,.483056571533031,,,
.912381746305084,1.83995867643002176,.485702723338096,,,
.917728633159637,1.84411889639306570,.488411989544493,,,
.922881349398041,1.84804308824775365,.491069586208934,,,
.927560509381549,1.85152875087859248,.493520832835574,,,
.933124483179983,1.85556915393471611,.496478492769052,,,
.937837898814901,1.85889592602645792,.499018214821328,,,
.943320721714211,1.86264517380333783,.502008225387972,,,
.948173949008687,1.86584634123325754,.504683012954986,,,
.953498708545876,1.86921984827430676,.507643199308365,,,
.95856913882122,1.87228505947694313,.510481460292593,,,
.963859600890478,1.87531566450006371,.513457102700165,,,
.968717896573575,1.87793384961323762,.516194691656246,,,
.973958224800746,1.88056410598381341,.519144877355347,,,
.979401453061358,1.88306258022014794,.522197736148347,,,
.984139799263573,1.88502505683367971,.524835360582275,,,
.989510536193848,1.88698720004628218,.527787688312353,1.,,

.989510536193848,,,,,
.989511013031006,,,,.527787688312353,1.
.989511013031006,,,,.391421881532375,.737887867322996
.989511489868164,,,,,

.989511489868164,1.88698810082712076,.391421881532375,.737887867322996,,
.989854419376647,1.88752278004352525,.390024606852363,.735452629909462,,
.990197348885131,1.88805882406846703,.38870031071013,.733161878500441,,
.990540278393614,1.88859615456360541,.387437062261943,.730998091112945,,
.990883207902098,1.88913470325452693,.386226362305461,.72894423120819,,
.991226137410581,1.88967441013747162,.385067649898851,.726992511478745,,
.991569066919065,1.89021522208736092,.383953231637935,.725135522773617,,
.991911996427548,1.89075709176724516,.38287778648018,.723358352283181,,
.992254925936031,1.89129997676152373,.381838079459739,.721657287143438,,
.992940784952998,1.89238864354819447,.379858160937849,.718462302118242,,
.993626643969965,1.89348095784225134,.377989784384438,.715506782147743,,
.994312502986932,1.89457670000420308,.37621197077707,.71275746577862,,
.994998362003899,1.89567568541658682,.374516310052881,.710187263767605,,
.995623566753411,1.89668017423428559,.373036076030048,.707986751084248,,
.996248771502924,1.89768712518012617,.371604883187041,.705906978196699,,
.996873976252437,1.89869644890084421,.370223033263403,.703937078410171,,
.997499181001949,1.89970806698431693,.36887993231093,.702065673406504,,
.998124385751462,1.90072191034710913,.367575140203354,.700287663773066,,
.998749590500975,1.90173791793488567,.36630255194789,.698588303128078,,
.999374795250487,1.90275603564457652,.365061145297348,.696969488487282,,
1.,1.90377621535335,.363845018716654,.695421888051773,,


==> CSVdata/n=3/plotData,lambda=1.0.csv <==
p,FI*,t1*,t2*,s1,s2
0.,0.,1,1,,
.00413194237086809,.03323191856,,,,
.00772712333438461,.06140153962,,,,
.011770280336098,.09226929526,,,,
.0158402380069278,.1224931255,,,,
.0198908518793928,.1517496787,,,,
.0236462894538353,.178159876,,,,
.0275348275387369,.2048018933,,,,
.0315563591887534,.2316231863,,,,
.0355649937357655,.2576403206,,,,
.039688367091186,.2836778363,,,,
.0433202365870392,.3060223715,,,,
.0474088614334195,.3305377321,,,,
.0515142745662459,.3544945178,,,,
.0554706008342789,.3769772475,,,,
.0590633241084829,.396896698,,,,
.0633354195771464,.4199874347,,,,
.0669544448107895,.4390585053,,,,
.0711642315050076,.4606965814,,,,
.0748906060502947,.4793757818,,,,
.0789790295250686,.4993747822,,,,
.0828721755009845,.5179528446,,,,
.0869342649090206,.5368690208,,,,
.0906645310326734,.5538325887,,,,
.0946881269884819,.5717071174,,,,
.0988675123755246,.5898241856,,,,
.102505679641003,.6052342962,,,,
.106434999958568,.6215124449,,,,
.110494372330883,.6379436208,,,,
.114465676239077,.6536511672,,,,
.118308116970898,.6685143552,,,,
.122574492285373,.6846441288,,,,
.126408020260138,.6988129748,,,,
.130501129623361,.7136130315,,,,
.13421009506211,.7267402085,,,,
.138264973952813,.7407923046,,,,
.142080298984863,.7537371597,,,,
.146068412979293,.7669897628,,,,
.149967523369719,.7796795285,,,,
.154049530597751,.7926900881,,,,
.157980988716414,.8049632648,,,,
.162001472475824,.8172607692,,,,
.165988664599808,.829210589,,,,
.169652480067994,.8399815008,,,,
.173851626055898,.8520861986,,,,
.177607392285863,.8627016648,,,,
.181611822435429,.8738066076,,,,
.185444573042337,.8842348463,,,,
.189700350025815,.8955906599,,,,
.193385540187611,.9052392176,,,,
.197568263983361,.9159884482,,,,
.201380362646564,.9256031448,,,,
.205550199488849,.9359267561,,,,
.209148063485155,.944676152,,,,
.213245610606253,.9544669857,,,,
.217203638837562,.9637533243,,,,
.22115908138478,.9728700244,,,,
.225099972572504,.981794761,,,,
.228885935262709,.9902234648,,,,
.23297866119449,.9991791464,,,,
.236879325767735,1.00756752,,,,
.24098459155452,1.016244846,,,,
.244700845666007,1.023969612,,,,
.248808002150116,1.032366449,,,,
.252741942364377,1.040274209,,,,
.256666307258051,1.048034384,,,,
.260765321599765,1.056006372,,,,
.26454066344832,1.063231018,,,,
.268407129917718,1.070515668,,,,
.272676168321334,1.07842752,,,,
.276541432919366,1.085475028,,,,
.280494389974642,1.092571072,,,,
.284514445478766,1.099674733,,,,
.288209658765158,1.106106272,,,,
.292148636468459,1.112860913,,,,
.296057630417437,1.119463184,,,,
.300239038880235,1.126416762,,,,
.30392895071057,1.132461641,,,,
.308186342971567,1.139332155,,,,
.312028311256138,1.145438676,,,,
.315829738053546,1.151395277,,,,
.319917493080427,1.157707682,,,,
.324021783919018,1.16395091,,,,
.327756080871141,1.169550628,,,,
.331721738357407,1.175414872,,,,
.335591832477646,1.181057632,,,,
.33978705533278,1.187086884,,,,
.343417089499615,1.192231853,,,,
.34758631571084,1.198060316,,,,
.351505607532847,1.203462267,,,,
.355387043270024,1.208739898,,,,
.359271566718327,1.213951272,,,,
.363233534748189,1.219195373,,,,
.367433154486592,1.224677142,,,,
.371283794545763,1.229635237,,,,
.37508487072989,1.234466819,,,,
.379148158612948,1.239564143,,,,
.383202601073445,1.244582136,,,,
.386841703952715,1.249029142,,,,
.391152483740241,1.254228586,,,,
.394759544364775,1.258523323,,,,
.398978406761577,1.263483101,,,,
.403004902523806,1.268154166,,,,
.406600083526815,1.27227419,,,,
.410643240331066,1.2768515,,,,
.41471319823885,1.281400265,,,,
.418763811992838,1.285869843,,,,
.422519249488296,1.289963333,,,,
.426407787731167,1.294151725,,,,
.430429319302199,1.298430601,,,,
.434437953849211,1.302643308,,,,
.438561327165139,1.306922946,,,,
.442193196582007,1.310648165,,,,
.446281821744327,1.314793103,,,,
.450387234719184,1.318903969,,,,
.454343560829247,1.322817954,,,,
.457936284221928,1.326332429,,,,
.462208379888053,1.330463001,,,,
.465827404805758,1.333921596,,,,
.470037191776422,1.337898771,,,,
.473763566045263,1.341378635,,,,
.477851989796483,1.345153449,,,,
.48174513561443,1.34870667,,,,
.485807225061958,1.352371842,,,,
.489537491304088,1.355700214,,,,
.493561087141419,1.359250804,,,,
.49774047248897,1.362896139,,,,
.501378639754448,1.366034517,,,,
.50530796019049,1.369388125,,,,
.509367332562805,1.372814139,,,,
.513338636549984,1.376128453,,,,
.517181077321297,1.379300572,,,,
.521447452517296,1.382783349,,,,
.525280980255106,1.385878013,,,,
.529374089776299,1.389146452,,,,
.533083055412509,1.392076688,,,,
.537137933947781,1.395246483,,,,
.540953259256278,1.398197293,,,,
.544941373171723,1.401249328,,,,
.548840483522657,1.404201665,,,,
.552922490948151,1.407259497,,,,
.556853948711382,1.410173087,,,,
.560874432549777,1.413121164,,,,
.564861624713253,1.416013807,,,,
.568525440299916,1.418644964,,,,
.572724586050867,1.42162932,,,,
.576480352517786,1.42427065,,,,
.580484782706844,1.427058199,,,,
.584317533234767,1.429698881,,,,
.588573310257737,1.432600067,,,,
.592258500301056,1.43508629,,,,
.59644122433376,1.437879312,,,,
.600253322720517,1.440398434,,,,
.604423159602295,1.443125461,,,,
.608021023717077,1.445454769,,,,
.612118570601221,1.448081198,,,,
.61607659883253,1.450591818,,,,
.620032041498225,1.453075193,,,,
.623972932804426,1.455524254,,,,
.627758895534123,1.457853616,,,,
.631851621189458,1.460346177,,,,
.635752285960165,1.462697324,,,,
.639857551628473,1.465146296,,,,
.643573805976914,1.467340874,,,,
.647680962145084,1.469741849,,,,
.651614902398837,1.472017726,,,,
.655539267332004,1.474265039,,,,
.659638281752702,1.476588035,,,,
.663413623798719,1.478705798,,,,
.66728009014964,1.480853191,,,,
.671549128316302,1.483199122,,,,
.675414392914334,1.485300679,,,,
.679367350325041,1.487427982,,,,
.683387405671196,1.489568815,,,,
.687082618878603,1.491516714,,,,
.691021596779366,1.493572218,,,,
.69493059049139,1.495590897,,,,
.699111999033173,1.497727048,,,,
.702801910784523,1.499592301,,,,
.70705930304552,1.501721472,,,,
.71090127148806,1.503621892,,,,
.714702698245976,1.505482754,,,,
.718790453391334,1.507462225,,,,
.72289474399297,1.509427326,,,,
.72662904122154,1.511195868,,,,
.730594698589329,1.513053802,,,,
.734464792709568,1.514846979,,,,
.738660015683179,1.516768562,,,,
.742290049494583,1.518412631,,,,
.746459275824285,1.520279608,,,,
.750378567567308,1.522013925,,,,
.754260003501946,1.523711696,,,,
.75814452695025,1.525391099,,,,
.762106494940619,1.527083656,,,,
.766306114600037,1.528855307,,,,
.770156754777685,1.530459423,,,,
.773957830843335,1.532023793,,,,
.778021118884363,1.533675044,,,,
.782075561028921,1.535300968,,,,
.785898208618164,1.536813982,1,1,,

.785898208618164,,,1,,
.785898685455322,,,,1.,
.785898685455322,,,,.425148830675543,
.78589916229248,,,1,,

.78589916229248,1.53681464610610674,.425148830675543,1.,,
.791180821352641,1.54100761140879849,.427602131392118,,,
.795776364660009,1.54464540904502701,.429755868358427,,,
.800944533742015,1.54872511116664646,.432199710768795,,,
.806146960803477,1.55281992986474182,.434682610459642,,,
.811324661637243,1.55688361038818268,.437178492659495,,,
.816125053101985,1.56064088842500714,.43951337201944,,,
.8210955804142,1.56452099676564149,.441954257778142,,,
.826236106870906,1.56852277760819891,.444500029219399,,,
.83136014759407,1.57250052188753386,.447063633226746,,,
.836630853302511,1.57658032842583040,.449727174033367,,,
.84127329375941,1.58016374585293029,.452095366009259,,,
.846499582154846,1.58418624247460493,.454786660633939,,,
.851747330192566,1.58821249520152641,.457516659150527,,,
.856804507810974,1.59207991069213217,.460174635196075,,,
.861396909574763,1.59558062005060064,.46261010199808,,,
.866857719458516,1.59972850125200750,.465535265673526,,,
.871483741725667,1.60322889105041755,.468037872671437,,,
.87686490536232,1.60728399570469982,.470977891311069,,,
.881628146983846,1.61085725817224579,.473606005617755,,,
.886854177975845,1.61475858182358967,.476517741923172,,,
.891830595328903,1.61845318235352109,.479317208026121,,,
.897022964776357,1.62228467677306054,.482266128514394,,,
.901791180811437,1.62577983950504978,.484999461944855,,,
.906934345968882,1.62952194216044632,.487974428637075,,,
.912276649107234,1.63337461713344601,.491092279602007,,,
.916927139693832,1.63669644695860961,.493827976877204,,,
.921949796931712,1.64024658822840896,.496805561901797,,,
.927138693325806,1.64386816406189018,.499903047045957,,,
.932215016126251,1.64735989274582129,.502952041720309,,,
.937126619455337,1.65068363286421738,.50591670216656,,,
.942580117546844,1.65430240208211621,.509222293506178,,,
.94748032813619,1.65748085785628674,.512198011782714,,,
.952712348869324,1.66078724898891772,.515374478727592,,,
.957453337284724,1.66369489596973552,.518247570243468,,,
.962636489881897,1.66676409218968402,.521370173101484,,,
.967513432543309,1.66953312164677681,.52428113654942,,,
.972611242851639,1.67228712049539530,.527281951548397,,,
.977595284222921,1.67482173557644809,.530157891374777,,,
.982775688171387,1.67726752225428988,.533065623267475,1.,,

.982775688171387,,,,,
.982776165008545,,,,.533065623267475,1.
.982776165008545,,,,.378648235603506,.701311685858468
.982776641845703,,,,,

.982776641845703,1.67726836216214892,.378648235603506,.701311685858468,,
.983527482231617,1.67836002159639497,.378342539984437,.701191709407519,,
.984278322617531,1.67945365619279574,.37804477966649,.701095001140054,,
.985029163003445,1.68054928208618448,.37774492866832,.701015273712918,,
.985780003389358,1.68164691609782646,.377450192794929,.70095487905531,,
.986530843775272,1.68274657573017494,.377155504076978,.700907219046681,,
.987281684161186,1.68384827915686675,.37686238749632,.700879514932375,,
.9880325245471,1.68495204521955078,.376570262438336,.700866879059034,,
.988783364933014,1.68605789342840584,.376277850245331,.700868212158487,,
.989436667138076,,.37602476958834,,,
.990089969343138,1.68798730330798064,.375772513124552,.700906271343498,,
.9907432715482,,.375515673255098,,,
.991396573753262,1.68992319112087142,.37526038304071,.700981475156498,,
.992049875958323,1.69089360071401651,.375005080968099,.701034402574242,,
.992703178163385,1.69186567434141732,.374746861299168,.701094840709702,,
.993356480368447,1.69283942769426043,.37449008601526,.701166573092362,,
.994009782573509,1.69381487687676024,.37422995987492,.701246331702974,,
.994758559751821,1.69493498730145253,.373931130503393,.701348003458792,,
.995507336930132,1.69605737274644652,.373628523596997,.701460450260814,,
.995881725519288,,,.701519677435359,,
.996256114108443,1.69718205955661450,.373322051671912,.701579783353237,,
.996630502697599,,,.701646551528222,,
.997004891286755,1.69830907486111404,.373015348465985,.701713806136546,,
.99737927987591,,,.701784064895841,,
.997753668465066,1.69943844659459908,.372705537751602,.701855841249518,,
.998128057054222,,,.701931016295707,,
.998502445643377,1.70057020352634214,.372391980481541,.702008370308736,,
.998876834232533,,,.702086384294414,,
.999251222821689,1.70170437528679042,.372072473194152,.702168514937284,,
.999625611410844,,,.702253161052921,,
1.,1.70284099255056,.371750223623144,.702338605718053,,


==> CSVdata/n=3/plotData,lambda=2.0.csv <==
p,FI*,t1*,t2*,s1,s2
0.,0.,1,1,,
.00209149266368444,.04468514295,,,,
.00391128924720577,.08101301494,,,,
.00595784083195873,.1193013051,,,,
.00801795828908058,.1553526909,,,,
.0100682843675392,.1889823569,,,,
.0119691991022772,.2183330817,,,,
.0139374862048198,.247027314,,,,
.0159730915419333,.2750363272,,,,
.0180021686669142,.3014069095,,,,
.0200893238952389,.327050056,,,,
.0219276913564096,.3484870344,,,,
.0239972577015389,.3714287287,,,,
.0260753218849211,.3932881941,,,,
.0280779217815393,.4133205082,,,,
.0298964743401675,.4306938076,,,,
.0320589092265456,.4504083338,,,,
.0338907752223589,.4663589966,,,,
.0360216708632833,.4841057588,,,,
.0379078745718725,.4991354116,,,,
.0399773389874007,.5149383766,,,,
.0419479584966874,.529359177,,,,
.0440040932230662,.5437934296,,,,
.045892266757677,.5565300038,,,,
.0479289169981391,.5697438187,,,,
.0500444242078569,.5829261978,,,,
.0518859794528313,.5939762086,,,,
.0538749095684582,.6054901526,,,,
.0559296689948526,.6169510332,,,,
.0579398502228896,.6277591799,,,,
.0598848039226084,.6378560955,,,,
.0620443434006181,.6486732821,,,,
.0639847856710083,.6580575747,,,,
.0660566219737594,.6677446976,,,,
.0679340135994736,.6762402264,,,,
.0699864985304899,.6852355698,,,,
.0719177268966852,.693433374,,,,
.0739364169975191,.7017394829,,,,
.0759100555540411,.7096121372,,,,
.0779762722154179,.7176032448,,,,
.0799662844359991,.7250679165,,,,
.082001359355377,.7324769426,,,,
.0840195828269353,.7396100008,,,,
.0858741205927162,.7459840232,,,,
.0879996301567805,.7530856753,,,,
.0899007112492631,.7592606472,,,,
.0919276602065143,.7656681184,,,,
.093867708991463,.7716371613,,,,
.096021883842007,.7780850049,,,,
.0978872409781618,.7835213033,,,,
.100004438012348,.7895327273,,,,
.101934033266034,.7948699508,,,,
.104044707225547,.8005594574,,,,
.105865861897563,.8053483351,,,,
.107939944489639,.8106716892,,,,
.109943405880292,.8156864401,,,,
.111945558458087,.8205774563,,,,
.113940345477773,.8253349832,,,,
.115856711312731,.8298006662,,,,
.117928353531447,.8345166609,,,,
.119902778778991,.8389071868,,,,
.12198076837925,.8434220191,,,,
.123861849360767,.8474184079,,,,
.125940795987825,.8517383356,,,,
.127932064587192,.8557838526,,,,
.129918486383054,.8597325667,,,,
.131993311647916,.8637672863,,,,
.133904301461043,.867404871,,,,
.135861416427636,.8710546302,,,,
.138022303899132,.8749982854,,,,
.139978810506528,.8784934181,,,,
.141979704986388,.8819959194,,,,
.144014563132949,.8854855266,,,,
.145884993740531,.8886306991,,,,
.147878812199122,.8919193935,,,,
.149857453582001,.89511967,,,,
.151973984825387,.8984751347,,,,
.153841731959809,.9013796109,,,,
.155996724426084,.9046667869,,,,
.157941438984046,.9075760139,,,,
.159865632388671,.910402635,,,,
.161934758451497,.9133861288,,,,
.164012254555766,.9163248947,,,,
.165902468401547,.9189506431,,,,
.167909791542762,.9216902481,,,,
.169868742741432,.9243166128,,,,
.171992266507372,.9271123466,,,,
.173829704967886,.9294895038,,,,
.175940069840227,.9321730212,,,,
.177923923765771,.9346512687,,,,
.179888615825879,.9370642679,,,,
.181854870813198,.9394390565,,,,
.183860326437805,.9418208651,,,,
.1859860758033,.9443022082,,,,
.187935179810903,.9465391479,,,,
.189859195743279,.9487123244,,,,
.191915937109705,.9509979169,,,,
.19396820112995,.9532408499,,,,
.195810229960761,.955222721,,,,
.197992245945286,.9575330058,,,,
.199818055735584,.9594357058,,,,
.201953545285055,.9616267808,,,,
.203991663339758,.963684214,,,,
.205811459943269,.9654940537,,,,
.207858011428072,.9674994379,,,,
.209918129005134,.9694867895,,,,
.211968455023622,.9714342106,,,,
.21386936971838,.9732131587,,,,
.215837656900883,.9750288152,,,,
.217873262198016,.9768789899,,,,
.219902339322997,.9786959356,,,,
.221989494531332,.9805370872,,,,
.223827861952522,.9821359217,,,,
.225897428457573,.9839107666,,,,
.227975492560994,.9856667539,,,,
.229978092377652,.98733472,,,,
.231796644996251,.9888291943,,,,
.233959079982579,.9905817647,,,,
.235790945818472,.9920460108,,,,
.237921841599327,.9937262154,,,,
.239808045167985,.9951931985,,,,
.241877509723444,.9967812485,,,,
.24384812915277,.9982729879,,,,
.245904263899139,.9998086161,,,,
.247792437493721,1.001200418,,,,
.249829087674212,1.002682321,,,,
.25194459486394,1.004200763,,,,
.253786150108914,1.00550562,,,,
.255775080284512,1.006897519,,,,
.257829839710906,1.008316886,,,,
.259840020978923,1.009687519,,,,
.261784974698632,1.010997108,,,,
.263944514116672,1.012432458,,,,
.265884956267121,1.013705695,,,,
.267956792649833,1.015048246,,,,
.269834184375497,1.016249998,,,,
.271886669126603,1.017548024,,,,
.273817897632729,1.018754561,,,,
.275836587693582,1.020000672,,,,
.277810226230114,1.021204351,,,,
.279876442991442,1.02244928,,,,
.281866455032112,1.02363385,,,,
.28390152999147,1.024830848,,,,
.285919753483018,1.026003812,,,,
.28777429130877,1.027069461,,,,
.289899800752893,1.028276714,,,,
.291800881965317,1.029343951,,,,
.293827830942558,1.030469029,,,,
.295767879687526,1.031533688,,,,
.297922054558061,1.032702134,,,,
.299787411634245,1.033702454,,,,
.301904608788371,1.034825152,,,,
.303834203902127,1.035836824,,,,
.30594487788163,1.036931042,,,,
.307766032613616,1.03786493,,,,
.309840115085751,1.038917159,,,,
.311843576476405,1.039922259,,,,
.31384572911417,1.040915789,,,,
.315840516193827,1.041894992,,,,
.317756882048775,1.042825824,,,,
.31982852412756,1.043821369,,,,
.321802949475054,1.044760004,,,,
.323880939015343,1.045737303,,,,
.3257620201168,1.046612792,,,,
.327840966583938,1.047570359,,,,
.329832235203294,1.048477838,,,,
.331818657019147,1.049373796,,,,
.33389348232399,1.050299852,,,,
.335804472237067,1.051144081,,,,
.33776158714369,1.05200017,,,,
.339922474495245,1.052935535,,,,
.341878981102641,1.053773643,,,,
.343879875762411,1.05462226,,,,
.345914733829012,1.055476591,,,,
.347785164396614,1.056254271,,,,
.349778982955155,1.057075338,,,,
.351757624218094,1.057882195,,,,
.35387415550146,1.058736635,,,,
.355741902595902,1.059483325,,,,
.357896895062177,1.060336455,,,,
.3598416097001,1.061098729,,,,
.361765803084734,1.061845957,,,,
.363834929207531,1.062641804,,,,
.365912425191859,1.063432996,,,,
.367802639177571,1.064146108,,,,
.369809962258815,1.064896451,,,,
.371768913457486,1.065621906,,,,
.373892437283396,1.066400821,,,,
.375729875563999,1.067068599,,,,
.37784024049631,1.06782857,,,,
.379824094381874,1.068536256,,,,
.381788786541932,1.069230769,,,,
.383755041529252,1.069919606,,,,
.385760497133868,1.070615845,,,,
.387886246459383,1.071346961,,,,
.389835350526957,1.072011181,,,,
.391759366399362,1.072661167,,,,
.393816107845749,1.073349827,,,,
.395868371706073,1.074030725,,,,
.39780330657959,1.074667042,1,1,,

.39780330657959,,,1,,
.397803783416748,,,,1.,
.397803783416748,,,,.41733386192298,
.397804260253906,,,1,,

.397804260253906,1.07466765458105673,.41733386192298,1.,,
.403062566170597,1.07825009373337455,.419066422212226,,,
.407637790032701,1.08133982659275607,.42055071553122,,,
.412783107773363,1.08478554798815763,.422194873749947,,,
.417962532019957,1.08822450371448998,.423825011727219,,,
.423117339367219,1.09161902605507732,.42542233235534,,,
.427896505639401,1.09474232741162236,.426882639696195,,,
.432845055494132,1.09795327192266767,.428374203202545,,,
.437962852832868,1.10125053392268279,.429896129229251,,,
.443064237330634,1.10451460917376609,.431392654821183,,,
.448311638326446,1.10784975750957670,.432911656680016,,,
.452933551979777,1.11076952487854674,.43423305941715,,,
.458136732056157,1.11403753699208785,.435703140134252,,,
.463361276889842,1.11729983136872524,.437161080099607,,,
.468396093921713,1.12042651670178750,.438549627195857,,,
.472968190130744,1.12325206633613028,.43979713513834,,,
.478404854745895,1.12659581574688583,.441264592886113,,,
.483010422803399,1.12941550139987879,.442494712349456,,,
.488367793331673,1.13268148840995542,.443911288481464,,,
.493109974020696,1.13556066443028958,.445152802798159,,,
.498312897831762,1.13870769340640554,.44650219977561,,,
.503267311684199,1.14169362559923737,.447775273135202,,,
.508436722787074,1.14479872503933389,.449091812448658,,,
.51318385589501,1.14764150086639072,.450290689862246,,,
.518304280267327,1.15069923578756050,.451573469976874,,,
.523622962121111,1.15386672024805037,.452895100399595,,,
.528252890310055,1.15661748968455314,.454037027221768,,,
.533253339595142,1.15958220794010480,.455261858506035,,,
.538419293000951,1.16263898400360755,.456518412240613,,,
.543473170563394,1.16562415029475019,.457739542670701,,,
.5483630569706,1.16850808779028692,.45891377321662,,,
.553792442122992,1.17170589060237207,.460209667785894,,,
.558670986164077,1.17457600211481727,.46136737903508,,,
.56387987323231,1.17763770494654785,.462596972385831,,,
.568599899108972,1.18041014959255586,.463705873276104,,,
.573760134114372,1.18343967494300562,.464912613237097,,,
.578615513107935,1.18628934551199738,.466043112297469,,,
.583690783170074,1.18926773236953798,.467220031977688,,,
.588652787330723,1.19217986090317574,.468366615287178,,,
.59384754583231,1.19522939804959605,.46956287727255,,,
.598850715681033,1.19816780262600764,.470711472728051,,,
.603967179475184,1.20117466682625018,.47188267117998,,,
.609041276365872,1.20415910348569799,.473041402604971,,,
.613703844433098,1.20690412947274606,.474104036330534,,,
.619047673608675,1.21005390314870676,.475319585014702,,,
.623827258127561,1.21287490316974722,.476405169256337,,,
.62892329211315,1.21588715503867717,.477561363399555,,,
.633800846876642,1.21877507631652549,.478666878200406,,,
.639216744603124,1.22198783098843577,.479893674094483,,,
.643906514085033,1.22477549041807676,.480955666546111,,,
.649229444394551,1.22794640814114908,.482161110002707,,,
.6540807175142,1.23084322975180704,.483260164158507,,,
.659387247899041,1.23401995455356617,.48446306579177,,,
.663965886186111,1.23676813476847780,.4855018669276,,,
.669180420740779,1.23990662558573717,.486686512837819,,,
.674217403689491,1.24294748582838643,.487832513554613,,,
.679251096099097,1.24599593209607362,.488979899539328,,,
.684266270462501,1.24904317944134213,.490125579915319,,,
.689084282967862,1.25198050866948529,.491228819557681,,,
.694292682081608,1.25516724558267634,.492424662300714,,,
.699256664093829,1.25821596621247656,.493567965633776,,,
.704481021415082,1.26143729749669653,.494775424494299,,,
.709210322849712,1.26436507407736487,.495872339981052,,,
.714437086270575,1.26761427321318543,.497089433871135,,,
.719443414831786,1.27074020445837821,.498260262891364,,,
.724437557849161,1.27387246084026717,.499433454042913,,,
.729653959587383,1.27715952666142751,.500664953005605,,,
.7344584560198,1.28020146179645788,.501805157889103,,,
.739378917557711,1.28333165352232226,.50297900771148,,,
.744811691754802,1.28680578876172547,.504282800715997,,,
.74973062379236,1.28996820497027787,.505470667776284,,,
.754761153167292,1.29321949882719811,.506693141081501,,,
.759877071964176,1.29654430915763319,.507944912111182,,,
.764579596864877,1.29961725680319473,.509103323794777,,,
.769592336129832,1.30291116908134530,.510346843795324,,,
.774566918097658,1.30619916669223479,.511590274488814,,,
.779888174515717,1.30973805788293762,.512931007542699,,,
.784583952788501,1.31288018945794227,.514123952229468,,,
.790001906115612,1.31652858835197861,.515512137353912,,,
.794891191286899,1.31984275594192879,.516776202009519,,,
.799728883400325,1.32314283809917121,.518038047479742,,,
.80493095654524,1.32671528855067589,.519407656501506,,,
.810154073148351,1.33032767450860634,.520796825054435,,,
.814906335884752,1.33363718248147545,.522073485058508,,,
.819971084594727,1.33718880627438796,.523447749746288,1.,,

.819971084594727,,,,,
.819971561431885,,,,.523447749746288,1.
.819971561431885,,,,.3753077406643,.582368775864427
.819972038269043,,,,,

.819972038269043,1.33718957446625897,.3753077406643,.582368775864427,,
.825204167917257,1.34217223211982173,.37593345905564,.585588899202597,,
.829756615948123,1.34653570214373119,.3764835181856,.588420574543955,,
.834876319884507,1.35147534156849303,.377108446796889,.591637254141192,,
.840029960541904,1.35648380795352841,.377744962327662,.594912144911781,,
.845159106844866,1.36150590649289360,.378386265643488,.598209603774632,,
.84991448204414,1.36619675958224152,.378989692956942,.601300820578396,,
.854838397620908,1.37109050156003942,.379624078978883,.60454087601586,,
.859930718154134,1.37619242435064781,.380291678040865,.60793299728854,,
.865006707550828,1.38132102198115558,.380968250293762,.611357947297161,,
.870227986563734,1.38664319894275900,.381678548737064,.614930260268469,,
.874826891960303,1.39137195206295639,.382317197612245,.618118144761822,,
.88000417018906,1.39674333700908093,.383052198768834,.62175726603802,,
.885202706819646,1.40219011963381579,.383807258847558,.625466428808321,,
.890212460128628,1.40749202351148983,.38455474746559,.629097283714231,,
.894761796076129,1.41235369569733082,.385250699363608,.632444251659943,,
.900171396538901,1.41819569468163409,.386101696741664,.636489398593532,,
.904754037709329,1.42319889089780549,.386843986786222,.63997425838354,,
.910084738817546,1.42908455178067872,.387735567147681,.64410082565761,,
.914803312550861,1.43435625232433828,.388551218790608,.647821540392195,,
.919980335790012,1.44021051369781805,.389478373418511,.651983059410765,,
.924910086173034,1.44585718157630638,.390393991775612,.656027307627826,,
.930053763532943,1.45182795377116536,.391389673687647,.660339725371595,,
.934777265031632,1.45738606122021941,.39234215721015,.664387911194073,,
.939872199520855,1.46346649501547343,.393414493350248,.668857733022339,,
.945164404549907,1.46988176517002977,.394584377536825,.673623206018446,,
.949771284585087,1.47555392297020016,.395653958724089,.67788356569068,,
.954746841232685,1.48177758885402100,.396869912451802,.682611267817014,,
.959887078108222,1.48832082045735814,.398199541087561,.687648490425012,,
.964915797062926,1.49484189938296175,.39958262603524,.692744069094162,,
.969781341223514,1.50127272471410778,.401008874148751,.697849367201118,,
.975183698461277,1.50856435524915566,.402711841223018,.703748516372892,,
.980037956718951,1.51526374030258326,.404364868133128,.709284600411709,,
.985220913529698,1.52258554092750042,.406282919350186,.715479709577923,,
.989917442739083,1.52938545324395681,.408182951642206,.721390041338832,,
.995051989680866,1.53701902852098993,.410476863467156,.728236966962314,,
1.,1.5445960651057,.412952110841025,.735298759699539,,


==> CSVdata/n=3/plotData,lambda=3.0.csv <==
p,FI*,t1*,t2*,s1,s2
0.,0.,1,1,,
.000856057568692921,.04921607874,,,,
.00160090868189769,.08850464977,,,,
.00243857166024251,.1292329663,,,,
.0032817872125547,.1669612113,,,,
.00412099510853696,.2016269647,,,,
.00489904825420073,.2314754573,,,,
.00570467721993854,.2602982205,,,,
.00653785984876872,.2880982922,,,,
.0073683704503415,.3139761962,,,,
.00822265268678828,.338870188,,,,
.00897510494564612,.3594800611,,,,
.00982218797128725,.3813373,,,,
.0106727492012177,.4019747019,,,,
.0114924225514191,.4207277544,,,,
.0122367644795122,.4368698697,,,,
.0131218590263075,.4550521129,,,,
.013871650205486,.4696591113,,,,
.0147438355940279,.4858029702,,,,
.0155158674490142,.4993871834,,,,
.0163629087544007,.5135842847,,,,
.0171694923849485,.5264634664,,,,
.0180110777872459,.5392825512,,,,
.0187839159010846,.5505345531,,,,
.0196175262136622,.5621498551,,,,
.0204834130465202,.5736788505,,,,
.0212371700799536,.5832981404,,,,
.0220512483259103,.5932781735,,,,
.0228922708115974,.6031688255,,,,
.0237150472356246,.6124567989,,,,
.0245111257322465,.6210992824,,,,
.025395035175077,.6303217735,,,,
.0261892671229208,.6382922109,,,,
.027037279252659,.6464904127,,,,
.0278057042815865,.6536556947,,,,
.0286457958058519,.661217741,,,,
.0294362564603223,.6680872378,,,,
.0302625156051285,.6750261201,,,,
.0310703349455982,.6815831399,,,,
.03191604693027,.6882192513,,,,
.0327305680867626,.6944004678,,,,
.0335635336131735,.7005187563,,,,
.0343896017644706,.7063933637,,,,
.0351486726033933,.7116297977,,,,
.0360186534458989,.7174495529,,,,
.0367967746825528,.7224975727,,,,
.0376264142152836,.7277235848,,,,
.0384204851077261,.7325809852,,,,
.0393021987838561,.7378161142,,,,
.0400656980408449,.7422203789,,,,
.0409322765266313,.7470804272,,,,
.0417220687406388,.7513864929,,,,
.0425859773019538,.7559675795,,,,
.0433313842870269,.7598161596,,,,
.0441803158333193,.764086425,,,,
.0450003417969923,.7681016018,,,,
.0458198320575413,.7720106866,,,,
.0466363075612732,.7758064484,,,,
.0474206849133364,.7793634285,,,,
.0482686176035861,.7831135615,,,,
.0490767589403099,.7865991512,,,,
.0499272896430252,.7901776769,,,,
.0506972247422545,.7933404239,,,,
.0515481471604413,.7967541072,,,,
.0523631825585502,.799946141,,,,
.0531762341376886,.8030573224,,,,
.0540254696633689,.8062317143,,,,
.0548076465849651,.8090897164,,,,
.055608702744064,.81195354,,,,
.0564931639268294,.8150437658,,,,
.0572939710817101,.8177788872,,,,
.0581129463969868,.8205163456,,,,
.0589458231972866,.8232403191,,,,
.05971139904947,.8256925193,,,,
.0605274781166897,.8282536753,,,,
.0613373451370021,.8307430887,,,,
.062203651111551,.8333501687,,,,
.0629681286058255,.8356043292,,,,
.0638501769358354,.8381526895,,,,
.0646461575506362,.84040556,,,,
.0654337387629728,.8425922278,,,,
.066280641579042,.8448978672,,,,
.0671309702915778,.8471665503,,,,
.0679046435141645,.8491915845,,,,
.0687262501101075,.8513024143,,,,
.0695280578474426,.8533240661,,,,
.0703972258936408,.8554740197,,,,
.0711492979082562,.8573004053,,,,
.0720130799587696,.8593603192,,,,
.0728250804967735,.8612609238,,,,
.0736292379951044,.8631098847,,,,
.0744340352067332,.8649280233,,,,
.0752548774195373,.8667500004,,,,
.0761249564138715,.8686464828,,,,
.0769227336506032,.8703547408,,,,
.0777102422227319,.8720130106,,,,
.0785520759255914,.8737556854,,,,
.0793920770300621,.8754644644,,,,
.0801460279043568,.8769732256,,,,
.0810391370847022,.8787306678,,,,
.0817864494311029,.8801769812,,,,
.0826605151275462,.8818412946,,,,
.083494726223245,.8834029226,,,,
.0842395773446318,.8847756847,,,,
.0850772402820664,.8862957425,,,,
.0859204558834709,.8878010701,,,,
.086759663754907,.8892751277,,,,
.0875377168842067,.8906207781,,,,
.0883433458826726,.8919933247,,,,
.0891765284951387,.8933910609,,,,
.0900070390967115,.8947628061,,,,
.0908613213249762,.8961519294,,,,
.09161377356747,.8973574961,,,,
.0924608566585675,.8986949836,,,,
.0933114178557698,.9000174368,,,,
.0941310911732429,.9012728422,,,,
.0948754331258822,.9023970409,,,,
.0957605277135878,.9037146347,,,,
.0965103188273099,.9048148403,,,,
.0973825042731261,.9060766136,,,,
.098154536070838,.9071776542,,,,
.0990015774334989,.90836892,,,,
.0998081610313186,.9094873319,,,,
.100649746441798,.9106380349,,,,
.101422584580183,.911680426,,,,
.102256194868214,.9127897361,,,,
.10312208169289,.9139257983,,,,
.103875838726324,.9149015758,,,,
.104689916996826,.9159419491,,,,
.105530939482514,.9170023283,,,,
.106353715922905,.9180257966,,,,
.107149794427709,.9190032212,,,,
.108033703845993,.9200739912,,,,
.108827935744745,.9210233713,,,,
.109675947907211,.9220239748,,,,
.110444372977049,.9229192388,,,,
.111284464427676,.9238857991,,,,
.11207492513942,.924783836,,,,
.112901184267863,.9257109287,,,,
.11370900360015,.9266060657,,,,
.114554715625732,.9275314804,,,,
.115369236708586,.92841165,,,,
.116202202251361,.9293006815,,,,
.117028270410841,.9301714998,,,,
.117787341274309,.9309623341,,,,
.118657322067723,.931857896,,,,
.119435443353469,.9326492755,,,,
.120265082894382,.9334832228,,,,
.12105915377046,.9342720811,,,,
.121940867454772,.9351375002,,,,
.122704366687215,.9358781125,,,,
.123570945222094,.9367090193,,,,
.124360737378827,.937457475,,,,
.125224645948324,.9382666999,,,,
.125970052957943,.9389571066,,,,
.126818984455143,.9397347287,,,,
.127639010418816,.9404772518,,,,
.128458500703911,.94121097,,,,
.129274976232189,.9419338557,,,,
.130059353592435,.942620802,,,,
.13090728622541,.9433552559,,,,
.131715427603044,.944047489,,,,
.132565958281213,.9447679934,,,,
.133335893429535,.9454132288,,,,
.134186815782265,.9461187281,,,,
.135001851188556,.9467871045,,,,
.135814902775877,.9474467861,,,,
.136664138317921,.9481284094,,,,
.137446315280427,.9487496107,,,,
.13824737141498,.9493793498,,,,
.139131832548653,.9500671872,,,,
.139932639703534,.9506833123,,,,
.140751615092449,.9513069772,,,,
.141584491860021,.9519346537,,,,
.14235006769584,.9525058508,,,,
.14316614680397,.9531087445,,,,
.14397601377519,.9537010345,,,,
.144842319766103,.95432807,,,,
.145606797244014,.9548758785,,,,
.146488845574023,.9555016,,,,
.147284826221552,.9560605248,,,,
.148072407425707,.956608271,,,,
.148919310266322,.9571914987,,,,
.149769638929766,.9577711535,,,,
.150543312209627,.9582934648,,,,
.151364918781024,.9588429046,,,,
.152166726518359,.9593739819,,,,
.153035894589103,.9599440434,,,,
.15378796653008,.9604326436,,,,
.15465174860514,.9609885598,,,,
.155463749126779,.961506095,,,,
.156267906666021,.9620138719,,,,
.157072703877649,.9625173764,,,,
.157893546082271,.9630261667,,,,
.158763625060242,.9635603101,,,,
.159561402321519,.9640454612,,,,
.160348910869102,.9645201052,,,,
.16119074460469,.9650228725,,,,
.162030745643704,.9655198528,,,,
.162822723388672,.9659841861,1,1,,

.162822723388672,,,1,,
.16282320022583,,,,1.,
.16282320022583,,,,.456583120842939,
.162823677062988,,,1,,

.162823677062988,.965985173477360237,.456583120842939,1.,,
.168128643580055,.972523488458527874,.459537437949996,,,
.172744466581053,.978063506206188649,.461987993800117,,,
.177935442299533,.984141785092302657,.464620704358557,,,
.183160827174661,.990110747447051964,.467148999422424,,,
.18836137670761,.995914446042088120,.469553073279696,,,
.193182951841333,1.00118278380663650,.471689118775686,,,
.198175413615772,1.00653252627051293,.473813368946345,,,
.203338624724687,1.01196097915605976,.475922855297687,,,
.208485277350093,1.01727450524578589,.477943342085627,,,
.213779242179345,1.02264628886409459,.479941874332149,,,
.218442169282516,1.02730471938540657,.481639320984028,,,
.223691520789405,1.03247314030509818,.483484371898621,,,
.228962426637928,1.03758779182802585,.485271172299813,,,
.234041921098084,1.04245087148984239,.486934667621441,,,
.238654588692171,1.04681500097084124,.488398601347409,,,
.244139496608303,1.05194455143909638,.490085002653229,,,
.248785933069822,1.05624264506793986,.491469920160217,,,
.254190843267572,1.06119175027744550,.493033615875388,,,
.25897510461937,1.06553032834820849,.494377586351986,,,
.264224197586925,1.07024816138330814,.49581137412825,,,
.269222575394393,1.07470248608432595,.497138990554712,,,
.274437858272222,1.07931335904413928,.498487355635079,,,
.279227115989185,1.08351693010717631,.499694276839164,,,
.284392977443174,1.08802059930451622,.500964077556541,,,
.289758855654956,1.09266772995442674,.502250002699992,,,
.29442986841228,1.09668939300716595,.503343226862086,,,
.299474690156765,1.10101006671518786,.504498116642733,,,
.304686484654981,1.10545079843581573,.505664393815124,,,
.309785208783034,1.10977448672802237,.506780453791775,,,
.314718486548435,1.11394003537820563,.507837929631677,,,
.320196050406079,1.11854643091285744,.508987647732288,,,
.325117885156667,1.12267019581680705,.509999867648482,,,
.330372994297512,1.12705876869980659,.511060021080367,,,
.33513490424191,1.13102384908614062,.512003136041348,,,
.340340929596379,1.13534740385576693,.513016194870447,,,
.34523939373989,1.13940589496233757,.51395280727726,,,
.350359700198146,1.14363937817389805,.514915676838258,,,
.355365735667904,1.14777077229857438,.51584173641692,,,
.360606590869518,1.15208903085807779,.516795832545719,,,
.365654157319089,1.15624236895472055,.517700605992221,,,
.370816023049952,1.16048503613805498,.518612168615326,,,
.375935145926393,1.16468882529370532,.519503199968171,,,
.380639088198307,1.16854917841333816,.520311092806169,,,
.386030336881533,1.17297155725299529,.521224874799062,,,
.390852333973353,1.17692593618910268,.522031654197681,,,
.395993588607773,1.18114184064875971,.522881468845939,,,
.400914425302222,1.18517744517988688,.523685345456525,,,
.406378382050658,1.18965981139693522,.524567437862526,,,
.4111097671143,1.19354302227238596,.525322933121438,,,
.416479931481314,1.19795328364038411,.526171463455741,,,
.42137425331664,1.20197597783670651,.526936884419767,,,
.426484107971191,1.20617974661843652,.527728373409365,1.,,

.426484107971191,,,,,
.42648458480835,,,,.527728373409365,1.
.42648458480835,,,,.421512537418106,.528269403165353
.426485061645508,,,,,

.426485061645508,1.20618061803476939,.421512537418106,.528269403165353,,
.431748637867907,1.21212340340186353,.421915148168631,.530195315359807,,
.436328447394828,1.21728922983099697,.422254364057651,.531860873861636,,
.441478922195177,1.22309396669592352,.422624853619654,.533723695221803,,
.446663537685797,1.22893283869329695,.422985658373941,.535587572328945,,
.451823511604007,1.23474040277590524,.423333224084693,.537432570195228,,
.456607467948827,1.24012224014581007,.423645341765375,.539134509608483,,
.461560977646321,1.24569290292355417,.423959682322751,.54088789022047,,
.466683904461539,1.25145269959269090,.42427426094021,.542693019661298,,
.471790401985489,1.25719328634381378,.424578275072021,.544484353558678,,
.477043062357204,1.26309811175456654,.424882627601113,.546319145965047,,
.481669608471693,1.26829957703189633,.425142005639768,.54792828283795,,
.48687800360214,1.27415635877899414,.42542604957565,.549732746478205,,
.492107784903406,1.28003906902653308,.425702058487522,.551538899624533,,
.497147648242085,1.28571054521519890,.425960801560601,.553273045451545,,
.501724326981142,1.29086331666777743,.426189839234839,.554842848073211,,
.507166440667727,1.29699419956689432,.42645460030647,.556704288645058,,
.511776624803491,1.30219153465041670,.426672358728917,.55827652106099,,
.517139364928157,1.30824210364967897,.426919276251601,.560100775064264,,
.52188629861983,1.31360272143344914,.427131782473642,.561711565974621,,
.527094437228114,1.31948995539803438,.427358755945691,.563475188764117,,
.532053816800694,1.32510214578621133,.427569441308685,.565150954861914,,
.5372284091116,1.33096482990224318,.427783527577955,.566896124349826,,
.541980300185908,1.33635533805050999,.427975452187096,.568496359143108,,
.547105856667734,1.34217747465325221,.428177834794414,.570219548846095,,
.552429869340946,1.34823412048618363,.428382508124228,.57200765686705,,
.557064438023873,1.35351445072966969,.428556321568839,.573561798231779,,
.562069899169592,1.35922620127499849,.428739980228116,.575239526230365,,
.567241030317845,1.36513716925678907,.428925971399635,.576971290389955,,
.572299973291123,1.37093042541919363,.429103867265577,.578664629616727,,
.577194760743771,1.37654609900064617,.429272164083073,.580301870103866,,
.582629587671522,1.38279390527826940,.429455343861477,.582119757342912,,
.587513021389799,1.38841961887816789,.429616623795604,.583752947887828,,
.592727129232115,1.39443912461285824,.429785747143598,.585497128442415,,
.597451885906056,1.39990562299108667,.429935964261489,.5870781704695,,
.60261729292245,1.40589544793408971,.430097788526857,.588806950419252,,
.607477538375294,1.41154476604986323,.43024721127715,.590434964998683,,
.612557895289587,1.41746429495973469,.43040120109204,.592138096643464,,
.617524872778009,1.42326641844107771,.430549510238901,.593804618871861,,
.622724837892871,1.42935683357245269,.430702609538261,.595551535100838,,
.627733022328997,1.43523876337937462,.430847862871591,.597235990148263,,
.632854614263042,1.44127081842143401,.43099523720911,.598961297470105,,
.637933796830036,1.44727039290411597,.431139536119468,.600674916210567,,
.642601038105609,1.45279919946718605,.431270771055926,.602252333471871,,
.647950223305324,1.45915505686460145,.431419217214542,.604063842901511,,
.652734598316048,1.46485773131107488,.431551573831524,.605687655108313,,
.657835739965099,1.47095718252379770,.431691861016254,.607422747795617,,
.662718183414249,1.47681424944667672,.431824879609545,.609087078385471,,
.668139509397884,1.48334033456911407,.431972440951642,.610941031864793,,
.67283397935163,1.48901118409692512,.432099418214678,.612550362412605,,
.678162244738727,1.49547050269554838,.432242971081357,.614382092208471,,
.683018380202413,1.50137923063116263,.432373482707546,.616057319541042,,
.688330229227482,1.50786690494737896,.432517187076135,.61789569176055,,
.692913456601586,1.51348576758988473,.432641243041054,.619487441492394,,
.698133217590711,1.51990946407360350,.432782245244788,.621306161943743,,
.703175249017091,1.52613985293537047,.432918303355232,.623070127663192,,
.708213986606316,1.53239181971226412,.433056294482379,.62484031959357,,
.713234187589034,1.53864698561702440,.433193454723267,.626610477346068,,
.718057029101915,1.54468153522821749,.433327086471269,.628318444031541,,
.723270648500676,1.55123368304335774,.433472183640419,.630173768620138,,
.728239605823035,1.55750679918540591,.433611347689929,.631949638017898,,
.73346919942393,1.56413977645111046,.433760583673909,.633828570628921,,
.738203240952564,1.57017220812994807,.433896122409314,.635536977501478,,
.743435243064658,1.57687096626069700,.434048927960224,.637436109420614,,
.748446589379194,1.58331935663014489,.434197549948698,.639264978831605,,
.753445737936541,1.58978425891945463,.434348240943945,.641099954539414,,
.758667367980666,1.59657217513616012,.434507903254643,.643027491792065,,
.763476679873685,1.60285688001476534,.434656777184096,.644813360662119,,
.768402073101943,1.60932675847955164,.434812666055632,.646653508449786,,
.773840292471171,1.61651073150426150,.434988205378635,.648699116674941,,
.778764154666086,1.62305289743300762,.435150545244716,.650563184012492,,
.783799726050384,1.62978157829230752,.43531994856972,.652483544240474,,
.788920772440921,1.63666510022235712,.435497552703029,.654450469396783,,
.793628010597986,1.64302955259612848,.43566373948367,.656271026273109,,
.7986457740416,1.64985415761598397,.435845573043442,.658226322716507,,
.80362534194371,1.65666909936031703,.436031972871217,.660182291652277,,
.808951931761636,1.66400699350525882,.436235187334629,.662291343656561,,
.813652416528761,1.67052481883044646,.436420338475151,.664168377598323,,
.819075800173317,1.67809601304309974,.436640998932531,.6663530764399,,
.823969985787438,1.68497673501745004,.436845830484686,.668342672360152,,
.828812526632902,1.69183134787647149,.437055865126078,.670329314357165,,
.834019813722427,1.69925546208668332,.437288194899153,.672485973458915,,
.839248165361629,1.70676685496558256,.437528986272653,.674673035007866,,
.844005191205735,1.71365255856806820,.437757287021169,.676684280744986,,
.849056941345828,1.72102028079819069,.438008387415735,.678841992133584,,
.853986955746165,1.72826726380067508,.438262110890542,.680970709294702,,
.859331143366891,1.73618861679425951,.438547132625886,.683304481748081,,
.863955351502457,1.74309967366682095,.43880387603827,.685347972442205,,
.86926642266016,1.75110468408146280,.439111145101593,.687723689595975,,
.874259108760626,1.75869783782626832,.439412878416269,.68998663375866,,
.879203570958118,1.76628498956207691,.439723601807534,.692256516969854,,
.884151966512229,1.77394770697011439,.440048720578207,.694559394031121,,
.889199016747711,1.78183751237734778,.440395373765876,.696941960235308,,
.894548805446127,1.79028571815452309,.440781068212112,.699506133007681,,
.899454037813203,1.79811197005941059,.441152028522458,.701895006694664,,
.904296132021331,1.80591564081752853,.441535929374534,.704290732874206,,
.909472251039065,1.81434700875541277,.441966771474825,.706894346747654,,
.914637102098126,1.82285599565722634,.44242099858984,.709540744652967,,
.91927286263565,1.83057847768825988,.442850668139477,.7119596506219,,
.924764255291462,1.83983528329236057,.443388159081222,.714882171083279,,
.929359198016198,1.84767583993129514,.443864494891652,.717378321430676,,
.934733499447396,1.85696129089584550,.444455137916509,.720360649103715,,
.939862749918817,1.86594472211028872,.445055290086441,.723275869491717,,
.944442559496046,1.87407110896487450,.445624741088865,.725940107520759,,
.949593034044853,1.88333486058874455,.446307090567013,.729011579552048,,
.954777649837323,1.89280065670385822,.447043414994724,.732190742256986,,
.959937623604609,1.90236977283617525,.447831278916223,.735450784005388,,
.964721579848811,1.91138164159701995,.448616230883187,.738567015409694,,
.969675089747539,1.92086368766105964,.449491858496442,.741899304224511,,
.97479801646214,1.93084182657305359,.450473323319122,.74547028281244,,
.979904513986091,1.94097393399845486,.451538569279007,.749172719555544,,
.985157174307497,1.95160441280350949,.452739787449691,.753149619961673,,
.989783720321369,1.96115640525097490,.453901097479363,.75681375248334,,
.994992115854283,1.97213898001252175,.455341601102275,.76114723705629,,
1.,1.98294841920258,.456887160980408,.765558184321322,,


==> CSVdata/n=3/plotData,lambda=4.0.csv <==
p,FI*,t1*,t2*,s1,s2
0.,0.,1,1,,
.000343336586089589,.05331223079,,,,
.000642071913835391,.0953831221,,,,
.000978031033638135,.1385467573,,,,
.00131621710856596,.178129636,,,,
.00165279584411281,.2141644152,,,,
.00196484741704188,.2449381044,,,,
.00228795874607743,.2744343432,,,,
.00262212094478152,.3026816227,,,,
.00295521148107639,.3287991763,,,,
.00329783603968692,.3537646447,,,,
.00359961993740551,.3743167738,,,,
.00393935712891488,.3959980709,,,,
.00428048931397385,.4163618688,,,,
.00460923338453494,.4347764861,,,,
.00490776449484921,.4505592917,,,,
.00526274685956006,.4682619953,,,,
.00556346348558359,.4824266911,,,,
.0059132684107318,.498022943,,,,
.00622290504165151,.5110988395,,,,
.00656262550053644,.5247185255,,,,
.00688611971428526,.5370332885,,,,
.00722365198956063,.5492524248,,,,
.00753361198443624,.5599465895,,,,
.0078679457130504,.5709555553,,,,
.0082152244942979,.5818522254,,,,
.00851753169426247,.5909207778,,,,
.00884403175220058,.6003072452,,,,
.00918133826010431,.6095874499,,,,
.00951132687170182,.6182821278,,,,
.00983060782112069,.6263551708,,,,
.0101851148795387,.6349515922,,,,
.0105036552388656,.6423656902,,,,
.0108437650635254,.6499769351,,,,
.0111519551149265,.656617024,,,,
.0114888882447679,.6636124996,,,,
.0118059160621358,.6699563972,,,,
.0121373014786986,.6763538491,,,,
.0124612912951283,.6823895407,,,,
.0128004786071166,.6884884686,,,,
.0131271563019297,.694160688,,,,
.013461231427981,.699766977,,,,
.0137925402433177,.7051423317,,,,
.0140969786362097,.7099274478,,,,
.0144458993903189,.7152386567,,,,
.0147579782723087,.7198396498,,,,
.0150907194514886,.7245970938,,,,
.0154091952167815,.729013714,,,,
.0157628216252638,.7337681201,,,,
.0160690361112554,.7377634124,,,,
.0164165922917852,.7421673536,,,,
.0167333520196287,.7460650917,,,,
.0170798373811077,.7502074352,,,,
.0173787956508104,.7536839763,,,,
.0177192742232653,.7575377575,,,,
.0180481597155135,.7611578019,,,,
.0183768303548259,.7646789153,,,,
.0187042918741547,.768094861,,,,
.0190188798786444,.7712931569,,,,
.0193589578427334,.7746622389,,,,
.0196830768012893,.7777910021,,,,
.0200241967428845,.7810005287,,,,
.0203329924339074,.7838349099,,,,
.020674269479718,.7868918193,,,,
.0210011534199607,.7897480348,,,,
.0213272417155438,.7925298514,,,,
.0216678422041514,.7953661005,,,,
.0219815476882218,.7979178617,,,,
.0223028250146415,.800473111,,,,
.0226575533578336,.8032284503,,,,
.0229787308168363,.8056655088,,,,
.0233071949285059,.8081030914,,,,
.0236412344694269,.8105271205,,,,
.0239482818095756,.8127079843,,,,
.0242755843312345,.814984416,,,,
.0246003954048229,.8171957779,,,,
.024947842290042,.8195102881,,,,
.0252544491148929,.8215103501,,,,
.0256082097420597,.8237701837,,,,
.0259274514342936,.8257668657,,,,
.0262433244019549,.8277038716,,,,
.0265829893173213,.8297451976,,,,
.0269240282472869,.8317527347,,,,
.0272343231768644,.8335437738,,,,
.0275638426088233,.8354097966,,,,
.0278854213685989,.837196125,,,,
.0282340161367936,.8390948993,,,,
.0285356475310302,.8407071626,,,,
.0288820821531801,.8425247543,,,,
.0292077489106703,.8442010057,,,,
.0295302700824378,.8458309992,,,,
.0298530478222071,.8474331379,,,,
.0301822606851839,.8490379804,,,,
.0305312208047692,.8507077279,,,,
.0308511830630758,.8522111249,,,,
.0311670268971345,.8536699582,,,,
.0315046587576135,.8552024402,,,,
.0318415556230437,.8567045131,,,,
.0321439405662139,.8580302687,,,,
.032502137337318,.8595739564,,,,
.0328018597848954,.8608438854,,,,
.0331524188398117,.8623047013,,,,
.0334869935228118,.8636748746,,,,
.0337857288538391,.8648789272,,,,
.0341216879572341,.8662117261,,,,
.0344598740518512,.8675311467,,,,
.0347964527775534,.8688227132,,,,
.0351085043439194,.8700013843,,,,
.0354316156860812,.8712032357,,,,
.0357657778782222,.8724267513,,,,
.036098868414517,.8736271304,,,,
.036441492969846,.874842328,,,,
.0367432768610015,.8758966344,,,,
.0370830140787633,.8770659655,,,,
.037424146250696,.8782217965,,,,
.0377528903081309,.8793187,,,,
.0380514214282898,.8803006919,,,,
.0384064038094084,.8814512899,,,,
.0387071204091796,.8824117835,,,,
.0390569253572986,.8835130266,,,,
.0393665619652475,.8844737238,,,,
.0397062824471033,.88551287,,,,
.0400297766477259,.8864882049,,,,
.0403673089262828,.8874914366,,,,
.0406772689310031,.8884000069,,,,
.0410116026497726,.8893666647,,,,
.0413588814277385,.8903563773,,,,
.0416611886277031,.8912062459,,,,
.0419876886954859,.8921121641,,,,
.0423249952033896,.8930352784,,,,
.0426549838215502,.8939260452,,,,
.0429742647742506,.8947765417,,,,
.0433287718228239,.8957080411,,,,
.0436473121624616,.8965337466,,,,
.0439874220002476,.8974038066,,,,
.0442956120680565,.8981820996,,,,
.0446325451683639,.899022193,,,,
.0449495730087026,.8998025605,,,,
.0452809584187024,.9006080069,,,,
.0456049482318504,.9013855268,,,,
.0459441355602466,.9021891771,,,,
.0462708132255257,.9029533761,,,,
.0466048883581401,.9037251117,,,,
.0469361971767584,.9044808835,,,,
.047240635579495,.9051671064,,,,
.0475895563139149,.9059440523,,,,
.0479016352155939,.9066304809,,,,
.0482343763980554,.9073536964,,,,
.0485528521567853,.9080376815,,,,
.0489064785685491,.9087879059,,,,
.049212693044696,.9094298174,,,,
.0495602492449152,.9101498592,,,,
.0498770089497878,.9107983329,,,,
.0502234943145484,.9114993317,,,,
.0505224525940957,.9120972997,,,,
.0508629311468613,.9127706917,,,,
.0511918166391095,.9134135764,,,,
.0515204872882666,.9140487294,,,,
.05184794881744,.9146744,,,,
.0521625368252112,.9152688677,,,,
.0525026147663294,.9159043431,,,,
.052826733741293,.9165031888,,,,
.0531678536730436,.9171263903,,,,
.0534766493837558,.9176843998,,,,
.053817926403314,.9182944314,,,,
.0541448103468382,.9188722719,,,,
.0544708986457029,.9194425079,,,,
.0548114991408736,.9200316194,,,,
.0551252046413517,.9205684289,,,,
.0554464819579268,.9211125376,,,,
.0558012102814296,.9217067543,,,,
.0561223877404323,.9222389393,,,,
.0564508518816358,.9227775598,,,,
.0567848914094307,.9233195666,,,,
.0570919387430162,.9238127345,,,,
.0574192412810829,.9243331985,,,,
.0577440523349819,.9248444381,,,,
.0580914992267642,.9253855924,,,,
.058398106045052,.9258583068,,,,
.0587518666722187,.9263981807,,,,
.0590711083775789,.9268803564,,,,
.0593869813419586,.9273528282,,,,
.0597266462671697,.9278558397,,,,
.060067685177446,.9283557027,,,,
.0603779801299943,.9288060585,,,,
.0607074995521085,.9292797469,,,,
.0610290783118842,.9297375473,,,,
.0613776730899236,.9302288906,,,,
.0616793044546262,.9306499699,,,,
.0620257390866208,.931129005,,,,
.0623514058375478,.9315749117,,,,
.0626739270257231,.932012359,,,,
.0629967047654924,.9324460749,,,,
.0633259176251876,.9328842929,,,,
.0636748777382098,.933344292,,,,
.063994840006361,.9337620502,,,,
.0643106838305751,.9341707157,,,,
.0646483157041804,.9346035464,,,,
.0649852125433582,.9350313456,,,,
.065302848815918,.9354309981,1,1,,

.065302848815918,,,1,,
.0653033256530762,,,,1.,
.0653033256530762,,,,.497801721614955,
.0653038024902344,,,1,,

.0653038024902344,.935432689141109996,.497801721614955,1.,,
.0680390067532063,.942669514704925104,.501141423204035,,,
.0707742110161781,.949631297512426253,.504259080539011,,,
.0731540976203322,.955487084876694426,.506808505238764,,,
.0755339842244863,.961172520871990010,.509219566166717,,,
.0782104156154275,.967380924345437654,.51177994304848,,,
.0808868470063686,.973410595396350775,.514194334622493,,,
.083581019521904,.979316120119768319,.516489952477201,,,
.0862751920374393,.985071596854916742,.518661967222375,,,
.0916379272051573,.996131402202906857,.522657235855572,,,
.0966098691835165,1.00597519831042792,.526019481400172,,,
.101758027115989,1.01581382344482751,.529203335294168,,,
.107082259414268,1.02566400252670697,.532220221850301,,,
.112389416832042,1.03519995345912741,.534984893325552,,,
.11784848056879,1.04475520830244673,.537608707764876,,,
.122656826879549,1.05298627514121801,.539756924416709,,,
.128069885971737,1.06207152610981526,.542014082840725,,,
.133505171604633,1.07102528632788996,.544127812280786,,,
.138743076445866,1.07951397574654862,.546036002989093,,,
.143499595841956,1.08711770358301618,.547670694874635,,,
.149155557464314,1.09604484301860694,.549505032682037,,,
.153946898852158,1.10352117700952057,.550974929551115,,,
.159520367927337,1.11213041468989005,.552597127647995,,,
.164453832446861,1.11968147098187365,.55396144608694,,,
.16987419128418,1.12791135456828173,.555390162205318,1.,,

.16987419128418,,,,,
.169874668121338,,,,.555390162205318,1.
.169874668121338,,,,.472534213958892,.525490232635951
.169875144958496,,,,,

.169875144958496,1.12791346635256540,.472534213958892,.525490232635951,,
.175107248893799,1.13963897402744596,.473680968513477,.528327305708953,,
.179659674551998,1.14975464256524673,.474611618373356,.530722337146656,,
.184779353327979,1.16104176485424437,.47559119843784,.533339559590629,,
.189932968658192,1.17231556840133000,.476509812581692,.535899014437238,,
.195062089754347,1.18345459296452149,.477362597837244,.538376345884714,,
.199817441583684,1.19371475572177865,.478102322494634,.540615280667306,,
.204741332962236,1.20427524750624593,.478820800585907,.542878185873075,,
.209833628469633,1.21513382152304850,.479515821555614,.545164077750094,,
.214909592920755,1.22589813760323652,.480164687392825,.547390527189027,,
.220130846274074,1.23691296250560923,.480788387925302,.549629800604188,,
.224729729069665,1.24656967940337515,.48130424980333,.551561522962366,,
.229906981855073,1.25739363110841929,.481849608921727,.553694112559556,,
.235105492937838,1.26821502306045208,.482361900807009,.555792893194744,,
.240115221626762,1.27860187985989993,.482824206981219,.557777261093186,,
.24466453521689,1.28800108327381668,.483219558909927,.559549456386262,,
.250074109094583,1.29913936535201269,.483661656106234,.561620417850476,,
.254656727743963,1.30854448061354200,.484011690275162,.563346173457914,,
.259987402654847,1.31945205438285118,.484395099849714,.565322246397134,,
.264705953199082,1.32907955557634572,.4847136154926,.567044027194795,,
.269882950996138,1.33961468676506978,.485041261450216,.568906441450455,,
.27481267715227,1.34962140501206473,.485334225291229,.570654132104781,,
.27995632923396,1.36003794092451868,.485620164941053,.572452651872034,,
.284679807519352,1.36958308797226191,.485866346144148,.574082812739435,,
.2897747169699,1.37985835980110649,.486115949303707,.57581920449554,,
.295066895990804,1.39051060480992716,.486358657234428,.577600032419264,,
.299673753385815,1.39976735603599467,.486556258217971,.579131991669239,,
.304649285581411,1.40974935353266506,.48675691114262,.580768328748421,,
.309789497195636,1.42004605632184244,.486950225177981,.582440168893843,,
.314818191437076,1.43010518947977872,.487126665663442,.584057923801085,,
.31968371168631,1.43982567228453173,.487286041690191,.58560746581523,,
.32508604237459,1.45060574105785034,.487451432803113,.587309792163478,,
.329940276776374,1.46028161641605347,.48758933075714,.588825206603394,,
.335123208115866,1.47060279361454915,.487726889751291,.590427416198561,,
.339819714244508,1.47994738379481516,.487841691639959,.591866480880521,,
.344954235952942,1.49015580887881294,.487959549763937,.593426853681024,,
.349785420737946,1.49975466798700130,.488061606748859,.594882674508635,,
.354835400880895,1.50978240736233849,.488161256968964,.596392041997474,,
.359772679522959,1.51958141644317246,.488251023438996,.597856856841852,,
.364941552698031,1.52983570646149114,.488337848670495,.599378545439993,,
.369919791900774,1.53970839693617711,.488414142542424,.600832658285866,,
.375010760508598,1.54980199686256004,.488485091045916,.602310346080876,,
.380059573325975,1.55981014724374956,.488549999927797,.603765342705046,,
.38469890795573,1.56900560874969908,.488604693802044,.605093317833339,,
.390016108990073,1.57954424110557556,.488661156785871,.606606441611591,,
.394771876982004,1.58897041376567083,.488707331699715,.607951431944685,,
.399842517582391,1.59902167753341429,.488751043179483,.60937741022804,,
.404695767636125,1.60864361875524775,.488788934851913,.610734552629196,,
.410084678105935,1.61933012511287822,.488826342108408,.612233232584802,,
.414751078606536,1.62858665046818207,.488854071664222,.61352418925891,,
.420047484913245,1.63909672276603469,.48888285962031,.614982208610968,,
.424874584283781,1.64867966750187067,.488904413162238,.61630412228024,,
.430154672386149,1.65916711837360431,.488924661124583,.617743841576887,,
.434710495455336,1.66822092865844795,.488939391615132,.618980539279289,,
.439899046140006,1.67853831639339068,.48895314878393,.620383574662072,,
.444910929953072,1.68851122631473882,.488962853711669,.6217321946996,,
.449919539623689,1.69848491945764168,.488970708551283,.623075371147102,,
.454909723522976,1.70842976034343041,.488975344933832,.624408544848406,,
.459703728015872,1.71799154451906988,.488978796082322,.625685448630873,,
.464886173832339,1.72833739382817253,.488978425022378,.627060074251781,,
.4698254204704,1.73820730641277144,.488976598510362,.628366506939275,,
.475023744975103,1.74860562222210247,.488973233715492,.629736683064702,,
.479729480441884,1.75802858474583945,.488968725985065,.630973533857541,,
.484930199056673,1.76845434278084812,.488960438116127,.632336973255842,,
.489911581232136,1.77845240836010099,.488952073681297,.633639835659871,,
.494880838583962,1.78843840360053474,.488942539721489,.634935384281486,,
.500071247148067,1.79888249133295886,.488931643383726,.636286365434196,,
.504851802918206,1.80851477267527705,.488918781185795,.637527173064408,,
.509747745943182,1.81839288953503941,.488905747736287,.638795967006364,,
.515153448788652,1.82931581754763206,.488890755403294,.640194724537218,,
.520047869934729,1.83922097731097400,.488875798779116,.641458016235066,,
.52505333233198,1.84936651102199745,.488859367683445,.642748413615056,,
.530143758658243,1.85970107306660171,.488842685991984,.64405880449601,,
.534822851017764,1.86921601646822833,.488826562373058,.645261628887746,,
.539810611952624,1.87937549801274173,.488809416206727,.646543004674962,,
.544760405727029,1.88947539695652011,.488791259116286,.647811806236901,,
.550055146483231,1.90029936350332851,.488771594445984,.649168748830872,,
.554727525833081,1.90986894076293834,.488755264577844,.650365882659772,,
.560118481660525,1.92093174730134186,.488734888031537,.651744887402143,,
.56498340366978,1.93093544100297154,.488717380761822,.652989826878083,,
.569796989707841,1.94085314835786660,.488699135418994,.654220152818442,,
.574973141077591,1.95154021630077601,.488679931693364,.65554326776582,,
.580170231046613,1.96229448150820307,.488661736765523,.656871602332195,,
.584898813399684,1.97210071957168309,.488644776718409,.65807986425439,,
.589920357815753,1.98253749464427531,.488627822784362,.65936385233332,,
.59482089438162,1.99274619646549489,.488611874476474,.660616548649463,,
.600133127718796,2.00383938614109525,.488594235491312,.661975463939355,,
.604729686514846,2.01346120512533577,.488579846231506,.663151698438478,,
.610009001400918,2.02453938327361360,.488563427917292,.664503467821154,,
.61497183493657,2.03498061450883316,.488549386630501,.665775326553458,,
.619886732912467,2.04534760397430881,.488536693763042,.667036089166179,,
.624805540726424,2.05575001139325364,.488524202693224,.668299068512978,,
.62982241333983,2.06638850159986953,.488513343707155,.669589144449143,,
.6351402142644,2.07769755699302294,.48850176212019,.670957374219607,,
.640016116975209,2.08809691935551589,.488493062608708,.672214500923017,,
.644829259046496,2.09839132575367238,.488485255924672,.673457218654094,,
.649974428706437,2.10942839371942759,.48847810306028,.674787569486432,,
.655108397781753,2.12047574276540596,.488472765355243,.676117966723537,,
.659716439904954,2.13042127712661555,.488469332514827,.677314298718005,,
.66517499810014,2.14223994805724471,.48846670743568,.678734156418942,,
.66974246647084,2.15216121864388477,.488465927226181,.679924800876466,,
.675084633560207,2.16380310391006692,.488466259543669,.681320560457014,,
.680183214913027,2.17495312018394005,.488468444897121,.682656562231086,,
.684735640621234,2.18494167999351196,.488473226749175,.683852824863119,,
.689855319147177,2.19621283581754900,.488479661146579,.68520112968381,,
.695008934777436,2.20760026431584677,.48848823724844,.686562418744908,,
.700138055723568,2.21897598052053846,.488498603822692,.687922026543057,,
.70489340745289,2.22956142549992808,.488510762637417,.689186021682128,,
.709817299031471,2.24056220400877715,.488525383157355,.690499689060834,,
.714909594438853,2.25198321721703332,.488542686688612,.691862763706847,,
.719985558889976,2.26341319323653245,.488562952585075,.693226762058611,,
.725206812193287,2.27521898774504283,.488585766905756,.694635327901035,,
.729805694888863,2.28565938833703175,.488608583016371,.69588092691766,,
.734982948074332,2.29746084359274194,.488637571316253,.697288702774107,,
.740181458957067,2.30936318722802625,.488669179479432,.698708739727641,,
.74519118744596,2.32088425598854364,.488702615879036,.700083792289122,,
.749740501186111,2.33139086432906906,.48873601206235,.701337758156251,,
.755150075313842,2.34394056089087410,.488779193954627,.70283645872121,,
.759732693563161,2.35462082043805321,.488818792108898,.704112367302021,,
.765063368824098,2.36710251823544970,.488868579577845,.705604200916279,,
.76978191901828,2.37820426585311751,.488916307972445,.706932515926212,,
.774958917165389,2.39044374164359752,.488972468735742,.708397497478977,,
.779888643121491,2.40215753856872904,.489029692321038,.709800613930716,,
.785032295253188,2.41444253487060312,.489094441061913,.711274511178953,,
.789755773688603,2.42578200050081927,.489157452543312,.712635759400838,,
.794850682989128,2.43807702417569105,.489230811358854,.714113938987824,,
.800142861960024,2.45092016053510031,.489311193901526,.71565976776847,,
.804749719355036,2.46216152318495052,.489386090383408,.717015147990442,,
.809725251700654,2.47436838158414663,.489471309827638,.718488945253307,,
.81486546331488,2.48705302630158753,.489566193081087,.720023420683934,,
.819894157656335,2.49953703721612497,.48966388415525,.721536410398481,,
.824759677955576,2.51168811041436735,.489765250907438,.7230124322644,,
.830162008493834,2.52526533237772099,.489883962523908,.724665039780136,,
.835016242595573,2.53754404531666067,.48999801233544,.726163508704915,,
.840199174135094,2.55073917160438191,.490126326069805,.72777771551129,,
.844895680513774,2.56277389351985185,.490249254905103,.729254430358087,,
.850030201772141,2.57601837887048690,.490392014493457,.730884636447313,,
.854861386907197,2.58856619060877602,.490533819336736,.73243354532821,,
.85991136695013,2.60177390177657841,.490690726908775,.734069183673864,,
.864848645542187,2.61478018999494033,.490853469465884,.735686153158733,,
.870017518967296,2.62849861100239446,.491034266450388,.73739837418791,,
.874995757719972,2.64181295277725692,.491218776663841,.739067859334035,,
.880086726427811,2.65553561761674617,.491419157669796,.740795527205297,,
.885135539295196,2.66925492915852169,.491628675586011,.74253141378896,,
.889774874074973,2.68196161887586548,.491833083941627,.744147476754565,,
.895092074809272,2.69664688010244857,.49208094924056,.746024638845158,,
.899847843101247,2.70989575152670659,.492316515118994,.747728516016533,,
.904918483751642,2.72414493207941399,.492582649567415,.749572021766246,,
.90977173370536,2.73790653940969619,.492851948159509,.751364190242315,,
.915160644225179,2.75333383606107596,.493173092015455,.753388762494395,,
.919827044575757,2.76682235608966343,.493467485535533,.755172015885136,,
.925123451182511,2.78228365570190395,.493823038049794,.757232535751777,,
.929950550202995,2.79652111223984390,.494168876448156,.75914694131948,,
.93523063835537,2.81226117356293859,.494572378879898,.761283589948551,,
.93978646157458,2.82598792088372175,.494944514053939,.76316533598338,,
.944975011959205,2.84179286193568359,.495395457601057,.765354442168706,,
.94998689577227,2.85724122197981467,.495863881869635,.767520267946034,,
.95499550559291,2.87286634240779781,.49636471109794,.769738092090436,,
.959985689642219,2.88862891148402223,.496901682039068,.772005648882393,,
.964779694185123,2.90396429644081966,.497455316569132,.774243544852285,,
.969962139651537,2.92076569881932535,.498100060341881,.776733567508408,,
.974901386539636,2.93700663774261406,.498764329209581,.779182628784563,,
.980099710894316,2.95435403012332110,.49952503953103,.781848962128619,,
.984805446661143,2.97029629233357984,.500270925169721,.784348548778714,,
.990006164875872,2.98819637062778698,.501170295630185,.787218794036659,,
.994987547101341,3.00563666442169231,.502112237661909,.790084028348444,,
1.,3.02349848494287,.503154092033514,.793100094352076,,


==> CSVdata/n=4/plotData,Becker_and_Kersting_Comparison.csv <==
lambda,FI*,t1*,t2*,t3*
.163642298548548554e-2,0.,.253640139427583713e-12,.253570967053629574e-12,.253501822972816471e-12
.327284597097097108e-2,.700000000000000058e-29,.202967449030223017e-11,.202856750606374631e-11,.202746142720197493e-11
.490926895645645619e-2,.142000000000000001e-27,.685201928988702808e-11,.684641403704506683e-11,.684081565940552889e-11
.654569194194194216e-2,.141600000000000007e-26,.162462516614343938e-10,.162285326761652863e-10,.162108426629309348e-10
.981853791291291238e-2,.737700000000000041e-26,.590984976968063592e-11,.590018272100083535e-11,.589053937227746315e-11
.130913838838838843e-1,.401294999999999998e-24,.130123888322210405e-9,.173121002995442477e-9,.129557242702568141e-9
.196370758258258248e-1,.102847240000000002e-22,.439641234645241586e-9,.584278936953355671e-9,.436772504991998966e-9
.261827677677677687e-1,.102730885999999999e-21,.104322371012252533e-8,.138493680250528998e-8,.103415125762105422e-8
.392741516516516495e-1,.263285422500000004e-20,.352803060851292974e-8,.467376269844982531e-8,.348209170871116274e-8
.523655355355355373e-1,.262984853550000001e-19,.838261004585527452e-8,.110794627005831703e-7,.823756966658043338e-8
.751470217717717659e-1,.472983540094000021e-18,.248667334826123323e-7,.327417075585244319e-7,.242516056303514448e-7
.979285080080080084e-1,.393373644538500019e-17,.552396878961485297e-7,.724558037116430923e-7,.534657304998814937e-7
.149168835835835845,.113997079657606004e-15,.196896972445528422e-6,.256044270827245979e-6,.187347452215547824e-6
.200748817817817810,.122631684205337807e-14,.484012612890128875e-6,.623946132497296984e-6,.452692185594300760e-6
.252083649149149158,.757913867279490241e-14,.966483370418240522e-6,.123510198018192491e-5,.888621380688593213e-6
.299677609109109122,.302249289691670233e-13,.163646716275259070e-5,.207442097548810862e-5,.148098303472517578e-5
.348958397897897898,.102131538764931110e-12,.260469659792489991e-5,.327409245083076574e-5,.231889241644018519e-5
.399924660160160150,.303811651957764236e-12,.395337907216145255e-5,.492616215371109833e-5,.346046276013065881e-5
.450727472972972998,.790448821429572586e-12,.570621534987840555e-5,.704846518894465590e-5,.491117736659805602e-5
.502984410410410421,.189996864354490672e-11,.799703517968982244e-5,.978949857381070439e-5,.676449470846742418e-5
.549012349349349393,.382580186471775602e-11,.104766384511069689e-4,.127231586939134636e-4,.872773092209486561e-5
.600828906906906934,.786629697773395469e-11,.138460859627354135e-4,.166646291109908291e-4,.113384569845945025e-4
.652858228228228255,.152750816008106423e-10,.179113602856418815e-4,.213631643983688385e-4,.144172243705190625e-4
.702998120120120085,.275879533452644666e-10,.225416234414660004e-4,.266515926109646774e-4,.178461819470544940e-4
.748529945445445488,.455430318674753560e-10,.274075342601935165e-4,.321476883284455746e-4,.213750357191129679e-4
.802671689689689716,.795465886352638996e-10,.340838194951930852e-4,.396009950667911521e-4,.261119830425821862e-4
.848536848848848835,.123963570835453333e-9,.405563398215880063e-4,.467430253426174457e-4,.306054984562272646e-4
.901888932432432400,.201683658848266661e-9,.491029797214563926e-4,.560642656788142864e-4,.364117055788228743e-4
.949114566566566564,.303069516767339807e-9,.576469432936096491e-4,.652733489032165091e-4,.420908377684561010e-4
1.00092857207207198,.463118327787121105e-9,.681539400509051564e-4,.764667798465921110e-4,.489261482719053522e-4
1.05026775825825824,.679733245173175916e-9,.793340091043089101e-4,.882361590424867001e-4,.560420333246688468e-4
1.10174802302302299,.995439154832454036e-9,.923009897113799560e-4,.101724976107041783e-3,.641175646794983200e-4
1.14902297647647655,.139131295266300845e-8,.105450848364933400e-3,.115245449515350925e-3,.721350514833622372e-4
1.20001540040040044,.196632225942216308e-8,.121046751677226125e-3,.131095265483344067e-3,.814453569709934722e-4
1.25298219769769759,.277349209944738540e-8,.138887374955870579e-3,.149004281195855607e-3,.918614453735629605e-4
1.29908995045045050,.369786580167896786e-8,.155853800923461979e-3,.165837223256598001e-3,.101560537937315633e-3
1.34888758658658658,.498807903390320602e-8,.175758502925213417e-3,.185361670326506558e-3,.112709662978706555e-3
1.40033341741741735,.671758064567980077e-8,.198132589687446503e-3,.207046056010999776e-3,.124976128210629861e-3
1.45066312612612602,.889430724163958093e-8,.221891288120718385e-3,.229795867711179064e-3,.137725172571447990e-3
1.49935970720720713,.115621602314021544e-7,.246724475496375324e-3,.253296657706955815e-3,.150776523975802804e-3
1.55342895795795788,.153183923778116291e-7,.276525146649571351e-3,.281155915992635584e-3,.166105021262149887e-3
1.60201258458458451,.195595335981450157e-7,.305393051674467434e-3,.307816653233902282e-3,.180639839255580304e-3
1.65388597597597609,.251844270106634329e-7,.338498986790305729e-3,.338028751595328221e-3,.196964438184910116e-3
1.70089097847847848,.314494204805009733e-7,.370619647673666472e-3,.367000214687439135e-3,.212483249796614510e-3
1.75227986186186180,.398129230356804812e-7,.408140103553098908e-3,.400449243426075616e-3,.230247503735471107e-3
1.80063279629629625,.493876509666475978e-7,.445827349798732717e-3,.433652574788538842e-3,.247730291872493935e-3
1.85117554504504511,.614806702468559606e-7,.487788676352607993e-3,.470191147150131339e-3,.266807372970228360e-3
1.90059032032032027,.757171296101743254e-7,.531446228281556941e-3,.507760295002141534e-3,.286257523572621721e-3
1.95232301051051049,.936135337969385258e-7,.580045465135794309e-3,.549085358652031947e-3,.307471874557533459e-3
2.00214773973973958,.114218934003929317e-6,.629752612627879440e-3,.590849706584970391e-3,.328732351631874479e-3
2.05310072172172164,.139260992720401326e-6,.683633999414542232e-3,.635587458021920804e-3,.351319341161110540e-3
2.10363178728728739,.168676136566715478e-6,.740219178012139502e-3,.682013466507085542e-3,.374566915588107723e-3
2.15006458858858851,.200318972534329889e-6,.795071751879496331e-3,.726509578126530880e-3,.396675861907463891e-3
2.20328181881881902,.242811105919604798e-6,.861413464626637837e-3,.779701224610259151e-3,.422897497138493823e-3
2.25087994394394375,.287232466914781353e-6,.923992139484156537e-3,.829289298064786484e-3,.447150632667811369e-3
2.30162947297297293,.342198085647351199e-6,.994191298069957994e-3,.884282314391238752e-3,.473843284408674071e-3
2.35020324774774769,.403122474332244809e-6,.106484116341018617e-2,.938993917862360281e-3,.500198386676491374e-3
2.40413818218218234,.481577288695964579e-6,.114737312231247930e-2,.100215234914603183e-2,.530387493825680220e-3
2.45084187237237217,.559865208665818538e-6,.122241062493742120e-2,.105891294097120695e-2,.557315555589720673e-3
2.50385097847847859,.661849505612060044e-6,.131170897518905795e-2,.112568955284867421e-2,.588763152797056109e-3
2.55216302402402384,.768408975892607420e-6,.139702171052236341e-2,.118874913875495784e-2,.618242034288765370e-3
2.60500880930930911,.901645739198495056e-6,.149474508840433378e-2,.126015142077903351e-2,.651378956883685118e-3
2.65060578478478481,.103219152698751210e-5,.158285492329172483e-2,.132381255185835909e-2,.680717685192783217e-3
2.70253541741741721,.120044299768431113e-5,.168758594014207608e-2,.139864968365520153e-2,.714971901112106275e-3
2.75269687887887882,.138490889520484247e-5,.179328967096640461e-2,.147331589857577021e-2,.748907412201524911e-3
2.80282557107107122,.159315417925741052e-5,.190348641786836689e-2,.155028260633842570e-2,.783649874002560298e-3
2.85276984884884888,.182690050437094279e-5,.201791683647456694e-2,.162931554980040821e-2,.819085455669447374e-3
2.90075066416416405,.207865781912912433e-5,.213230492788753397e-2,.170746158639767018e-2,.853896232547624316e-3
2.95261919619619606,.238381150443191921e-5,.226097873972457269e-2,.179439812587265800e-2,.892370210724237833e-3
3.00205366816816799,.270967842084108142e-5,.238856595361514176e-2,.187964191933530757e-2,.929849004150619255e-3
3.05408112212212224,.309320511153256762e-5,.252817239248189418e-2,.197188199105966227e-2,.970142593927049370e-3
3.10117849649649635,.347960968288272636e-5,.265935150004475377e-2,.205762082779394019e-2,.100736396983678992e-2
3.15322991191191182,.395404229294702885e-5,.280973728857244077e-2,.215485936198738784e-2,.104931942087742335e-2
3.20308609759759744,.445928999028792188e-5,.295920061506632940e-2,.225044340215169040e-2,.109030561933484899e-2
3.25282093193193189,.501727331800454963e-5,.311367694879439820e-2,.234818223929940872e-2,.113196588443413310e-2
3.30476915915915903,.566265898341861976e-5,.328085898642727254e-2,.245281787680701581e-2,.117629838289735889e-2
3.35261537287287270,.631839904987460533e-5,.344019474592353099e-2,.255149289565901292e-2,.121786319775512371e-2
3.40161644044044031,.705589954100955326e-5,.360877975590384549e-2,.265483534861037053e-2,.126115287196978281e-2
3.45571944144144139,.795399996283428178e-5,.380136285308263055e-2,.277162036154592149e-2,.130978945911951997e-2
3.50470527727727710,.884911948391157618e-5,.398164855723242769e-2,.287978287816646056e-2,.135457784074593428e-2
3.55480246996997007,.985148279104691671e-5,.417191993993350999e-2,.299277437944814751e-2,.140111301421591084e-2
3.60575002452452464,.109678525945432448e-4,.437161215881421220e-2,.311013840938694506e-2,.144918692162842818e-2
3.65258074124124121,.120865848729948036e-4,.456073949921437412e-2,.322019312910000162e-2,.149403412423195002e-2
3.70250076876876877,.133837292005013583e-4,.476828418899343832e-2,.333979036864451989e-2,.154252484165165720e-2
3.75204080180180188,.147851102246355796e-4,.498037179389375622e-2,.346079317081007722e-2,.159133599082925689e-2
3.80503323823823836,.164188813778388541e-4,.521405815265234707e-2,.359276618192856233e-2,.164429803028957031e-2
3.85179676776776780,.179841111310469707e-4,.542618277459758127e-2,.371139018522777947e-2,.169166838071442842e-2
3.90575217317317325,.199437388026219738e-4,.567786929714200229e-2,.385075798012125565e-2,.174705009979111460e-2
3.95444276676676676,.218626413439743253e-4,.591142588689855600e-2,.397880659564881119e-2,.179768461018260683e-2
4.00261956406406405,.239107970654346775e-4,.614856129770605629e-2,.410761286634499581e-2,.184838730951105822e-2
4.05442509809809781,.262893813910583853e-4,.641030479468458411e-2,.424843797275133161e-2,.190356555875578607e-2
4.10644019619619627,.288725705155787939e-4,.668017749770771167e-2,.439222136824046500e-2,.195963818447474807e-2
4.15376623373373377,.314028028038376711e-4,.693190368996715774e-2,.452509747893603542e-2,.201122838250841545e-2
4.20402438338338325,.342883423846039324e-4,.720569673551767209e-2,.466832171689977263e-2,.206659935013584839e-2
4.25307142542542582,.373124559702962607e-4,.747933472993408607e-2,.481016733079274537e-2,.212120377663833079e-2
4.30623893643643640,.408359191016979318e-4,.778316241485207949e-2,.496620736543513120e-2,.218101394242410174e-2
4.35224361561561590,.441016311813782850e-4,.805210844835481214e-2,.510310776658912894e-2,.223327284809074012e-2
4.40508166216216246,.481140541947885770e-4,.836792848183803319e-2,.526246066126633515e-2,.229385860407227112e-2
4.45475220370370373,.521540355799593575e-4,.867156113493058357e-2,.541428845111882259e-2,.235134780270805773e-2
4.50394298198198229,.564240808876349424e-4,.897869061192970754e-2,.556654864029414685e-2,.240877813564898931e-2
4.55317289189189189,.609786049302117489e-4,.929245174208085528e-2,.572078349524183984e-2,.246673384349705999e-2
4.60338428378378417,.659273195943107268e-4,.961902463502397991e-2,.587996199306908569e-2,.252632352377969239e-2
4.65660751801801798,.715232544175023509e-4,.997237830794387749e-2,.605070006694369625e-2,.258999685762191815e-2
4.70540801201201209,.769856619419524864e-4,.103028330746391863e-1,.620902362436376483e-2,.264882272860489593e-2
4.75358036586586596,.827025334094090721e-4,.106350555219772384e-1,.636692932423759284e-2,.270729165590432490e-2
4.80507581931931949,.891857838257180028e-4,.109967564491599661e-1,.653745836312876871e-2,.277021591424560319e-2
4.85645917167167163,.960542163374907806e-4,.113643621750462651e-1,.670934487842849391e-2,.283341871216554603e-2
4.90257878178178164,.102572415853772052e-3,.116999419859347056e-1,.686504733377922473e-2,.289048411094537834e-2
4.95721078578578567,.110743559678985767e-3,.121042696558024895e-1,.705117138304877863e-2,.295847401607854561e-2
5.00292431331331322,.117969726938393888e-3,.124481927272019292e-1,.720826467238544575e-2,.301567430255928089e-2
5.05639141841841866,.126888307357944348e-3,.128568255799333293e-1,.739350559902361270e-2,.308291313532138393e-2
5.10742059059059095,.135886515919722139e-3,.132531332721237908e-1,.757174875155202948e-2,.314740350780407874e-2
5.15298356306306271,.144336201834897166e-3,.136121020362042263e-1,.773204151354078221e-2,.320522998561252170e-2
5.20422389089089066,.154322461391445345e-3,.140214530022831040e-1,.791353550872888993e-2,.327051717704246068e-2
5.25580387287287287,.164908789288697755e-3,.144394360903431704e-1,.809747958921406240e-2,.333648822189035014e-2
5.30713870420420442,.175993858005503472e-3,.148611907272074382e-1,.828172184774132215e-2,.340237287404701735e-2
5.35473266416416394,.186775383459489178e-3,.152572162558129477e-1,.845352085268530340e-2,.346363853564372534e-2
5.40401345295295332,.198465094858013688e-3,.156722192363021214e-1,.863234212560158760e-2,.352723972432646441e-2
5.45497971521521485,.211133243839491363e-3,.161065549692601707e-1,.881820948249816168e-2,.359316959787455911e-2
5.50578252802802837,.224362270869555902e-3,.165445366041424811e-1,.900434967202545788e-2,.365902001679769412e-2
5.55803946546546523,.238613231049802406e-3,.170001241594308315e-1,.919664473557523822e-2,.372686772247850240e-2
5.60406740440440476,.251719185577084698e-3,.174055127397854878e-1,.936664850727019112e-2,.378670190705788666e-2
5.65588396196196186,.267108687740106731e-3,.178663092217036870e-1,.955866491773795304e-2,.385412038478304521e-2
5.70791328328328351,.283253751701600129e-3,.183335176151557394e-1,.975206414861930215e-2,.392185375999357187e-2
5.75805317517517512,.299483508300044544e-3,.187878477662747345e-1,.993892523159171752e-2,.398713877512435130e-2
5.80358500050050008,.314803766026858862e-3,.192037338176639476e-1,.101089608022788165e-1,.404641315532232055e-2
5.85772674474474453,.333756106696099541e-3,.197021497671662424e-1,.103114983445663656e-1,.411685720635006792e-2
5.90359190390390420,.350447117408177839e-3,.201274959123927087e-1,.104833023512305203e-1,.417647814111290518e-2
5.95694398748748721,.370609526447677107e-3,.206256519249167457e-1,.106833308480261367e-1,.424574260424352354e-2
6.00416962162162182,.389137349556840299e-3,.210694367271328648e-1,.108604789616568789e-1,.430695125617780623e-2
6.05598362712712746,.410211965241143097e-3,.215591715986324858e-1,.110548531629724688e-1,.437397126313069685e-2
6.10532281331331372,.431016198067866627e-3,.220280504784491835e-1,.112398801373448619e-1,.443763436430959831e-2
6.15680307807807825,.453498914380344811e-3,.225196744776461656e-1,.114327875360748111e-1,.450387251343316482e-2
6.20407803153153115,.474850938848939749e-3,.229730843899925916e-1,.116097302664312785e-1,.456450872990063310e-2
6.25507045545545548,.498647716871486501e-3,.234640038930533645e-1,.118002864993145256e-1,.462968382682930370e-2
6.30803725275275262,.524215503587276556e-3,.239757092774153073e-1,.119978034361494425e-1,.469710378928887926e-2
6.35414500550550532,.547183212805267788e-3,.244224082467170041e-1,.121693245053848282e-1,.475554000472728968e-2
6.40394264164164184,.572737672559947108e-3,.249059434901997521e-1,.123540608657084269e-1,.481836557633729626e-2
6.45538847247247283,.599959564247262256e-3,.254064227425655625e-1,.125442746563848573e-1,.488293319362054744e-2
6.50571818118118106,.627403206892297467e-3,.258967177741861905e-1,.127296553862862229e-1,.494574398701803919e-2
6.55441476226226261,.654724273939235094e-3,.263715025691544994e-1,.129082816689229714e-1,.500615904414162659e-2
6.60848401301301269,.685947246206553961e-3,.268988539613168390e-1,.131056779750725882e-1,.507280158567565299e-2
6.65706763963963954,.714800658291835024e-3,.273726226661315380e-1,.132821301131686165e-1,.513226688719609688e-2
6.70894103103103134,.746442484492242380e-3,.278781274280006756e-1,.134694924388114763e-1,.519530018021991530e-2
6.75594603353353396,.775858835133443232e-3,.283356613387679077e-1,.136382779248371139e-1,.525198860829585463e-2
6.80733491691691661,.808827020736383232e-3,.288350476091554196e-1,.138216521796621240e-1,.531347534477783282e-2
6.85568785135135172,.840616526313316581e-3,.293039239225284173e-1,.139930265955393960e-1,.537084347086501466e-2
6.90623060010010015,.874639717535571405e-3,.297927529504514593e-1,.141708836038103182e-1,.543028510444377218e-2
6.95564537537537575,.908684382166565960e-3,.302691762766808606e-1,.143434411999946113e-1,.548786195916111958e-2
7.00737806556556553,.945148003129087739e-3,.307661160269998082e-1,.145226132670060668e-1,.554754846755921814e-2
7.05720279479479462,.981055855435463342e-3,.312427234117220280e-1,.146936799148044053e-1,.560444238719461172e-2
7.10815577677677712,.101857060302981933e-2,.317278529372729406e-1,.148670344067999977e-1,.566200502190859160e-2
7.15868684234234198,.105655963187826509e-2,.322064680094991118e-1,.150373057045855487e-1,.571845339203248728e-2
7.20511964364364399,.109214927898701702e-2,.326438790994761086e-1,.151922673239289034e-1,.576974812090446602e-2
7.25833687387387361,.113373211618306830e-2,.331421634104030263e-1,.153680421413460010e-1,.582784176795200608e-2
7.30593499899899879,.117163243751450220e-2,.335848883697994136e-1,.155235493767960087e-1,.587915624028130263e-2
7.35668452802802797,.121276763434904878e-2,.340536544684088768e-1,.156875212212049739e-1,.593318117009690015e-2
7.40525830280280317,.125282954878309840e-2,.344989730144178650e-1,.158426434214978124e-1,.598421151865680470e-2
7.45919323723723693,.129809012287595551e-2,.349893831840479841e-1,.160127442810991012e-1,.604008033581791230e-2
7.50589692742742720,.133793062087941101e-2,.354104154980860383e-1,.161581725895883106e-1,.608777082982735456e-2
7.55890603353353363,.138386375395186702e-2,.358840144500645192e-1,.163210859348058984e-1,.614111225006048252e-2
7.60721807907907888,.142637373101778698e-2,.363115173596009061e-1,.164675309632056691e-1,.618898562739441781e-2
7.66006386436436415,.147356263062501107e-2,.367744394630358240e-1,.166254528360431260e-1,.624052883604469741e-2
7.70566083983983940,.151484377028588790e-2,.371697731504121998e-1,.167597751923201331e-1,.628430135637418792e-2
7.75759047247247224,.156247898189038276e-2,.376152372978612662e-1,.169105285692134934e-1,.633335220195258095e-2
7.80775193393393430,.160910274757167975e-2,.380405529899777856e-1,.170538644287225628e-1,.637991327672294932e-2
7.85788062612612581,.165627741880743627e-2,.384605534551277495e-1,.171948302526371902e-1,.642563016068503894e-2
7.90782490390390347,.170383837047671143e-2,.388738626302017956e-1,.173329835665704569e-1,.647036158692922483e-2
7.95580571921921909,.175003859814322135e-2,.392659637621447163e-1,.174635227143033686e-1,.651255919793605406e-2
8.00767425125125065,.180052370967274445e-2,.396842398139767571e-1,.176022055567178239e-1,.655731428679580917e-2
8.05710872322322302,.184914389403239795e-2,.400773591149309258e-1,.177320032926596115e-1,.659912984276761309e-2
8.10913617717717727,.190082452359125668e-2,.404851517805395397e-1,.178660799481923059e-1,.664224817293373668e-2
8.15623355155155139,.194804057003715751e-2,.408489467406784601e-1,.179851964093689677e-1,.668048863199806851e-2
8.20828496696696774,.200068021983163457e-2,.412449867356256133e-1,.181143310711536359e-1,.672187172181646676e-2
8.25814115265265336,.205152901908414774e-2,.416183046674097959e-1,.182355316201833970e-1,.676063995268871409e-2
8.30787598698698737,.210265161821178480e-2,.419847618104432219e-1,.183539982779294814e-1,.679846334117828553e-2
8.35982421421421407,.215645095175691012e-2,.423610979160758891e-1,.184751241722352876e-1,.683706079151394797e-2
8.40767042792792729,.220634498740505816e-2,.427018380569123418e-1,.185843147534978104e-1,.687178718353529446e-2
8.45667149549549535,.225776410243650220e-2,.430448990725692954e-1,.186937776545228092e-1,.690653272187785518e-2
8.51077449649649687,.231489007323789665e-2,.434166753602190855e-1,.188118538922173520e-1,.694393292726657851e-2
8.55976033233233302,.236691080802362225e-2,.437468954159211595e-1,.189162385785006763e-1,.697692433182597362e-2
8.60985752502502422,.242038287156481208e-2,.440782777629707342e-1,.190205092244144155e-1,.700980861970297055e-2
8.66080507957958012,.247502179667831619e-2,.444086807127245797e-1,.191239756800317511e-1,.704236529924531524e-2
8.70763579629629625,.252545695852116406e-2,.447064810922511852e-1,.192167936485263084e-1,.707150517714762433e-2
8.75755582382382336,.257942198318581980e-2,.450176731430423638e-1,.193133249298751281e-1,.710174069377556005e-2
8.80709585685685603,.263316282760630779e-2,.453200958227202161e-1,.194066681777000268e-1,.713090567921817638e-2
8.86008829329329295,.269083147022327728e-2,.456365180425007816e-1,.195038187393800980e-1,.716118037241739863e-2
8.90685182282282284,.274185906317851247e-2,.459096615845953834e-1,.195872415378969857e-1,.718710796618080017e-2
8.96080722822822828,.280087157742077127e-2,.462177171929877978e-1,.196808160415664346e-1,.721610947634237273e-2
9.00949782182182268,.285423178012564598e-2,.464891875246917982e-1,.197628080671194001e-1,.724144584026870618e-2
9.05767461911911909,.290710895040181393e-2,.467517034317397398e-1,.198416574556155266e-1,.726573995042917222e-2
9.10948015315315374,.296403732084719396e-2,.470272424560200034e-1,.199239325028673295e-1,.729100977918611601e-2
9.16149525125125130,.302124586809369164e-2,.472968734054822273e-1,.200039366123940590e-1,.731549803073893324e-2
9.20882128878878881,.307332231925493268e-2,.475361005501747508e-1,.200744772382433039e-1,.733701544673747656e-2
9.25907943843843917,.312863285144119067e-2,.477838102870877940e-1,.201470569575980911e-1,.735907647060513904e-2
9.30812648048047997,.318260035762972602e-2,.480192802384001374e-1,.202155901664759011e-1,.737982862966302024e-2
9.36129399149149144,.324107012451628962e-2,.482675685078104294e-1,.202873391054247156e-1,.740146523483261199e-2
9.40729867067067005,.329162002548255648e-2,.484765908126458187e-1,.203473065740753453e-1,.741947281196557017e-2
9.46013671721721749,.334961092672765495e-2,.487100417351382375e-1,.204137827257787306e-1,.743934624268387766e-2
9.50980725875875876,.340404227829709883e-2,.489230856064994182e-1,.204739578667053820e-1,.745724805290226469e-2
9.55899803703703732,.345785193769513645e-2,.491279898929368117e-1,.205313626145673493e-1,.747424012640293071e-2
9.60822794694694693,.351159311693413200e-2,.493270419338624963e-1,.205866547790253610e-1,.749051998164490355e-2
9.65843933883883921,.356627520897831582e-2,.495239121797004800e-1,.206408495484829528e-1,.750638540175271960e-2
9.71166257307307390,.362407596796274385e-2,.497258683986445335e-1,.206958981054921054e-1,.752239796475741296e-2
9.76046306706706623,.367691238211907950e-2,.499050171301818543e-1,.207442305772627261e-1,.753636175551825223e-2
9.80863542092092011,.372890367587636789e-2,.500762595784425210e-1,.207899562355950210e-1,.754948087598748905e-2
9.86013087437437363,.378428569156388480e-2,.502532216675062315e-1,.208366830285070248e-1,.756278424251690881e-2
9.91151422672672666,.383933072346893250e-2,.504235874774043857e-1,.208811195776015986e-1,.757532669800854014e-2
9.95763383683683756,.388854083389591609e-2,.505712735174370515e-1,.209191671967436169e-1,.758597049216262146e-2
10.0122658408408416,.394657929318852508e-2,.507398918568082100e-1,.209620205031382720e-1,.759783867187817635e-2
10.0579793683683683,.399491990710344139e-2,.508757708491082150e-1,.209960562613783451e-1,.760716161023852061e-2
10.1114464734734728,.405118843929790085e-2,.510287438064923535e-1,.210337900914075726e-1,.761737424145482022e-2
10.1624756456456460,.410460614056800017e-2,.511688296415002547e-1,.210677481251654794e-1,.762643669668830026e-2
10.2080386181181186,.415205657676809801e-2,.512890920976277337e-1,.210963981384679998e-1,.763397248401195393e-2
10.2592789459459457,.420513268219252934e-2,.514189800739296224e-1,.211267642084255781e-1,.764183081584746300e-2
10.3108589279279279,.425824306606333979e-2,.515440745034459122e-1,.211553805390884454e-1,.764909299466881316e-2
10.3621937592592595,.431077397031854898e-2,.516630212847520032e-1,.211819496643961165e-1,.765568616733163301e-2
10.4097877192192190,.435917643746035807e-2,.517684212948956446e-1,.212049075738090301e-1,.766124322508833239e-2
10.4590685080080075,.440898128044821085e-2,.518726806867218018e-1,.212270089679354769e-1,.766644363055586208e-2
10.5100347702702699,.446014576274782713e-2,.519753634371931186e-1,.212481089898307850e-1,.767123988007892017e-2
10.5608375830830834,.451078976867026662e-2,.520725922682551204e-1,.212673943101552541e-1,.767544258032910008e-2
10.6130945205205212,.456250350719336183e-2,.521673504993237433e-1,.212854449133943226e-1,.767917475057456819e-2
10.6591224594594589,.460772729384134345e-2,.522464697052050786e-1,.212998699415054074e-1,.768197503000101617e-2
10.7109390170170169,.465826646349727820e-2,.523307490858819918e-1,.213144874722545029e-1,.768459208976068030e-2
10.7629683383383377,.470860949313275066e-2,.524103531131150657e-1,.213274689457506744e-1,.768666036727837405e-2
10.8131082302302310,.475673508637083995e-2,.524823867271808908e-1,.213384020410270561e-1,.768813372754384872e-2
10.8586400555555560,.480010174291897740e-2,.525438872036621818e-1,.213470146584739152e-1,.768903833587970733e-2
10.9127817997998005,.485124676878431055e-2,.526122530343626285e-1,.213556575788027697e-1,.768958798777082640e-2
10.9586469589589584,.489420998013314224e-2,.526661871694386260e-1,.213616466954338058e-1,.768961539985521872e-2
11.0119990425425431,.494376195445691419e-2,.527244148150439740e-1,.213671069463365719e-1,.768915227907149019e-2
11.0592246766766760,.498723889259879063e-2,.527719799835500020e-1,.213706150511775821e-1,.768830727220999946e-2
11.1110386821821816,.503451983597920285e-2,.528199505036259717e-1,.213730620921124201e-1,.768692027994416147e-2
11.1603778683683679,.507913015865197985e-2,.528616046663219971e-1,.213740567609315875e-1,.768516179429122506e-2
11.2118581331331324,.512524394293569375e-2,.529009605197789320e-1,.213737353764764069e-1,.768288186021191637e-2
11.2591330865865871,.516719896678805805e-2,.529334776384485298e-1,.213722432405803985e-1,.768039648059345471e-2
11.3101255105105096,.521202976621456659e-2,.529647371575393475e-1,.213693765606012900e-1,.767730462393861543e-2
11.3630923078078077,.525812835217379267e-2,.529930977771656056e-1,.213650476125740590e-1,.767365164514000053e-2
11.4092000605605612,.529786700268943238e-2,.530144442117289269e-1,.213601828785898243e-1,.767011388680124018e-2
11.4589976966966969,.534037592865019804e-2,.530340748123040995e-1,.213538078787927875e-1,.766592747942821014e-2
11.5104435275275279,.538384304544133226e-2,.530506950724370929e-1,.213460263463927727e-1,.766121300276233468e-2
11.5607732362362370,.542592433160878160e-2,.530634297581124362e-1,.213372648654763138e-1,.765622687847927318e-2
11.6094698173173168,.546622214309291313e-2,.530725016935911578e-1,.213277311146945481e-1,.765105894865004011e-2
11.6635390680680686,.551048331001595219e-2,.530789102582322411e-1,.213159568888394990e-1,.764493467102255776e-2
11.7121226946946955,.554982001843085711e-2,.530814500134367123e-1,.213043356060539195e-1,.763909364818049063e-2
11.7639960860860864,.559136648038856352e-2,.530808728304354369e-1,.212908656081479651e-1,.763251281652269423e-2
11.8110010885885881,.562860873314235174e-2,.530774788016541571e-1,.212777350571321279e-1,.762625004753455810e-2
11.8623899719719716,.566888371804983443e-2,.530707132123877934e-1,.212623982502659729e-1,.761908551238068762e-2
11.9107429064064068,.570635923719190873e-2,.530614963436488452e-1,.212470535867818437e-1,.761204878109998824e-2
11.9612856551551552,.574509693479588902e-2,.530489732418793630e-1,.212300901985420822e-1,.760439502889506940e-2
12.0107004304304308,.578254079978388937e-2,.530339384922686105e-1,.212126150074098477e-1,.759662484102095401e-2
12.0624331206206215,.582128705389180386e-2,.530153096214704342e-1,.211934008663980759e-1,.758819394502882171e-2
12.1122578498498505,.585816622204152725e-2,.529946387200675231e-1,.211740291878359070e-1,.757979517153717797e-2
12.1632108318318313,.589543708969203929e-2,.529707955214765575e-1,.211533628038754959e-1,.757093097419556105e-2
12.2137418973973979,.593195782722125576e-2,.529445128613094812e-1,.211320350074297066e-1,.756187280992467147e-2
12.2601746986986981,.596513022167090724e-2,.529181006417608416e-1,.211117249217165105e-1,.755332089273023314e-2
12.3133919289289295,.600269610154549257e-2,.528852294375126639e-1,.210876307804913135e-1,.754325784612484146e-2
12.3609900540540547,.603588678598816330e-2,.528535320908108813e-1,.210653612555748264e-1,.753402712952098812e-2
12.4117395830830830,.607085175428958082e-2,.528174056139584167e-1,.210408894036603449e-1,.752395264899293967e-2
12.4603133578578582,.610391045185030689e-2,.527806293122154851e-1,.210167819075053608e-1,.751409152437128042e-2
12.5142482922922920,.614015355985775887e-2,.527373379430837522e-1,.209892509147756035e-1,.750289892421036279e-2
12.5609519824824822,.617114475294016935e-2,.526978146826037400e-1,.209647806313245193e-1,.749300629436443991e-2
12.6139610885885887,.620588095349654690e-2,.526507247020069555e-1,.209363180387769354e-1,.748155922905549640e-2
12.6622731341341339,.623713494063988984e-2,.526057932315466686e-1,.209097576357830037e-1,.747092976938203406e-2
12.7151189194194192,.627088314651353795e-2,.525545036745459770e-1,.208800477656966126e-1,.745909465321312627e-2
12.7607158948948953,.629963603621675611e-2,.525084967551713161e-1,.208538771908647960e-1,.744871338491326796e-2
12.8126455275275273,.633197189600334491e-2,.524541744411744712e-1,.208234849818555133e-1,.743670493448375398e-2
12.8628069889889893,.636279464572728822e-2,.523998049785375924e-1,.207935513833244177e-1,.742492366200584852e-2
12.9129356811811817,.639319562141126615e-2,.523436591466683449e-1,.207630888289563539e-1,.741297742539396339e-2
12.9628799589589594,.642308840489956567e-2,.522859669561403714e-1,.207322095604828768e-1,.740090898412456687e-2
13.0108607742742741,.645143620200874530e-2,.522289390209660573e-1,.207020621797459163e-1,.738916379025635409e-2
13.0627293063063057,.648167646838932170e-2,.521655707371804153e-1,.206689571122096287e-1,.737630571999486201e-2
13.1121637782782781,.651010967077492782e-2,.521035590792116865e-1,.206369231653839372e-1,.736390032412366415e-2
13.1641912322322323,.653962876238012650e-2,.520366386624624144e-1,.206027168862766008e-1,.735069081703928866e-2
13.2112886066066064,.656599501084138577e-2,.519746357609651502e-1,.205713306150618822e-1,.733860194251601157e-2
13.2633400220220228,.659474492932130701e-2,.519045820263785984e-1,.205361923556221931e-1,.732510161132962894e-2
13.3131962077077084,.662190203187853002e-2,.518360204389419696e-1,.205021069418680965e-1,.731203775482114088e-2
13.3629310420420424,.664862565034838801e-2,.517662418661440776e-1,.204677002525075584e-1,.729888080300731667e-2
13.4148792692692691,.667615041835126558e-2,.516919256644810601e-1,.204313459097810665e-1,.728500998489604867e-2
13.4627254829829823,.670115414691725871e-2,.516222212547461853e-1,.203974986362382739e-1,.727212269597529281e-2
13.5117265505505504,.672641919021656817e-2,.515496225993914495e-1,.203624854371674303e-1,.725881737970456367e-2
13.5658295515515519,.675391649657073722e-2,.514680838777705971e-1,.203234310054528147e-1,.724400578179588885e-2
13.6148153873873881,.677845608603032130e-2,.513930455407201128e-1,.202877251283973201e-1,.723048987446414052e-2
13.6649125800800793,.680320512507359525e-2,.513151512448496924e-1,.202508823072646629e-1,.721656804012117334e-2
13.7158601346346352,.682801775519009061e-2,.512347757154690830e-1,.202130875471594265e-1,.720231102872120020e-2
13.7626908513513513,.685051151795515456e-2,.511598960829257876e-1,.201780670158780290e-1,.718912164512855272e-2
13.8126108788788784,.687416149496726178e-2,.510790563293877092e-1,.201404521532452391e-1,.717497677897830591e-2
13.8621509119119111,.689730065205391984e-2,.509978236172404439e-1,.201028446532971611e-1,.716085603580367096e-2
13.9151433483483480,.692169156688444455e-2,.509098548420018407e-1,.200623209220713444e-1,.714566312501084197e-2
13.9619068778778779,.694290909002771763e-2,.508313336032660129e-1,.200263169218612806e-1,.713218370509879906e-2
14.0158622832832833,.696703680125366695e-2,.507397322204461501e-1,.199845038289873309e-1,.711655086479116589e-2
14.0645528768768777,.698848924246417338e-2,.506561766987068604e-1,.199465309200924056e-1,.710237288436316779e-2
14.1127296741741741,.700941901691498094e-2,.505726984496767396e-1,.199087442703853243e-1,.708828175785332099e-2
14.1645352082082088,.703160010603274491e-2,.504820704969339423e-1,.198678836141148313e-1,.707306294722451299e-2
14.2165503063063063,.705353588784186740e-2,.503902093481148408e-1,.198266306542844717e-1,.705771689193034589e-2
14.2638763438438438,.707320594095460671e-2,.503059020891229308e-1,.197889078646304208e-1,.704370000215792744e-2
14.3141344934934942,.709379748045830660e-2,.502156404175512147e-1,.197486600945073754e-1,.702876104719407993e-2
14.3631815355355350,.711360109406271486e-2,.501268539705481894e-1,.197092042215168163e-1,.701413162275686501e-2
14.4163490465465465,.713474688830743539e-2,.500298573529969343e-1,.196662447583678228e-1,.699822004428542893e-2
14.4623537257257251,.715277716390269689e-2,.499453214173533819e-1,.196289220467455623e-1,.698441003492099657e-2
14.5151917722722725,.717318403956642130e-2,.498475613430809719e-1,.195858917637655727e-1,.696850347905466922e-2
14.5648623138138138,.719207715765532527e-2,.497550363671209611e-1,.195452895975795245e-1,.695350905238665586e-2
14.6140530920920924,.721051387642908815e-2,.496628319959865824e-1,.195049428196183774e-1,.693862245315264147e-2
14.6632830020020020,.722869570898968493e-2,.495700063032712829e-1,.194644351184010377e-1,.692368957857732083e-2
14.7134943938938942,.724696570245348445e-2,.494747885498861770e-1,.194229945967755550e-1,.690842596373762285e-2
14.7667176281281289,.726603302115259083e-2,.493732881320581088e-1,.193789385818890006e-1,.689221308389266919e-2
14.8155181221221213,.728324934777304766e-2,.492797282944178808e-1,.193384334962219545e-1,.687731936276573044e-2
14.8636904759759751,.729999719904273446e-2,.491869298454349416e-1,.192983531423293227e-1,.686259313548548584e-2
14.9151859294294287,.731763259906098758e-2,.490872650218380988e-1,.192554087317046083e-1,.684682671601396283e-2
14.9665692817817817,.733495740794216748e-2,.489873607123072347e-1,.192124628156993930e-1,.683107189011320122e-2
15.0126888918918926,.735027890507383708e-2,.488973206583905515e-1,.191738413553062224e-1,.681691356621008659e-2
15.0673208958958966,.736815229587579890e-2,.487902311245080322e-1,.191280068399261420e-1,.680012298834368860e-2
15.1130344234234233,.738288085025406125e-2,.487002821965852248e-1,.190895897105368244e-1,.678605936898917309e-2
15.1665015285285278,.739984862075175349e-2,.485947029063976133e-1,.190445881028274040e-1,.676959629389374106e-2
15.2175307007007010,.741578582728373136e-2,.484935815664833889e-1,.190015759052262409e-1,.675387175906574065e-2
15.2630936731731737,.742980668097101889e-2,.484030143132437238e-1,.189631246126877283e-1,.673982325963164066e-2
15.3143340010010007,.744534197924715847e-2,.483008660389641978e-1,.189198351726603230e-1,.672401660436072572e-2
15.3659139829829829,.746073487476199473e-2,.481977424120152639e-1,.188762143396370013e-1,.670809885157954474e-2
15.4172488143143145,.747581359143295859e-2,.480948301495456379e-1,.188327623500677624e-1,.669225232729647387e-2
15.4648427742742740,.748958163986689855e-2,.479991844372043008e-1,.187924474094685184e-1,.667755821027944587e-2
15.5141235630630625,.750362576752005867e-2,.478999278915056767e-1,.187506786035975918e-1,.666234244871756389e-2
15.5650898253253249,.751792654505533450e-2,.477970559678203358e-1,.187074594315231012e-1,.664660697045675163e-2
15.6158926381381384,.753195827167867354e-2,.476943065987062639e-1,.186643617874271243e-1,.663092425654101137e-2
15.6681495755755762,.754616246145594066e-2,.475884167519933024e-1,.186200179402013291e-1,.661479671464174773e-2
15.7141775145145139,.755848369644979666e-2,.474949944348161540e-1,.185809533398534517e-1,.660059628791712007e-2
15.7659940720720719,.757214473737348893e-2,.473896643011912297e-1,.185369730383781774e-1,.658461670209207605e-2
15.8180233933933927,.758564148643889238e-2,.472837474494273713e-1,.184928137967280588e-1,.656858016570959283e-2
15.8681632852852861,.759844218404716765e-2,.471815449002758042e-1,.184502641498745165e-1,.655313561563829108e-2
15.9136951106106110,.760989378693018286e-2,.470886341979035172e-1,.184116335604487293e-1,.653911978657027541e-2
15.9678368548548555,.762329999849601335e-2,.469780430801527149e-1,.183657129344269067e-1,.652246649856808025e-2
16.0137020140140152,.763448008641250207e-2,.468842744121238941e-1,.183268282193382107e-1,.650837102930707737e-2
16.0670540975975982,.764728421731000925e-2,.467751159942578834e-1,.182816186635152665e-1,.649198984815456751e-2
16.1142797317317310,.765844024386434438e-2,.466784286765244208e-1,.182416242144693361e-1,.647750444332414067e-2
16.1660937372372366,.767049089781356250e-2,.465722906835568870e-1,.181977732287872500e-1,.646162873301874604e-2
16.2154329234234247,.768178452405884372e-2,.464711782055576700e-1,.181560485787819123e-1,.644652898885897819e-2
16.2669131881881874,.769338232953162456e-2,.463656437575061045e-1,.181125499463906936e-1,.643079350444848187e-2
16.3141881416416403,.770386791232043327e-2,.462687092849637521e-1,.180726405958466889e-1,.641636192103081822e-2
16.3651805655655664,.771500370240835957e-2,.461641403280446186e-1,.180296347363827110e-1,.640081636859487265e-2
16.4181473628628645,.772638191990557104e-2,.460555205851065005e-1,.179850130324659095e-1,.638469290728628600e-2
16.4642551156156145,.773613241341349327e-2,.459609741406384123e-1,.179462133244057999e-1,.637067815540662361e-2
16.5140527517517519,.774650427496266589e-2,.458588781795678871e-1,.179043569143662630e-1,.635556441650768789e-2
16.5654985825825811,.775704859690301996e-2,.457534309236808101e-1,.178611707319371212e-1,.633997597168937770e-2
16.6158282912912902,.776719867147167547e-2,.456503081615463324e-1,.178189789583922606e-1,.632475170963787275e-2
16.6645248723723718,.777686591571120998e-2,.455505747866810848e-1,.177782129140144247e-1,.631004672290159507e-2
16.7185941231231219,.778742558166678478e-2,.454398973999212002e-1,.177330173666854427e-1,.629374936953336437e-2
16.7671777497497487,.779675994197280130e-2,.453405106766376007e-1,.176924708607277825e-1,.627913320549417214e-2
16.8190511411411414,.780656796007063707e-2,.452344674586692766e-1,.176492479521783083e-1,.626355711452796469e-2
16.8660561436436431,.781531627941277167e-2,.451384491507871091e-1,.176101453671360549e-1,.624947008966100868e-2
16.9174450270270285,.782473133888441155e-2,.450335625424357344e-1,.175674676004547517e-1,.623409958504348924e-2
16.9657979614614618,.783344999367105964e-2,.449349622119092074e-1,.175273815860004234e-1,.621966671303718962e-2
17.0163407102102084,.784242040435817120e-2,.448319967814411816e-1,.174855552744386938e-1,.620461151388786679e-2
17.0657554854854858,.785105132603637797e-2,.447314352718723093e-1,.174447386475304889e-1,.618992386618731887e-2
17.1174881756756747,.785994179286723764e-2,.446262762447654712e-1,.174020902852571914e-1,.617458134491851406e-2
17.1673129049049038,.786836599506816024e-2,.445251179803758113e-1,.173610969287493790e-1,.615983823761396664e-2
17.2182658868868863,.787684270424492475e-2,.444217999644926087e-1,.173192605377841015e-1,.614479593865551506e-2
17.2687969524524512,.788511326909435879e-2,.443194746925447206e-1,.172778575518488832e-1,.612991337943568238e-2
17.3152297537537549,.789259549028250088e-2,.442255742617412156e-1,.172398904116901862e-1,.611626921401486456e-2
17.3684469839839828,.790103459539029558e-2,.441181082831814328e-1,.171964693233982897e-1,.610066894384081633e-2
17.4160451091091097,.790846109063057974e-2,.440221346318272755e-1,.171577191499730428e-1,.608675025915775009e-2
17.4667946381381398,.791625482296874974e-2,.439199633232758221e-1,.171164945814741981e-1,.607194628045420060e-2
17.5153684129129132,.792359592003860462e-2,.438223288223176730e-1,.170771269899155677e-1,.605781244952171161e-2
17.5693033473473470,.793161359725986018e-2,.437141034690558192e-1,.170335186409877118e-1,.604215978766796825e-2
17.6160070375375390,.793844442073281774e-2,.436205504459595966e-1,.169958469979412698e-1,.602864110413741869e-2
17.6690161436436419,.794607361734156990e-2,.435145546118236512e-1,.169531920025111464e-1,.601333749592509754e-2
17.7173281891891889,.795291385246348417e-2,.434181293082111855e-1,.169144129325498570e-1,.599942754207127924e-2
17.7701739744744742,.796027460331439479e-2,.433128550421210887e-1,.168721013000867268e-1,.598425373880687866e-2
17.8157709499499504,.796652530072287403e-2,.432221928761646751e-1,.168356840661321207e-1,.597119647534441900e-2
17.8677005825825823,.797353261094106182e-2,.431191373708820699e-1,.167943124322803422e-1,.595636580003977827e-2
17.9178620440440426,.798019030003238768e-2,.430197953668904412e-1,.167544551006753237e-1,.594208090321921272e-2
17.9679907362362350,.798673636105659210e-2,.429207231564740152e-1,.167147285956230213e-1,.592784571844836867e-2
18.0179350140140144,.799315334909724180e-2,.428222230112682914e-1,.166752534461539412e-1,.591370334934378759e-2
18.0659158293293309,.799922088419276894e-2,.427277938530645704e-1,.166374300068740100e-1,.590015525087496558e-2
18.1177843613613625,.800567459802072404e-2,.426259361529287492e-1,.165966528786775751e-1,.588555188955573825e-2
18.1672188333333331,.801172507253678293e-2,.425290772390310781e-1,.165578975674326064e-1,.587167517685662638e-2
18.2192462872872873,.801798878839679770e-2,.424273721527182041e-1,.165172244722033915e-1,.585711444700374485e-2
18.2663436616616615,.802356830093443191e-2,.423355148486889016e-1,.164805080417847263e-1,.584397248678627558e-2
18.3183950770770778,.802963606982972158e-2,.422342310805964641e-1,.164400436667214468e-1,.582949151583824540e-2
18.3682512627627617,.803535234185969935e-2,.421374540399303901e-1,.164013989960355606e-1,.581566416788756226e-2
18.4179860970970957,.804096298643235119e-2,.420411447489077716e-1,.163629594225367277e-1,.580191250127095985e-2
18.4699343243243241,.804672707116598634e-2,.419407999537936976e-1,.163229282894097605e-1,.578759385476619072e-2
18.5177805380380391,.805195036012616543e-2,.418486078763742678e-1,.162861664845100756e-1,.577444672856156169e-2
18.5667816056056054,.805721593185611089e-2,.417544207845448670e-1,.162486256256631038e-1,.576102305434058985e-2
18.6208846066066052,.806293281887077336e-2,.416507004634374955e-1,.162073039757335453e-1,.574624983992512526e-2
18.6698704424424413,.806802264622887878e-2,.415570402070026060e-1,.161700069865437224e-1,.573291761837580686e-2
18.7199676351351343,.807314444352701110e-2,.414615031406069326e-1,.161319787654604085e-1,.571932603629166786e-2
18.7709151896896884,.807826794517885020e-2,.413646039938324953e-1,.160934247645952225e-1,.570554859444870593e-2
18.8177459064064081,.808290280865106917e-2,.412757676509647245e-1,.160580930539794796e-1,.569292444560319608e-2
18.8676659339339352,.808776593167881593e-2,.411813185162407044e-1,.160205437952648348e-1,.567950981187675431e-2
18.9172059669669679,.809251420328277286e-2,.410878427477365180e-1,.159833962543927330e-1,.566624054604534903e-2
18.9701984034034048,.809750893214106725e-2,.409881353587966332e-1,.159437881660104003e-1,.565209436169806199e-2
19.0169619329329329,.810184520768474255e-2,.409003922311317394e-1,.159089461840922937e-1,.563965209309766780e-2
19.0709173383383366,.810676659724411316e-2,.407994414100116554e-1,.158688748095571729e-1,.562534429702399221e-2
19.1196079319319310,.811113375775361981e-2,.407086062304789914e-1,.158328324791988974e-1,.561247683070838395e-2
19.1677847292292292,.811538683015794286e-2,.406189786216370613e-1,.157972818681865988e-1,.559978649362414226e-2
19.2195902632632638,.811988596207997675e-2,.405228781015467068e-1,.157591774550054006e-1,.558618625624376919e-2
19.2716053613613596,.812432709305364702e-2,.404266801750945912e-1,.157210483691916855e-1,.557257896742651901e-2
19.3189313988989007,.812830259052301982e-2,.403394092196630305e-1,.156864694786879762e-1,.556024014832650574e-2
19.3691895485485475,.813245738367073152e-2,.402469985093140553e-1,.156498662449267509e-1,.554718051019413398e-2
19.4182365905905918,.813644654746305956e-2,.401570811673068601e-1,.156142624449209181e-1,.553447894784095309e-2
19.4714041016016033,.814069893790590228e-2,.400599084133808001e-1,.155757987037053961e-1,.552075873552295131e-2
19.5174087807807801,.814431902571009607e-2,.399760786148827610e-1,.155426271144409843e-1,.550892759908336565e-2
19.5702468273273276,.814840992032698185e-2,.398800861910604057e-1,.155046546709557229e-1,.549538566767572567e-2
19.6199173688688688,.815219138063715161e-2,.397901311258843232e-1,.154690818540982947e-1,.548270093721540779e-2
19.6691081471471456,.815587599586482803e-2,.397013159731631482e-1,.154339704657817604e-1,.547018208650484460e-2
19.7183380570570570,.815950439416637113e-2,.396127010230564042e-1,.153989486210125877e-1,.545769647201040011e-2
19.7685494489489493,.816314514657761822e-2,.395225992807461055e-1,.153633496743992050e-1,.544500643806650544e-2
19.8217726831831840,.816693922748494387e-2,.394274023625336423e-1,.153257489740341851e-1,.543160426302209242e-2
19.8705731771771781,.817036015082831142e-2,.393403966316615422e-1,.152913936559477374e-1,.541936011876871602e-2
19.9187455310310320,.817368361120022688e-2,.392547745888599531e-1,.152575939366576263e-1,.540731515208041271e-2
19.9702409844844837,.817717856627882267e-2,.391635364364291347e-1,.152215871706178046e-1,.539448492878512407e-2
20.0216243368368367,.818060737594286137e-2,.390727965656839302e-1,.151857870790941193e-1,.538172961392715740e-2
20.0677439469469476,.818363593714630487e-2,.389916074816207131e-1,.151537634731237578e-1,.537032088807961900e-2
20.1223759509509499,.818716448857072232e-2,.388957461816184652e-1,.151159626951776916e-1,.535685525196084259e-2
20.1680894784784783,.819006862264480377e-2,.388157951052706396e-1,.150844439530660058e-1,.534562847623199638e-2
20.2215565835835847,.819341031269034056e-2,.387225856847983677e-1,.150477077101110399e-1,.533254442974676925e-2
20.2725857557557561,.819654519866953347e-2,.386339306631767743e-1,.150127756123936296e-1,.532010410371278487e-2
20.3181487282282269,.819930007730129695e-2,.385550236999101514e-1,.149816918641561773e-1,.530903521854860904e-2
20.3693890560560575,.820234920140484013e-2,.384665681336642459e-1,.149468548105859984e-1,.529663081645896650e-2
20.4209690380380380,.820536695673142365e-2,.383778295997352775e-1,.149119148730724998e-1,.528419086071519380e-2
20.4723038693693695,.820831983955982829e-2,.382898151826958216e-1,.148772684010478173e-1,.527185644400175474e-2
20.5198978293293308,.821101323719606278e-2,.382084841129268216e-1,.148452600929026464e-1,.526046215515456501e-2
20.5691786181181193,.821375789161190271e-2,.381245438806726011e-1,.148122321848272957e-1,.524870582542704550e-2
20.6201448803803800,.821654986522586499e-2,.380380253722953504e-1,.147781974116003439e-1,.523659206110537682e-2
20.6709476931931917,.821928654524290737e-2,.379520804130286937e-1,.147443958059719441e-1,.522456223909449451e-2
20.7232046306306295,.822205408850407507e-2,.378639838343029222e-1,.147097556801092603e-1,.521223496403552811e-2
20.7692325695695708,.822445251077003406e-2,.377866472875030557e-1,.146793528057022234e-1,.520141638727109577e-2
20.8210491271271287,.822710931156310152e-2,.376998747766910947e-1,.146452473883656280e-1,.518928117499548470e-2
20.8730784484484495,.822973167149640764e-2,.376130550062366981e-1,.146111306697506785e-1,.517714286037955929e-2
20.9232183403403411,.823221651917374272e-2,.375296809015350577e-1,.145783747176824064e-1,.516548954358545063e-2
20.9687501656656643,.823443761889749645e-2,.374542180679410114e-1,.145487325741268693e-1,.515494471283416134e-2
21.0228919099099087,.823703560135156422e-2,.373647934923878183e-1,.145136130367497437e-1,.514245223057547239e-2
21.0687570690690684,.823920036006300927e-2,.372893007413453367e-1,.144839706218930029e-1,.513190875383196920e-2
21.1221091526526514,.824167754951508208e-2,.372017863197134854e-1,.144496143187146688e-1,.511968941469073593e-2
21.1693347867867878,.824383412905977352e-2,.371245915706260449e-1,.144193149767718048e-1,.510891371271172783e-2
21.2211487922922935,.824616182431396789e-2,.370401884283290406e-1,.143861923134374018e-1,.509713468033740503e-2
21.2704879784784779,.824834158105555541e-2,.369601000565907833e-1,.143547686448860651e-1,.508596056655576719e-2
21.3219682432432442,.825057833251410799e-2,.368768305474485442e-1,.143221026594374159e-1,.507434542907088566e-2
21.3692431966966971,.825259909354397921e-2,.368006275075778641e-1,.142922139488229887e-1,.506371846667197627e-2
21.4202356206206197,.825474362288467108e-2,.367187155572927873e-1,.142600914857149031e-1,.505229797690944730e-2
21.4732024179179177,.825693321067411286e-2,.366339429102199646e-1,.142268530172226151e-1,.504048145268760905e-2
21.5193101706706713,.825880826176902429e-2,.365604055292279850e-1,.141980245306164484e-1,.503023331090627322e-2
21.5691078068068052,.826080149086789658e-2,.364812518522262194e-1,.141669991871580473e-1,.501920483195670251e-2
21.6205536376376379,.826282648210907231e-2,.363997708989248492e-1,.141350668469208858e-1,.500785460478077836e-2
21.6708833463463471,.826477445146498423e-2,.363203448408767823e-1,.141039448419865050e-1,.499679304349858865e-2
21.7195799274274286,.826662857014214686e-2,.362437658588800546e-1,.140739430610402356e-1,.498613022517144146e-2
21.7736491781781787,.826865253256990791e-2,.361590482180041556e-1,.140407579873975761e-1,.497433670731992159e-2
21.8222328048048055,.827044050194610317e-2,.360832035490182487e-1,.140110531871345239e-1,.496378061356845743e-2
21.8741061961961947,.827231805241237551e-2,.360025129104068753e-1,.139794551654363764e-1,.495255232908172263e-2
21.9211111986987000,.827399175769432532e-2,.359296530596396810e-1,.139509277658925197e-1,.494241570544477586e-2
21.9725000820820817,.827579198717377784e-2,.358502778948149997e-1,.139198537762791532e-1,.493137476066482939e-2
22.0208530165165151,.827745810654565740e-2,.357758584169359864e-1,.138907239714016108e-1,.492102512838804140e-2
22.0713957652652653,.827917138456405431e-2,.356983440331666846e-1,.138603869232682732e-1,.491024710023878902e-2
22.1208105405405391,.828081891599674429e-2,.356228310614311316e-1,.138308372322062979e-1,.489974931489892390e-2
22.1725432307307315,.828251506555852633e-2,.355440628840479611e-1,.138000179307759471e-1,.488880102291518355e-2
22.2223679599599606,.828412139683031186e-2,.354684765050202813e-1,.137704475550502973e-1,.487829690696511050e-2
22.2733209419419431,.828573689634383263e-2,.353914586088301605e-1,.137403211270444876e-1,.486759577104432361e-2
22.3238520075075080,.828731229640752159e-2,.353153574369298520e-1,.137105571794067776e-1,.485702388378967103e-2
22.3702848088088082,.828873684229730623e-2,.352456726477219998e-1,.136833060981208857e-1,.484734496869569740e-2
22.4235020390390396,.829034278874844939e-2,.351660929607501838e-1,.136521893702519423e-1,.483629356123265429e-2
22.4711001641641630,.829175535502530044e-2,.350951748793542351e-1,.136244628851527952e-1,.482644666675401818e-2
22.5218496931931931,.829323708802345329e-2,.350198299685649111e-1,.135950091715928544e-1,.481598680158665769e-2
22.5704234679679665,.829463212848133638e-2,.349479741361571894e-1,.135669227289566766e-1,.480601291494392197e-2
22.6243584024024038,.829615503615388321e-2,.348684832338141265e-1,.135358556862458426e-1,.479498104894566981e-2
22.6710620925925923,.829745193049419467e-2,.347999006505483044e-1,.135090550045362974e-1,.478546455674590428e-2
22.7240711986986987,.829889977728648365e-2,.347223398629642951e-1,.134787492574444008e-1,.477470390708620122e-2
22.7723832442442458,.830019733780007138e-2,.346519111275058467e-1,.134512333763986223e-1,.476493424934620272e-2
22.8252290295295310,.830159304919128593e-2,.345751556567890153e-1,.134212490367268487e-1,.475428857560842872e-2
22.8708260050050036,.830277780018040708e-2,.345091651456341172e-1,.133954727552679197e-1,.474513728432571398e-2
22.9227556376376391,.830410543968862144e-2,.344342756250380702e-1,.133662235144028103e-1,.473475338247933072e-2
22.9729170990990994,.830536633176381933e-2,.343622041332826422e-1,.133380779193029032e-1,.472476167362179383e-2
23.0230457912912918,.830660560334291198e-2,.342904420449238606e-1,.133100560623594169e-1,.471481426046245836e-2
23.0729900690690677,.830781997971401752e-2,.342192038899040638e-1,.132822416289312094e-1,.470494083951018913e-2
23.1209708843843842,.830896780711335922e-2,.341510098807877513e-1,.132556183770939744e-1,.469549058944422355e-2
23.1728394164164158,.831018824659783030e-2,.340775579175420854e-1,.132269452247238458e-1,.468531306047970802e-2
23.2222738883883899,.831133201725243846e-2,.340078107228304477e-1,.131997209714317162e-1,.467565015797477296e-2
23.2743013423423406,.831251567845768535e-2,.339346759391296049e-1,.131711772219307022e-1,.466551926846390901e-2
23.3213987167167183,.831356968626096454e-2,.338687100714545122e-1,.131454338326425675e-1,.465638260171242786e-2
23.3734501321321311,.831471554663304122e-2,.337960684109532353e-1,.131170878029117661e-1,.464632255438250652e-2
23.4233063178178185,.831579466578258146e-2,.337267483461272596e-1,.130900404369457581e-1,.463672372410268898e-2
23.4730411521521525,.831685350302818933e-2,.336578476178218330e-1,.130631590973881197e-1,.462718412026223280e-2
23.5249893793793809,.831794094622923322e-2,.335861468378020889e-1,.130351878488735012e-1,.461725805080634086e-2
23.5728355930930924,.831892605735899682e-2,.335203476530518685e-1,.130095211111423414e-1,.460815005916944982e-2
23.6218366606606622,.831991884910114957e-2,.334531978162183607e-1,.129833296945601907e-1,.459885615844184744e-2
23.6759396616616620,.832099640057117583e-2,.333793345944549610e-1,.129545222721750130e-1,.458863429887749249e-2
23.7249254974974981,.832195546942706907e-2,.333127083870538160e-1,.129285395910998125e-1,.457941503702937597e-2
23.7750226901901911,.832292028667016431e-2,.332448162884885837e-1,.129020653919314256e-1,.457002164570652000e-2
23.8259702447447452,.832388514916049607e-2,.331760256172428658e-1,.128752429862339125e-1,.456050498351038766e-2
23.8728009614614614,.832475775393253480e-2,.331130185571734542e-1,.128506775977629654e-1,.455178935928055028e-2
23.9227209889889885,.832567309183488910e-2,.330460914611158049e-1,.128245858300265660e-1,.454253243722760585e-2
23.9722610220220211,.832656657471143175e-2,.329799140832911855e-1,.127987883217466156e-1,.453338016446225896e-2
24.0252534584584581,.832750618081123765e-2,.329093887769603480e-1,.127712980283055701e-1,.452362760775879870e-2
24.0720169879879897,.832832170950105304e-2,.328473789702886168e-1,.127471288229101566e-1,.451505348102056604e-2
24.1259723933933934,.832924704613037005e-2,.327760944320986403e-1,.127193467184202515e-1,.450519792440975692e-2
24.1746629869869878,.833006796591045755e-2,.327120055702019089e-1,.126943708819817515e-1,.449633811246540928e-2
24.2228397842842860,.833086725173286420e-2,.326488161504861693e-1,.126697472665034151e-1,.448760346168679443e-2
24.2746453183183171,.833171257831302227e-2,.325811139428827320e-1,.126433669647474517e-1,.447824590277701162e-2
24.3266604164164164,.833254680463194237e-2,.325133940611999836e-1,.126169816723767161e-1,.446888681410617054e-2
24.3739864539539539,.833329339558610237e-2,.324520011449921097e-1,.125930631372614208e-1,.446040291073810519e-2
24.4242446036036043,.833407348644800254e-2,.323870354119786541e-1,.125677542988232669e-1,.445142607710872617e-2
24.4732916456456451,.833482231476822058e-2,.323238635342559880e-1,.125431459122903721e-1,.444269789289562355e-2
24.5264591566566565,.833562037786168657e-2,.322556382701563241e-1,.125165707648543754e-1,.443327235571078140e-2
24.5724638358358369,.833629963064762454e-2,.321968165979867882e-1,.124936599674763168e-1,.442514665627674782e-2
24.6253018823823808,.833706706448434330e-2,.321294996208528125e-1,.124674419200262402e-1,.441584819255109486e-2
24.6749724239239256,.833777630062789224e-2,.320664529557103603e-1,.124428886028275665e-1,.440714033878883762e-2
24.7241632022022024,.833846723537379902e-2,.320042386122133191e-1,.124186608971495142e-1,.439854814948013612e-2
24.7733931121121138,.833914749607887404e-2,.319421964134931763e-1,.123945016627187814e-1,.438998042497620432e-2
24.8236045040040025,.833982994131893252e-2,.318791447627357477e-1,.123699507979114116e-1,.438127399841073146e-2
24.8768277382382372,.834054098743590780e-2,.318125608020728284e-1,.123440261010567924e-1,.437208057138745165e-2
24.9256282322322313,.834118197817435708e-2,.317517347335860012e-1,.123203446509942138e-1,.436368282205204776e-2
24.9738005860860852,.834180459623598547e-2,.316919017282060664e-1,.122970511119441517e-1,.435542279351744561e-2
25.0252960395395405,.834245922476106391e-2,.316281711463536896e-1,.122722415917747626e-1,.434662536428870577e-2
25.0766793918918935,.834310134711387964e-2,.315648151043758513e-1,.122475792710624413e-1,.433788030894469503e-2
25.1227990020020009,.834366841795712404e-2,.315081490425099600e-1,.122255222940833991e-1,.433005923486381658e-2
25.1774310060060067,.834432899426041166e-2,.314412674565230157e-1,.121994903753191025e-1,.432082888344119745e-2
25.2231445335335351,.834487258285483528e-2,.313855060932611007e-1,.121777878589862942e-1,.431313378910947853e-2
25.2766116386386379,.834549797041317029e-2,.313205194689461439e-1,.121524961369203748e-1,.430416622934165407e-2
25.3276408108108093,.834608455650128617e-2,.312587288771906113e-1,.121284495386270157e-1,.429564030942600379e-2
25.3732037832832837,.834659995858356638e-2,.312037485933880469e-1,.121070542960270283e-1,.428805458120967795e-2
25.4244441111111108,.834717032452023458e-2,.311421322703886311e-1,.120830778267040518e-1,.427955381927659119e-2
25.4760240930930948,.834773473421219180e-2,.310803361540268122e-1,.120590325993806275e-1,.427102883230088409e-2
25.5273589244244228,.834828692584454676e-2,.310190604962042420e-1,.120351910619844304e-1,.426257621081174796e-2
25.5749528843843841,.834879052037161735e-2,.309624513267125583e-1,.120131662216193154e-1,.425476779971361609e-2
25.6242336731731726,.834930362691783078e-2,.309040389514279104e-1,.119904408348664102e-1,.424671115565551215e-2
25.6751999354354368,.834982550561298893e-2,.308438452602154273e-1,.119670235012744042e-1,.423840933792995686e-2
25.7260027482482485,.835033697642350789e-2,.307840627031008562e-1,.119437671804921361e-1,.423016473738745992e-2
25.7782596856856863,.835085414271528534e-2,.307227951565570041e-1,.119199342675452170e-1,.422171586762785586e-2
25.8242876246246240,.835130227295569592e-2,.306690198163450008e-1,.118990167027260060e-1,.421430061549884615e-2
25.8761041821821820,.835179861576419019e-2,.306086925721671850e-1,.118755515637956575e-1,.420598237696791916e-2
25.9281335035035028,.835228845865164035e-2,.305483415489807252e-1,.118520782105335544e-1,.419766135778902420e-2
25.9782733953953944,.835275255487870523e-2,.304903935104737824e-1,.118295404534822252e-1,.418967211835267160e-2
26.0238052207207211,.835316734135741444e-2,.304379500846736518e-1,.118091444114180773e-1,.418244218131736019e-2
26.0779469649649656,.835365245094496153e-2,.303758104841032328e-1,.117849783569052534e-1,.417387598389429727e-2
26.1238121241241252,.835405661804152801e-2,.303233568778614321e-1,.117645799952388937e-1,.416664543279108689e-2
26.1771642077077082,.835451906284536902e-2,.302625554489224791e-1,.117409362228516612e-1,.415826460704510608e-2
26.2243898418418411,.835492160888333391e-2,.302089275960139361e-1,.117200828427567339e-1,.415087297338632370e-2
26.2762038473473467,.835535604637919170e-2,.301502955305312549e-1,.116972844187885963e-1,.414279201407651357e-2
26.3255430335335348,.835576282689255538e-2,.300946635861367405e-1,.116756533812437790e-1,.413512494233176601e-2
26.3770232982982975,.835618019747597952e-2,.300368241700253377e-1,.116531648651639168e-1,.412715404589446017e-2
26.4242982517517504,.835655722483038578e-2,.299838946231502090e-1,.116325860943255598e-1,.411986013934645314e-2
26.4752906756756765,.835695730291329854e-2,.299270007306972653e-1,.116104667845397785e-1,.411202030577355066e-2
26.5282574729729745,.835736574288546523e-2,.298681203160831264e-1,.115875759931423888e-1,.410390713988608834e-2
26.5743652257257246,.835771547464326039e-2,.298170434212999790e-1,.115677196422942861e-1,.409686955554197825e-2
26.6241628618618620,.835808721306767997e-2,.297620649488779844e-1,.115463472408952293e-1,.408929473454654625e-2
26.6756086926926912,.835846483751251368e-2,.297054687342202875e-1,.115243467096765185e-1,.408149738702015541e-2
26.7259384014014003,.835882806301781189e-2,.296502980612894894e-1,.115029010534080690e-1,.407389678856005539e-2
26.7746349824824819,.835917375627314406e-2,.295971028579170188e-1,.114822239631031612e-1,.406656866442365022e-2
26.8287042332332319,.835955108009845543e-2,.295382511387163489e-1,.114593489322016052e-1,.405846166920432322e-2
26.8772878598598588,.835988437681107165e-2,.294855600999190566e-1,.114388691604115095e-1,.405120364757633258e-2
26.9291612512512515,.836023434080829242e-2,.294294986137243163e-1,.114170800602309622e-1,.404348168763216716e-2
26.9761662537537532,.836054628205497481e-2,.293788738942986696e-1,.113974046377218908e-1,.403650888187195335e-2
27.0275551371371385,.836088177595571691e-2,.293237175705810885e-1,.113759686369672638e-1,.402891222325919666e-2
27.0759080715715719,.836119225046233830e-2,.292720000625161479e-1,.113558697007870128e-1,.402178948035316047e-2
27.1264508203203221,.836151148635874523e-2,.292181263765413507e-1,.113349334214629758e-1,.401437007392697800e-2
27.1758655955955959,.836181844642083262e-2,.291656379895959307e-1,.113145360865611142e-1,.400714173406387965e-2
27.2275982857857848,.836213443895750773e-2,.291108804749653297e-1,.112932575694357634e-1,.399960120198302512e-2
27.2774230150150139,.836243367423510596e-2,.290583282254949504e-1,.112728365926184019e-1,.399236463327095909e-2
27.3283759969969964,.836273459378580712e-2,.290047735815253255e-1,.112520266830461596e-1,.398499031262007034e-2
27.3789070625625612,.836302802120641488e-2,.289518489088620885e-1,.112314621339286644e-1,.397770301177287171e-2
27.4253398638638650,.836329333180654833e-2,.289033796472407158e-1,.112126292826664354e-1,.397102942180802779e-2
27.4785570940940929,.836359240483908195e-2,.288480195383568755e-1,.111911195440808995e-1,.396340732497797894e-2
27.5261552192192198,.836385544570628255e-2,.287986769752987641e-1,.111719483810321825e-1,.395661397969009499e-2
27.5769047482482499,.836413134709753509e-2,.287462457706782332e-1,.111515776975032264e-1,.394939564706781217e-2
27.6254785230230233,.836439108809435873e-2,.286962339568478837e-1,.111321474901488002e-1,.394251063344942462e-2
27.6794134574574571,.836467461654182877e-2,.286408979286460509e-1,.111106493098731742e-1,.393489291205790376e-2
27.7261171476476491,.836491605035212873e-2,.285931465779215681e-1,.110920982542191265e-1,.392831954083216767e-2
27.7791262537537520,.836518556808816573e-2,.285391337062588478e-1,.110711151493729249e-1,.392088446293392678e-2
27.8274382992992990,.836542709394673401e-2,.284900777036233913e-1,.110520581665560849e-1,.391413193870039297e-2
27.8802840845845843,.836568687261463918e-2,.284366038688141885e-1,.110312854641845884e-1,.390677154052854626e-2
27.9258810600600604,.836590737231230133e-2,.283906202410336046e-1,.110134228505189297e-1,.390044232670127330e-2
27.9778106926926924,.836615445076926631e-2,.283384246172057805e-1,.109931476007098395e-1,.389325830698237759e-2
28.0279721541541527,.836638909271723852e-2,.282881817333090237e-1,.109736313349040378e-1,.388634327080365338e-2
28.0781008463463451,.836661969744438225e-2,.282381431745835874e-1,.109541948679012634e-1,.387945656383129707e-2
28.1280451241241245,.836684565637433285e-2,.281884584184882575e-1,.109348962490348027e-1,.387261875249329856e-2
28.1760259394394410,.836705922047391998e-2,.281408857490793134e-1,.109164183979647833e-1,.386607180172613731e-2
28.2278944714714726,.836728628188528924e-2,.280896327026142860e-1,.108965114601056404e-1,.385901855969066109e-2
28.2773289434434432,.836749906713553891e-2,.280409525737588018e-1,.108776042550274028e-1,.385231958438947636e-2
28.3293563973973974,.836771926133628857e-2,.279898950184911989e-1,.108577740776683897e-1,.384529364496557753e-2
28.3764537717717715,.836791532591161201e-2,.279438305715628034e-1,.108398835253303624e-1,.383895497071542720e-2
28.4285051871871879,.836812846556910482e-2,.278930912175019384e-1,.108201777168568450e-1,.383197319535670848e-2
28.4783613728728717,.836832918017663303e-2,.278446588306538768e-1,.108013682483600916e-1,.382530904130812125e-2
28.5280962072072057,.836852611237446156e-2,.277965064523848608e-1,.107826678849146200e-1,.381868358860310182e-2
28.5800444344344342,.836872835466329935e-2,.277463832008869211e-1,.107632024931396848e-1,.381178713767080192e-2
28.6278906481481492,.836891155626457404e-2,.277003727070070788e-1,.107453346268122345e-1,.380545672114190794e-2
28.6768917157157155,.836909617757897011e-2,.276534048725649989e-1,.107270953094455845e-1,.379899474440011705e-2
28.7309947167167152,.836929655113980743e-2,.276017260567242920e-1,.107070269225428057e-1,.379188479746876087e-2
28.7799805525525514,.836947488395087084e-2,.275550966440241650e-1,.106889196995934663e-1,.378546970573789875e-2
28.8300777452452444,.836965427748003095e-2,.275075673604917789e-1,.106704633591305342e-1,.377893096831719445e-2
28.8810252997997985,.836983367124616642e-2,.274593944412626044e-1,.106517574130686569e-1,.377230384196078133e-2
28.9278560165165182,.836999590479777476e-2,.274152586071525935e-1,.106346193871790159e-1,.376623223334798850e-2
28.9777760440440453,.837016607606317666e-2,.273683629133213528e-1,.106164099993612850e-1,.375978110359258049e-2
29.0273160770770779,.837033217716247335e-2,.273219782385673432e-1,.105983993351334675e-1,.375340041432344193e-2
29.0803085135135149,.837050684516664825e-2,.272725301355842484e-1,.105791994966989000e-1,.374659847386639650e-2
29.1270720430430430,.837065844155072090e-2,.272290388315696331e-1,.105623128508292967e-1,.374061606421053012e-2
29.1810274484484502,.837083044279181461e-2,.271790264435628308e-1,.105428945320154340e-1,.373373680150608034e-2
29.2297180420420410,.837098302880757462e-2,.271340475094381112e-1,.105254308330711074e-1,.372755003100120556e-2
29.2778948393393392,.837113158802644045e-2,.270896857735464618e-1,.105082070263637778e-1,.372144827842078169e-2
29.3297003733733739,.837128869854809540e-2,.270421401760685964e-1,.104897473390305300e-1,.371490873489700897e-2
29.3817154714714732,.837144373989676290e-2,.269945657143121943e-1,.104712767309938868e-1,.370836535894058768e-2
29.4290415090090107,.837158248903525047e-2,.269514216567667379e-1,.104545264554011443e-1,.370243145703109651e-2
29.4792996586586575,.837172745873684433e-2,.269057516856377674e-1,.104367957678379534e-1,.369615026913090120e-2
29.5283467007007019,.837186661372730026e-2,.268613276928709108e-1,.104195490570374652e-1,.369004056354468174e-2
29.5815142117117134,.837201491266888025e-2,.268133331360481189e-1,.104009164148268895e-1,.368343992104160078e-2
29.6275188908908902,.837214112949870651e-2,.267719394882596599e-1,.103848466247999302e-1,.367774720093115657e-2
29.6803569374374376,.837228372706685063e-2,.267245511879631546e-1,.103664498460177140e-1,.367123017697241778e-2
29.7300274789789789,.837241550633064692e-2,.266801529680819258e-1,.103492140938010631e-1,.366512447456544474e-2
29.7792182572572557,.837254388092270076e-2,.266363255015018771e-1,.103322001350247706e-1,.365909736993071328e-2
29.8284481671671671,.837267026825770817e-2,.265926039283281880e-1,.103152275018498166e-1,.365308493230666938e-2
29.8786595590590593,.837279705744068542e-2,.265481550900221394e-1,.102979727657343326e-1,.364697258963891848e-2
29.9318827932932940,.837292915600081240e-2,.265011985351344646e-1,.102797447892116305e-1,.364051551513769984e-2
29.9806832872872882,.837304823588870886e-2,.264582866291590245e-1,.102630871086723027e-1,.363461472880628224e-2
30.0288556411411420,.837316389920125977e-2,.264160603070301495e-1,.102466957549515285e-1,.362880831034328999e-2
30.0803510945945938,.837328550546776948e-2,.263710667936670196e-1,.102292304468920570e-1,.362262148455991381e-2
30.1317344469469468,.837340478495065405e-2,.263263206378717834e-1,.102118613689503954e-1,.361646877387168360e-2
30.1778540570570577,.837351012004692793e-2,.262862848297819619e-1,.101963208801289628e-1,.361096383339078392e-2
30.2324860610610600,.837363282056866054e-2,.262390136853550941e-1,.101779721019894399e-1,.360446413368137233e-2
30.2781995885885884,.837373378807691575e-2,.261995872863925623e-1,.101626685164762885e-1,.359904315672134869e-2
30.3316666936936947,.837384994598558766e-2,.261536208566214151e-1,.101448265779434926e-1,.359272304613483676e-2
30.3826958658658661,.837395889395116215e-2,.261098976706078782e-1,.101278555531919990e-1,.358671146224468634e-2
30.4282588383383370,.837405461830982752e-2,.260709791103495327e-1,.101127495879792823e-1,.358136055168026095e-2
30.4794991661661676,.837416054831081197e-2,.260273469271152733e-1,.100958142383904374e-1,.357536164970103688e-2
30.5310791481481481,.837426536935251438e-2,.259835700766475053e-1,.100788229217945932e-1,.356934294626244783e-2
30.5824139794794796,.837436791863622847e-2,.259401446213658113e-1,.100619681737174442e-1,.356337264129513807e-2
30.6300079394394409,.837446144051621176e-2,.259000108260044846e-1,.100463911769405612e-1,.355785496261342132e-2
30.6792887282282294,.837455672662587060e-2,.258585829638076081e-1,.100303120749765679e-1,.355215944831197483e-2
30.7302549904904900,.837465363944878138e-2,.258158749677046134e-1,.100137362884080566e-1,.354628802009680517e-2
30.7810578033033018,.837474861726658810e-2,.257734416975386148e-1,.999726729180183162e-2,.354045443951651320e-2
30.8333147407407395,.837484465043401849e-2,.257299367004357529e-1,.998038250891562263e-2,.353447360206947175e-2
30.8793426796796808,.837492786237308516e-2,.256917369200637402e-1,.996555687876635524e-2,.352922216421720780e-2
30.9311592372372388,.837502002475384345e-2,.256488662759898935e-1,.994891860206592593e-2,.352332868183698493e-2
30.9831885585585596,.837511097814703891e-2,.256059609778425609e-1,.993226703477495011e-2,.351743051194433045e-2
31.0333284504504512,.837519714904371229e-2,.255647471983563544e-1,.991627209442394984e-2,.351176494539194627e-2
31.0788602757757744,.837527416281543501e-2,.255274340932276009e-1,.990179111719672288e-2,.350663565527410638e-2
31.1330020200200188,.837536423167900730e-2,.254832045079100081e-1,.988462604837452713e-2,.350055565527132313e-2
31.1788671791791785,.837543927065726411e-2,.254458541370173354e-1,.987013086062454165e-2,.349542136370671825e-2
31.2322192627627615,.837552512795662445e-2,.254025422035912864e-1,.985332221081498816e-2,.348946764659141149e-2
31.2794448968968979,.837559986299435746e-2,.253643247919401148e-1,.983849078633397024e-2,.348421428956894848e-2
31.3312589024024035,.837568051732066540e-2,.253225243533418340e-1,.982226899234917711e-2,.347846847430824261e-2
31.3805980885885880,.837575603560801983e-2,.252828464392609170e-1,.980687102837588844e-2,.347301447858155195e-2
31.4320783533533543,.837583351846535838e-2,.252415771246089528e-1,.979085561265609881e-2,.346734179640823979e-2
31.4793533068068072,.837590351052128722e-2,.252037958133877228e-1,.977619390343943684e-2,.346214861346076305e-2
31.5303457307307298,.837597778043579558e-2,.251631683713096146e-1,.976042782310995033e-2,.345656427714840023e-2
31.5833125280280278,.837605360123640057e-2,.251211044083869892e-1,.974410440947238478e-2,.345078255022277609e-2
31.6294202807807814,.837611852260499064e-2,.250846003666434676e-1,.972993869423408216e-2,.344576509006999567e-2
31.6792179169169152,.837618752797435022e-2,.250452923705456638e-1,.971468498845127516e-2,.344036228025404326e-2
31.7306637477477480,.837625762475809749e-2,.250048108075859310e-1,.969897598937067076e-2,.343479822190462985e-2
31.7809934564564571,.837632504758795658e-2,.249653322671526574e-1,.968365632868978948e-2,.342937207982473187e-2
31.8296900375375387,.837638921499854125e-2,.249272516868758211e-1,.966887925081568421e-2,.342413813082396209e-2
31.8837592882882888,.837645925250362147e-2,.248851038278909559e-1,.965252399260966773e-2,.341834521517984631e-2
31.9323429149149156,.837652111684937875e-2,.248473519549952879e-1,.963787467755677051e-2,.341315654556024984e-2
31.9842163063063047,.837658607385434635e-2,.248071684329452258e-1,.962228188647171710e-2,.340763371777348667e-2
32.0312213088088100,.837664397256212591e-2,.247708668910006369e-1,.960819554971155745e-2,.340264447452861022e-2
32.0826101921921918,.837670624190543257e-2,.247312996167357475e-1,.959284208772863412e-2,.339720644050095152e-2
32.1309631266266251,.837676386667581506e-2,.246941837625317649e-1,.957843995402510653e-2,.339210536872895131e-2
32.1815058753753789,.837682311672982051e-2,.246555044929462515e-1,.956343126005462264e-2,.338678947225479155e-2
32.2309206506506527,.837688008758131521e-2,.246178040344391738e-1,.954880246547293483e-2,.338160814319678768e-2
32.2826533408408380,.837693873400065930e-2,.245784570630443074e-1,.953353487506551286e-2,.337620057310138296e-2
32.3324780700700671,.837699426959018743e-2,.245406786250079480e-1,.951887600484068591e-2,.337100861484139263e-2
32.3834310520520532,.837705011700415163e-2,.245021632911869014e-1,.950393129313958224e-2,.336571542718818893e-2
32.4339621176176180,.837710457322352400e-2,.244640847766237034e-1,.948915616457915966e-2,.336048231454547531e-2
32.4803949189189183,.837715381071002865e-2,.244291976344120434e-1,.947561942065358424e-2,.335568782752036126e-2
32.5336121491491497,.837720931326232585e-2,.243893338874801996e-1,.946015176649284834e-2,.335020945580372619e-2
32.5812102742742766,.837725812827198359e-2,.243537881647760170e-1,.944635964067789581e-2,.334532453680771438e-2
32.6319598033033031,.837730932930511735e-2,.243160017647266469e-1,.943169818795815129e-2,.334013172830079866e-2
32.6805335780780766,.837735753074953828e-2,.242799438821963837e-1,.941770749127318618e-2,.333517649858973376e-2
32.7344685125125139,.837741014590183408e-2,.242400300483920396e-1,.940222074575284769e-2,.332969140860073058e-2
32.7811722027027059,.837745494890281342e-2,.242055723992163456e-1,.938885109571589715e-2,.332495615985910990e-2
32.8341813088088088,.837750496287289863e-2,.241665799850803685e-1,.937372202502214855e-2,.331959777138055284e-2
32.8824933543543523,.837754978191589811e-2,.241311508198328549e-1,.935997556799654865e-2,.331472908378298379e-2
32.9353391396396376,.837759798751576065e-2,.240925145013557440e-1,.934498481784369617e-2,.330941970517678033e-2
32.9809361151151137,.837763890390244917e-2,.240592762348360682e-1,.933208855559414067e-2,.330485215404276644e-2
33.0328657477477492,.837768475181348803e-2,.240215322037119691e-1,.931744415212432467e-2,.329966546156805138e-2
33.0830272092092059,.837772829152889399e-2,.239851845628928986e-1,.930334160757761292e-2,.329467069126122922e-2
33.1331559014014019,.837777108165414959e-2,.239489693828249250e-1,.928929052389758543e-2,.328969415567228118e-2
33.1831001791791778,.837781300928951145e-2,.239129950439985507e-1,.927533294965242686e-2,.328475074709724119e-2
33.2310809944944978,.837785263661719633e-2,.238785356969633995e-1,.926196323315855649e-2,.328001555011321307e-2
33.2829495265265294,.837789476798291022e-2,.238413947826835761e-1,.924755317396599476e-2,.327491189984482510e-2
33.3323839984985000,.837793425000621025e-2,.238061032370885869e-1,.923386070155190510e-2,.327006240718824559e-2
33.3844114524524542,.837797510635017624e-2,.237690722497221132e-1,.921949342218063295e-2,.326497392489627850e-2
33.4315088268268283,.837801148517512174e-2,.237356486554928733e-1,.920652579496844016e-2,.326038116676851970e-2
33.4835602422422411,.837805103183214550e-2,.236988175946935831e-1,.919223620560159771e-2,.325532021550889884e-2
33.5334164279279250,.837808827275456948e-2,.236636459878140082e-1,.917859050461512435e-2,.325048731829256747e-2
33.5831512622622625,.837812481155387166e-2,.236286630064482008e-1,.916501804174487365e-2,.324568036683495686e-2
33.6350994894894910,.837816233524883887e-2,.235922325318694663e-1,.915088404913607170e-2,.324067454620233968e-2
33.6829457032032025,.837819632587047218e-2,.235587771883365542e-1,.913790437542586625e-2,.323607755614895107e-2
33.7319467707707688,.837823057961630327e-2,.235246117763433897e-1,.912464926755067116e-2,.323138302237951100e-2
33.7860497717717720,.837826775563441963e-2,.234870031397051947e-1,.911005835546195228e-2,.322621539720441101e-2
33.8350356076076082,.837830084207096676e-2,.234530543886536796e-1,.909688741082964256e-2,.322155068485006132e-2
33.8851328003002976,.837833412503575896e-2,.234184360270532667e-1,.908345673096386773e-2,.321679398930637328e-2
33.9360803548548517,.837836740777491221e-2,.233833339278768891e-1,.906983842981002458e-2,.321197085115799714e-2
33.9829110715715714,.837839750656517446e-2,.233511602813890329e-1,.905735630373076007e-2,.320755011321802001e-2
34.0328310990990985,.837842907778303322e-2,.233169608614903941e-1,.904408830281639743e-2,.320285105148123989e-2
34.0823711321321312,.837845989364486773e-2,.232831199561090614e-1,.903095943785743073e-2,.319820127277252366e-2
34.1353635685685717,.837849229863030578e-2,.232470285119118422e-1,.901695750795847469e-2,.319324229183656034e-2
34.1821270980980998,.837852042308555658e-2,.232152715422279318e-1,.900463721059615273e-2,.318887889019174890e-2
34.2360825035035035,.837855233285660084e-2,.231787374923837913e-1,.899046366654650264e-2,.318385914211722883e-2
34.2847730970970943,.837858064049649097e-2,.231458662295570029e-1,.897771116072979686e-2,.317934267912634927e-2
34.3329498943943960,.837860820090102938e-2,.231134328581141454e-1,.896512857664362624e-2,.317488640122306869e-2
34.3847554284284271,.837863734752508291e-2,.230786571698081006e-1,.895163733055552753e-2,.317010831499745524e-2
34.4367705265265300,.837866611008068404e-2,.230438452479948749e-1,.893813207250586557e-2,.316532527214705801e-2
34.4840965640640675,.837869185001024336e-2,.230122620928557460e-1,.892587945094280681e-2,.316098586963657570e-2
34.5343547137137108,.837871874377043614e-2,.229788162365327370e-1,.891290423722429503e-2,.315639055818831525e-2
34.5834017557557587,.837874455866108141e-2,.229462693684885470e-1,.890027782206554569e-2,.315191878238235386e-2
34.6365692667667702,.837877206968432736e-2,.229110915645253203e-1,.888663078878269494e-2,.314708554946029149e-2
34.6825739459459470,.837879548409740070e-2,.228807393832865351e-1,.887485586376483664e-2,.314291534679534247e-2
34.7354119924924944,.837882193713193439e-2,.228459772826120240e-1,.886137017918123791e-2,.313813926713298833e-2
34.7850825340340322,.837884638313008204e-2,.228133946949914228e-1,.884873005700365957e-2,.313366265598468210e-2
34.8342733123123125,.837887019739778395e-2,.227812177535638809e-1,.883624733682688429e-2,.312924179461369608e-2
34.8835032222222239,.837889364288280786e-2,.227491054424267120e-1,.882378972334676645e-2,.312482982960185290e-2
34.9337146141141162,.837891716277867210e-2,.227164455139722034e-1,.881111970314620539e-2,.312034264293196495e-2
34.9869378483483473,.837894166744232796e-2,.226819281937874276e-1,.879772916790597104e-2,.311560028530631378e-2
35.0357383423423414,.837896375697996625e-2,.226503707406937801e-1,.878548690715344645e-2,.311126460191469634e-2
35.0839106961961988,.837898521262334280e-2,.226193050216742311e-1,.877343543795456628e-2,.310699649362112737e-2
35.1354061496496470,.837900777056940771e-2,.225861898717724247e-1,.876058895752604427e-2,.310244682879419822e-2
35.1867895020020001,.837902989677759627e-2,.225532428064478749e-1,.874780771596078699e-2,.309792027411181191e-2
35.2329091121121110,.837904943621929632e-2,.225237521812895712e-1,.873636736841434773e-2,.309386860879055144e-2
35.2875411161161168,.837907219679471203e-2,.224889175325208857e-1,.872285393861175866e-2,.308908275373425117e-2
35.3332546436436417,.837909092586776316e-2,.224598517871456710e-1,.871157847115901912e-2,.308508948865997105e-2
35.3867217487487480,.837911247259482718e-2,.224259508399614060e-1,.869842731611569428e-2,.308043194375136027e-2
35.4377509209209194,.837913268181030881e-2,.223936905101557553e-1,.868591263521064326e-2,.307599981240235529e-2
35.4833138933933938,.837915043804179221e-2,.223649638300042475e-1,.867476878070168149e-2,.307205316867045254e-2
35.5345542212212209,.837917008726300587e-2,.223327451728972913e-1,.866227032167655314e-2,.306762678972780350e-2
35.5861342032032013,.837918953068855603e-2,.223004061225240552e-1,.864972518820781959e-2,.306318388453182249e-2
35.6374690345345329,.837920855263343985e-2,.222683131968088067e-1,.863727556102702847e-2,.305877480693916588e-2
35.6850629944944941,.837922590000194679e-2,.222386409760875550e-1,.862576500933041543e-2,.305469830923345547e-2
35.7343437832832862,.837924357454240126e-2,.222079999461458240e-1,.861387865876528380e-2,.305048872434668730e-2
35.7853100455455433,.837926155074297449e-2,.221763992413346288e-1,.860162005460172845e-2,.304614730817004452e-2
35.8361128583583550,.837927916794674321e-2,.221449888584479282e-1,.858943530621868005e-2,.304183205294659368e-2
35.8883697957957963,.837929698082838167e-2,.221127717114562306e-1,.857693762395920697e-2,.303740597203085031e-2
35.9343977347347376,.837931241547975290e-2,.220844720460423097e-1,.856595963379444374e-2,.303351809730560869e-2
35.9862142922922956,.837932951024565956e-2,.220526995050909086e-1,.855363447192329131e-2,.302915312232214951e-2
36.0382436136136164,.837934638069284983e-2,.220208879712751118e-1,.854129421024682998e-2,.302478280375798958e-2
36.0883835055055044,.837936236399742206e-2,.219903180211303284e-1,.852943560287732633e-2,.302058306622905942e-2
36.1339153308308312,.837937664875146142e-2,.219626307203246544e-1,.851869524434469005e-2,.301677935864331755e-2
36.1880570750750721,.837939335494195664e-2,.219297980841808120e-1,.850595895017914466e-2,.301226879310051128e-2
36.2339222342342353,.837940727330146323e-2,.219020609356056530e-1,.849519929545138920e-2,.300845825803603036e-2
36.2872743178178183,.837942319820443073e-2,.218698838429060051e-1,.848271734257136437e-2,.300403777342276310e-2
36.3344999519519547,.837943706008859902e-2,.218414801401493018e-1,.847169916135971993e-2,.300013568619700993e-2
36.3863139574574603,.837945201983262417e-2,.218104012124581206e-1,.845964324529810754e-2,.299586608801482961e-2
36.4356531436436413,.837946602689640559e-2,.217808885143631926e-1,.844819491005537222e-2,.299181166692030634e-2
36.4871334084084111,.837948039829756845e-2,.217501798200038475e-1,.843628265387909825e-2,.298759295379390135e-2
36.5344083618618640,.837949338027350193e-2,.217220555428550774e-1,.842537294120497028e-2,.298372928903496964e-2
36.5854007857857866,.837950715565290508e-2,.216918008423211683e-1,.841363683343264966e-2,.297957295955576795e-2
36.6383675830830811,.837952121863909383e-2,.216604635002101073e-1,.840148077907521516e-2,.297526791064107359e-2
36.6844753358358346,.837953325999744869e-2,.216332576162714500e-1,.839092737317950234e-2,.297153043972157079e-2
36.7342729719719685,.837954605880168908e-2,.216039509093156855e-1,.837955905942941622e-2,.296750437401265086e-2
36.7857188028028048,.837955905999602547e-2,.215737572084082965e-1,.836784668576502806e-2,.296335645900510855e-2
36.8360485115115139,.837957156520049463e-2,.215442998473282278e-1,.835641996484079615e-2,.295930971162090568e-2
36.8847450925925955,.837958346657316326e-2,.215158745426215735e-1,.834539360317878079e-2,.295540475248295487e-2
36.9388143433433456,.837959645665544393e-2,.214844005551896623e-1,.833318465604634961e-2,.295108098608321120e-2
36.9873979699699689,.837960793080157369e-2,.214561979634887122e-1,.832224471932777564e-2,.294720663848478844e-2
37.0392713613613580,.837961997851728764e-2,.214261670359964275e-1,.831059557830376820e-2,.294308113034752591e-2
37.0862763638638668,.837963071708586714e-2,.213990268327779419e-1,.830006777796945400e-2,.293935274351767462e-2
37.1376652472472486,.837964226625233580e-2,.213694337435856863e-1,.828858850862864392e-2,.293528739899198872e-2
37.1860181816816819,.837965295395585313e-2,.213416633668093644e-1,.827781629118930044e-2,.293147245634916382e-2
37.2365609304304286,.837966394307302666e-2,.213127121383522786e-1,.826658603241644044e-2,.292749530192002892e-2
37.2859757057057024,.837967450943864940e-2,.212844826322172130e-1,.825563574676581834e-2,.292361730096547725e-2
37.3377083958958949,.837968538654315642e-2,.212550087364298881e-1,.824420277494878825e-2,.291956836040659735e-2
37.3875331251251239,.837969568665822458e-2,.212266987134402847e-1,.823322128568879964e-2,.291567931242386023e-2
37.4384861071071100,.837970604458115192e-2,.211978252920650388e-1,.822202126807670963e-2,.291171287538934771e-2
37.4890171726726749,.837971614445670587e-2,.211692682099464645e-1,.821094397385325504e-2,.290778990199880337e-2
37.5354499739739751,.837972527640413155e-2,.211430947802646457e-1,.820079130861776744e-2,.290419438792489243e-2
37.5886672042042065,.837973557029274806e-2,.211131763459600913e-1,.818918597322976054e-2,.290008441045382960e-2
37.6362653293293263,.837974462384215475e-2,.210864883896959253e-1,.817883375058307133e-2,.289641822389847051e-2
37.6870148583583600,.837975411989775633e-2,.210581074806298861e-1,.816782484516502885e-2,.289251947572537367e-2
37.7355886331331334,.837976305961147909e-2,.210310146029462838e-1,.815731557770565940e-2,.288879767455904905e-2
37.7895235675675707,.837977281789453222e-2,.210010127974657422e-1,.814567795736919134e-2,.288467627493387696e-2
37.8362272577577556,.837978112727678220e-2,.209751023293471041e-1,.813562736739588573e-2,.288111691488053545e-2
37.8892363638638656,.837979040309101003e-2,.209457708778565434e-1,.812424980122709167e-2,.287708761558199983e-2
37.9375484094094091,.837979871541323293e-2,.209191096287618811e-1,.811390800919123238e-2,.287342513091676938e-2
37.9903941946946944,.837980765580148210e-2,.208900238299441661e-1,.810262575284728843e-2,.286942959877235435e-2
38.0359911701701705,.837981524429026389e-2,.208649924885416990e-1,.809291621971882855e-2,.286599102637644446e-2
38.0879208028028060,.837982374737941162e-2,.208365574818739595e-1,.808188644380463707e-2,.286208488564768885e-2
38.1380822642642627,.837983182236763137e-2,.208091640025593362e-1,.807126065035221156e-2,.285832183405270715e-2
38.1882109564564587,.837983975831960680e-2,.207818601077557549e-1,.806066963373051372e-2,.285457109511436753e-2
38.2381552342342346,.837984753429755688e-2,.207547276600645314e-1,.805014513107258321e-2,.285084391280809131e-2
38.2861360495495475,.837985488364272925e-2,.207287283604342537e-1,.804006017842569254e-2,.284727239547592163e-2
38.3380045815815791,.837986269737636506e-2,.207006954390079982e-1,.802918640979781092e-2,.284342152521170665e-2
38.3874390535535568,.837987001974642085e-2,.206740483535694415e-1,.801885020823651581e-2,.283976103104896212e-2
38.4394665075075110,.837987759698556427e-2,.206460773857487512e-1,.800800048719799498e-2,.283591868178723495e-2
38.4865638818818852,.837988434381001755e-2,.206208219710205636e-1,.799820412078660996e-2,.283244937041499199e-2
38.5386152972972980,.837989167812882088e-2,.205929816408753769e-1,.798740509642914022e-2,.282862497611543594e-2
38.5884714829829818,.837989858481448004e-2,.205663857105356195e-1,.797708876633317424e-2,.282497152486847324e-2
38.6382063173173194,.837990536127351110e-2,.205399227414335521e-1,.796682401738171495e-2,.282133634215247803e-2
38.6901545445445478,.837991232037905293e-2,.205123545398327584e-1,.795613056787274238e-2,.281754934082847908e-2
38.7380007582582593,.837991862423440731e-2,.204870284283725432e-1,.794630684908648709e-2,.281407034820967128e-2
38.7870018258258256,.837992497687873802e-2,.204611557053443714e-1,.793627106360344711e-2,.281051625670059252e-2
38.8411048268268289,.837993187147195902e-2,.204326647385129380e-1,.792521974251898104e-2,.280660251917793551e-2
38.8900906626626650,.837993800760957093e-2,.204069367484816591e-1,.791524014114834175e-2,.280306832458665283e-2
38.9401878553553544,.837994418018572426e-2,.203806918422363460e-1,.790506004061641843e-2,.279946313384751540e-2
38.9911354099099086,.837995035271085417e-2,.203540704766980787e-1,.789473392095821867e-2,.279580622023957708e-2
39.0379661266266282,.837995593474168826e-2,.203296614520136268e-1,.788526594490184148e-2,.279245321415321369e-2
39.0878861541541553,.837996178983643758e-2,.203037064081275677e-1,.787519830613893183e-2,.278888785410806323e-2
39.1374261871871880,.837996750483736494e-2,.202780143699223848e-1,.786523267612076159e-2,.278535860197968738e-2
39.1904186236236214,.837997351454305983e-2,.202506035472670987e-1,.785460036981717319e-2,.278159326683904929e-2
39.2371821531531566,.837997873039080833e-2,.202264760369899391e-1,.784524163181880667e-2,.277827895466199824e-2
39.2911375585585603,.837998464823998430e-2,.201987091669374244e-1,.783447123114676749e-2,.277446471224380249e-2
39.3398281521521511,.837998989804631701e-2,.201737169261443049e-1,.782477709977492421e-2,.277103162322366774e-2
39.3880049494494529,.837999500926739881e-2,.201490491414863075e-1,.781520878454994815e-2,.276764309553218565e-2
39.4398104834834839,.838000041465433547e-2,.201225904365602420e-1,.780494582497462484e-2,.276400855917020892e-2
39.4918255815815797,.838000574880696202e-2,.200960944129168761e-1,.779466840114974302e-2,.276036890538474246e-2
39.5391516191191172,.838001052239341522e-2,.200720474230225536e-1,.778534092869478771e-2,.275706566793132738e-2
39.5894097687687676,.838001550995712101e-2,.200465733783680017e-1,.777545992520359882e-2,.275356640512759970e-2
39.6384568108108084,.838002029743418510e-2,.200217753896871839e-1,.776584116251167588e-2,.275016001224115490e-2
39.6916243218218199,.838002539945990367e-2,.199949631997104159e-1,.775544112869917205e-2,.274647694076261177e-2
39.7376290010010038,.838002974174847752e-2,.199718209934259434e-1,.774646462784112696e-2,.274329800648814718e-2
39.7904670475475442,.838003464755505620e-2,.199453072638273131e-1,.773618037518813279e-2,.273965593317744170e-2
39.8401375890890890,.838003918114465715e-2,.199204469726138832e-1,.772653746947835757e-2,.273624099339744072e-2
39.8893283673673693,.838004359757303988e-2,.198958877296052244e-1,.771701133787919009e-2,.273286740839248860e-2
39.9385582772772807,.838004794560496744e-2,.198713695019343307e-1,.770750108241032451e-2,.272949944967180915e-2
39.9887696691691659,.838005230743202496e-2,.198464242790276635e-1,.769782531030822632e-2,.272607287262005473e-2
40.0419929034034041,.838005685188200795e-2,.198200511771541785e-1,.768759562187424413e-2,.272245013078503510e-2
40.0907933973973982,.838006094843668503e-2,.197959310185131868e-1,.767823982933499120e-2,.271913687302989147e-2
40.1389657512512485,.838006492743037339e-2,.197721787531493047e-1,.766902674157536428e-2,.271587415285107388e-2
40.1904612047047038,.838006911084427687e-2,.197468508415162489e-1,.765920249358421207e-2,.271239499795028092e-2
40.2418445570570569,.838007321418748029e-2,.197216425761006196e-1,.764942465989958825e-2,.270893228079017653e-2
40.2879641671671678,.838007683780703921e-2,.196990713355027561e-1,.764066968536378406e-2,.270583179889676353e-2
40.3425961711711736,.838008105878682193e-2,.196724007468476146e-1,.763032465352002885e-2,.270216821550478895e-2
40.3883096986986985,.838008453211577103e-2,.196501393988088580e-1,.762168988980527987e-2,.269911030626712126e-2
40.4417768038038048,.838008852797842742e-2,.196241660132975733e-1,.761161530049083313e-2,.269554249811006967e-2
40.4928059759759762,.838009227579469655e-2,.195994407650226313e-1,.760202484745515442e-2,.269214614349162860e-2
40.5383689484484506,.838009556870019691e-2,.195774166755696942e-1,.759348211659772836e-2,.268912082696016411e-2
40.5896092762762777,.838009921265892195e-2,.195527072224566008e-1,.758389779898555917e-2,.268572664465668680e-2
40.6411892582582581,.838010281844958453e-2,.195278967484673223e-1,.757427430229008596e-2,.268231861385150299e-2
40.6925240895895897,.838010634607346851e-2,.195032667140111506e-1,.756472079873991843e-2,.267893532265311117e-2
40.7401180495495510,.838010956314418250e-2,.194804867990119659e-1,.755588493684490256e-2,.267580620096230905e-2
40.7893988383383359,.838011284088639730e-2,.194569554894845273e-1,.754675757660536618e-2,.267257385340902891e-2
40.8403651006006001,.838011617456880555e-2,.194326790403384943e-1,.753734125701042892e-2,.266923916129228238e-2
40.8911679134134118,.838011944167273842e-2,.194085406729819845e-1,.752797858323121447e-2,.266592338491977981e-2
40.9434248508508531,.838012274506245644e-2,.193837735987626957e-1,.751837189748942852e-2,.266252133757518324e-2
40.9894527897897873,.838012560740847116e-2,.193620111262065783e-1,.750993062534497519e-2,.265953199851504162e-2
41.0412693473473453,.838012877761934102e-2,.193375700608872381e-1,.750045044192805196e-2,.265617470548014205e-2
41.0932986686686661,.838013190622811238e-2,.193130905040622934e-1,.749095536271206491e-2,.265281215493341858e-2
41.1434385605605613,.838013487031493386e-2,.192895585984517656e-1,.748182777604163799e-2,.264957968668671313e-2
41.1889703858858880,.838013751940558035e-2,.192682387541194960e-1,.747355830224090759e-2,.264665116619184140e-2
41.2431121301301289,.838014061754659492e-2,.192429486977812175e-1,.746374883545890700e-2,.264317725858520406e-2
41.2889772892892921,.838014319868625457e-2,.192215763364824883e-1,.745545879302591911e-2,.264024134784936713e-2
41.3423293728728751,.838014615193454632e-2,.191967751920098829e-1,.744583898086673916e-2,.263683464555532166e-2
41.3895550070070044,.838014872259752394e-2,.191748751453302280e-1,.743734441480918378e-2,.263382639576574019e-2
41.4413690125125100,.838015149685496577e-2,.191509048618451680e-1,.742804675820050997e-2,.263053374060346918e-2
41.4907081986986981,.838015409443789924e-2,.191281348989495448e-1,.741921468213221739e-2,.262740598340636304e-2
41.5421884634634608,.838015675958482878e-2,.191044340490342801e-1,.741002184497514729e-2,.262415032259529120e-2
41.5894634169169137,.838015916706419395e-2,.190827214467198004e-1,.740160013670293580e-2,.262116833950552406e-2
41.6404558408408434,.838016172167705548e-2,.190593563528631930e-1,.739253743690268614e-2,.261795857875418139e-2
41.6934226381381379,.838016432962428344e-2,.190351471992916341e-1,.738314718364438318e-2,.261463316780952875e-2
41.7395303908908915,.838016656266415624e-2,.190141229144304216e-1,.737499241785149855e-2,.261174522412670716e-2
41.7893280270270253,.838016893616916336e-2,.189914681996487290e-1,.736620519368349699e-2,.260863333025551170e-2
41.8407738578578545,.838017134720548708e-2,.189681208321465650e-1,.735714912226249212e-2,.260542628707895012e-2
41.8911035665665636,.838017366626053403e-2,.189453343662789146e-1,.734831094698341208e-2,.260229643050098342e-2
41.9398001476476452,.838017587333546483e-2,.189233397357521302e-1,.733977974262354539e-2,.259927508342566727e-2
41.9938693983983953,.838017828230708424e-2,.188989782962829950e-1,.733033052170237436e-2,.259592876193116351e-2
42.0424530250250257,.838018041015175033e-2,.188771417065581801e-1,.732186061258960005e-2,.259292924871034648e-2
42.0943264164164148,.838018264436192657e-2,.188538821311210435e-1,.731283860614609111e-2,.258973434398476580e-2
42.1413314189189165,.838018463579397362e-2,.188328550476219540e-1,.730468277526685056e-2,.258684581494811848e-2
42.1927203023023054,.838018677754765427e-2,.188099200788258841e-1,.729578683094739364e-2,.258369560071394951e-2
42.2410732367367387,.838018875954497575e-2,.187883913637340166e-1,.728743645606559458e-2,.258073836515360176e-2
42.2916159854854854,.838019079743733929e-2,.187659399013407162e-1,.727872735816214970e-2,.257765410212685685e-2
42.3410307607607592,.838019275693115996e-2,.187440416263327803e-1,.727023430490126091e-2,.257464646422267017e-2
42.3927634509509517,.838019477404931129e-2,.187211707844801602e-1,.726136326743402703e-2,.257150502736093901e-2
42.4425881801801808,.838019668416603407e-2,.186991959830311617e-1,.725283979828500458e-2,.256848662853897611e-2
42.4935411621621597,.838019860500211627e-2,.186767767888215731e-1,.724414397002843494e-2,.256540718026346086e-2
42.5440722277277246,.838020047798347829e-2,.186545961888612832e-1,.723554068893931309e-2,.256236047114305086e-2
42.5905050290290319,.838020217146577887e-2,.186342606712025481e-1,.722765304023741378e-2,.255956695182122090e-2
42.6437222592592562,.838020408042445403e-2,.186110085744890623e-1,.721863413477447959e-2,.255637289239849528e-2
42.6913203843843831,.838020575936667192e-2,.185902607861262101e-1,.721058658130275046e-2,.255352295695612146e-2
42.7420699134134168,.838020752036905230e-2,.185681899771717555e-1,.720202584678219550e-2,.255049127925094246e-2
42.7906436881881902,.838020917819950854e-2,.185471155686732468e-1,.719385132297479211e-2,.254759653427483754e-2
42.8445786226226204,.838021098782937464e-2,.185237694063981433e-1,.718479607714508309e-2,.254438962236560760e-2
42.8912823128128124,.838021252876642794e-2,.185036007224113307e-1,.717697326791521834e-2,.254161936105380638e-2
42.9442914189189224,.838021424892321232e-2,.184807629741206882e-1,.716811512324699081e-2,.253848222664745764e-2
42.9926034644644659,.838021579040361918e-2,.184599973265750297e-1,.716006110788205107e-2,.253563125260439660e-2
43.0454492497497512,.838021744835655905e-2,.184373368330479487e-1,.715127124319544540e-2,.253251718042466845e-2
43.0910462252252273,.838021885560498447e-2,.184178301234156870e-1,.714370529216456010e-2,.252983770690233057e-2
43.1429758578578557,.838022043246105554e-2,.183956612429881095e-1,.713510577009353244e-2,.252679266707219428e-2
43.1931373193193195,.838022192992751366e-2,.183743008562810353e-1,.712682124068663835e-2,.252385853696184426e-2
43.2432660115115084,.838022340160976369e-2,.183530027147690601e-1,.711856020603045259e-2,.252093301205693265e-2
43.2932102892892914,.838022484362509722e-2,.183318329634940443e-1,.711034880189517857e-2,.251802503839611280e-2
43.3411911046046043,.838022620652317286e-2,.183115395279516459e-1,.710247771957457554e-2,.251523760792718345e-2
43.3930596366366359,.838022765553916166e-2,.182896532995559108e-1,.709398862751409870e-2,.251223130964479740e-2
43.4424941086086065,.838022901343371714e-2,.182688427739538840e-1,.708591668528751276e-2,.250937208187480658e-2
43.4945215625625607,.838023041859216680e-2,.182469915982080878e-1,.707744044713273877e-2,.250637093433517559e-2
43.5416189369369349,.838023166975430250e-2,.182272564391615204e-1,.706978655720302742e-2,.250366045997202228e-2
43.5936703523523548,.838023302986354128e-2,.182054947858812238e-1,.706134579936415485e-2,.250067117893568213e-2
43.6435265380380386,.838023431067016523e-2,.181846992050407261e-1,.705327966592455072e-2,.249781476941603013e-2
43.6932613723723691,.838023556732658652e-2,.181640011972370105e-1,.704525143521325323e-2,.249497167357702349e-2
43.7452095995995975,.838023685785282274e-2,.181424369475453040e-1,.703688754745034842e-2,.249200934045326313e-2
43.7930558133133161,.838023802686603883e-2,.181226166580425140e-1,.702919701824828401e-2,.248928629978145428e-2
43.8420568808808824,.838023920492846248e-2,.181023598059529139e-1,.702134117143743148e-2,.248650405065575916e-2
43.8961598818818786,.838024048349097009e-2,.180800495173971364e-1,.701268895467705225e-2,.248344006726562315e-2
43.9451457177177147,.838024162140169927e-2,.180598971212734966e-1,.700487231828913516e-2,.248067196210206928e-2
43.9952429104104112,.838024276606942099e-2,.180393338825282981e-1,.699689661354353440e-2,.247784753175134612e-2
44.0461904649649654,.838024391072737622e-2,.180184695798574941e-1,.698880370832534372e-2,.247498148098697053e-2
44.0930211816816851,.838024494588117744e-2,.179993326997925362e-1,.698137991634219593e-2,.247235250226112736e-2
44.1429412092092122,.838024603167322919e-2,.179789802878104650e-1,.697348691789844658e-2,.246955728666428545e-2
44.1924812422422448,.838024709148522604e-2,.179588270439579763e-1,.696567014567540076e-2,.246678900659879101e-2
44.2454736786786782,.838024820594813168e-2,.179373191635456251e-1,.695732768644670603e-2,.246383467993902937e-2
44.2922372082082063,.838024917318845770e-2,.179183788339241333e-1,.694998757095597209e-2,.246123509699009389e-2
44.3461926136136171,.838025027061500838e-2,.178965799070438941e-1,.694153320382274921e-2,.245824149364828664e-2
44.3948832072072079,.838025124415944789e-2,.178769521803515026e-1,.693391964711172724e-2,.245554515645461614e-2
44.4430600045045026,.838025219200987798e-2,.178575787534492499e-1,.692639830019829619e-2,.245288144351367074e-2
44.4948655385385408,.838025319440437698e-2,.178367884467603294e-1,.691833438988842357e-2,.245002572464367730e-2
44.5468806366366366,.838025418358459215e-2,.178159531203749902e-1,.691025598490197217e-2,.244716587205038227e-2
44.5942066741741741,.838025506881942377e-2,.177970561045962504e-1,.690292335030903356e-2,.244456812558639441e-2
44.6444648238238244,.838025599373061827e-2,.177770226800436637e-1,.689515288262596959e-2,.244181631712757103e-2
44.6935118658658652,.838025688153684264e-2,.177575155120185089e-1,.688758656879299123e-2,.243913680277921827e-2
44.7466793768768767,.838025782767386727e-2,.177364175870907241e-1,.687940332807079977e-2,.243623881556710763e-2
44.7926840560560535,.838025863291973899e-2,.177182094854780384e-1,.687234013827641831e-2,.243373738993751896e-2
44.8455221026026010,.838025954267153199e-2,.176973276267647084e-1,.686424137219325287e-2,.243086912325189090e-2
44.8951926441441458,.838026038339506445e-2,.176777500192549716e-1,.685664744048610462e-2,.242817973103077143e-2
44.9443834224224190,.838026120239221232e-2,.176584001179087811e-1,.684914361657927920e-2,.242552278227409907e-2
44.9936133323323304,.838026200870527031e-2,.176390798502505282e-1,.684164969354736276e-2,.242286889919636050e-2
45.0438247242242227,.838026281757635154e-2,.176194176110033712e-1,.683402311769516681e-2,.242016810539876729e-2
45.0970479584584609,.838026366031350070e-2,.175986245404730381e-1,.682595770960560486e-2,.241731185084194042e-2
45.1458484524524550,.838026441999136992e-2,.175796028139453865e-1,.681857962366555232e-2,.241469896110569401e-2
45.1940208063063054,.838026515786820421e-2,.175608659117700676e-1,.681131208393863461e-2,.241212525286506807e-2
45.2455162597597607,.838026593365320122e-2,.175408803664593820e-1,.680356004055648021e-2,.240938001250821801e-2
45.2968996121121137,.838026669458920119e-2,.175209856091888584e-1,.679584276810487296e-2,.240664727989149327e-2
45.3430192222222246,.838026736655914442e-2,.175031585611424012e-1,.678892522518930331e-2,.240419516815374530e-2
45.3976512262262233,.838026814931208848e-2,.174821068633806281e-1,.678076286327896401e-2,.240130473008008747e-2
45.4433647537537553,.838026879337937410e-2,.174645236797238111e-1,.677395618998861710e-2,.239889087651251045e-2
45.4968318588588616,.838026953442369028e-2,.174439916532078930e-1,.676597967741752841e-2,.239607115989246954e-2
45.5478610310310330,.838027022942937176e-2,.174244487490190503e-1,.675839936451936435e-2,.239338715090479590e-2
45.5934240035035003,.838027084007511927e-2,.174070372494646783e-1,.675164607095913704e-2,.239099551973608136e-2
45.6446643313313345,.838027151582028743e-2,.173874946644115222e-1,.674406577406080118e-2,.238831176956173395e-2
45.6962443133133149,.838027218448824524e-2,.173678691365707800e-1,.673645447993560971e-2,.238561487335545034e-2
45.7475791446446465,.838027283862897987e-2,.173484013303042729e-1,.672891108505854936e-2,.238293928809931452e-2
45.7951731046046078,.838027343523971117e-2,.173303567599889137e-1,.672190796574647590e-2,.238046565183552133e-2
45.8444538933933927,.838027404307620065e-2,.173117293181225436e-1,.671467833628434756e-2,.237790383942888643e-2
45.8954201556556569,.838027466109997517e-2,.172924917032634927e-1,.670724668142846838e-2,.237526220275053939e-2
45.9462229684684687,.838027526714185504e-2,.172733816358155434e-1,.669980224241662273e-2,.237263661326074298e-2
45.9984799059059029,.838027587973231604e-2,.172537626755567136e-1,.669219440922368125e-2,.236994063539351044e-2
46.0445078448448442,.838027641053027197e-2,.172365190084708408e-1,.668550565333072416e-2,.236757058635429264e-2
46.0963244024024021,.838027699842576468e-2,.172171381697618087e-1,.667799002335401140e-2,.236491107812174337e-2
46.1483537237237229,.838027757858172268e-2,.171977280421838595e-1,.667046869012205730e-2,.236224229284753362e-2
46.1984936156156181,.838027812827047726e-2,.171790648918314741e-1,.666322228681550700e-2,.235968143685061924e-2
46.2440254409409377,.838027861949495849e-2,.171621573873187404e-1,.665667634272485483e-2,.235736613091326206e-2
46.2981671851851857,.838027919403428780e-2,.171420631240270238e-1,.664887113611029729e-2,.235460226047221662e-2
46.3440323443443418,.838027967270408430e-2,.171251167826961259e-1,.664229769296288079e-2,.235227114517555774e-2
46.3973844279279248,.838028022036097983e-2,.171054260141253744e-1,.663466165626342471e-2,.234956641322199566e-2
46.4446100620620612,.838028069706514035e-2,.170880238008245082e-1,.662791472065837189e-2,.234717718552805927e-2
46.4964240675675669,.838028121151439959e-2,.170690048538409342e-1,.662052435310546330e-2,.234456223029298489e-2
46.5457632537537549,.838028169311143267e-2,.170509307418957382e-1,.661350079622765718e-2,.234207711324516815e-2
46.5972435185185176,.838028218737725539e-2,.170320885097250026e-1,.660619579271717189e-2,.233948979171836810e-2
46.6445184719719705,.838028263366935589e-2,.170148344318801249e-1,.659948955969606125e-2,.233711893263736361e-2
46.6955108958958931,.838028310747038381e-2,.169961869189611606e-1,.659231860743491986e-2,.233457003101492219e-2
46.7484776931931947,.838028359118763236e-2,.169769351432339406e-1,.658484084311824688e-2,.233192230286609781e-2
46.7945854459459483,.838028400500998201e-2,.169601871876622276e-1,.657836674753803276e-2,.232962757309544688e-2
46.8443830820820821,.838028444552228399e-2,.169422069451632719e-1,.657135227684090169e-2,.232714688567297896e-2
46.8958289129129113,.838028489262824736e-2,.169236176151284674e-1,.656413934787783947e-2,.232459270050897971e-2
46.9461586216216205,.838028532266872454e-2,.169054701753095851e-1,.655709601963330984e-2,.232209871795532917e-2
46.9948552027027020,.838028573193593147e-2,.168879513804935481e-1,.655029618904586549e-2,.231969108603326517e-2
47.0489244534534521,.838028617868521487e-2,.168685537291973255e-1,.654277899917597716e-2,.231702855007044671e-2
47.0975080800800825,.838028657327646170e-2,.168511542200830908e-1,.653602986265093555e-2,.231463854241164462e-2
47.1493814714714716,.838028698759724945e-2,.168326146345254488e-1,.652884158333042440e-2,.231209259633765457e-2
47.1963864739739734,.838028735689370918e-2,.168158506291827305e-1,.652234069999188971e-2,.230979026538526491e-2
47.2477753573573551,.838028775406538147e-2,.167975615158169680e-1,.651524799002730932e-2,.230727839767604775e-2
47.2961282917917885,.838028812143915697e-2,.167804543429149397e-1,.650861435845339828e-2,.230492819334041912e-2
47.3466710405405422,.838028849941356395e-2,.167624503416098219e-1,.650161241261259723e-2,.230245674792782691e-2
47.3960858158158160,.838028886263988103e-2,.167449994889676719e-1,.649484721518884221e-2,.230007519888566353e-2
47.4478185060060085,.838028923695286615e-2,.167267439750699264e-1,.648778059400521162e-2,.229755103933819383e-2
47.4976432352352376,.838028959116866694e-2,.167091978676150998e-1,.648097525638127205e-2,.229514139610106438e-2
47.5485962172172165,.838028994652923950e-2,.166913751393575685e-1,.647411302504233288e-2,.229269689576909984e-2
47.5991272827827814,.838029029393039249e-2,.166736423151049168e-1,.646723681018682856e-2,.229026323427037335e-2
47.6455600840840816,.838029060820247654e-2,.166573764601728666e-1,.646092156875688935e-2,.228802995055922163e-2
47.6987773143143130,.838029096245798341e-2,.166387735922044443e-1,.645369510430121498e-2,.228547447461226183e-2
47.7463754394394400,.838029127394245010e-2,.166221748929470774e-1,.644724787807179293e-2,.228319363255265933e-2
47.7971249684684665,.838029160057999524e-2,.166045185798973580e-1,.644039230790393030e-2,.228076733306587388e-2
47.8456987432432399,.838029190802519822e-2,.165876600380890256e-1,.643385160437308281e-2,.227845141385069148e-2
47.8996336776776772,.838029224322310758e-2,.165690082075102205e-1,.642664509278537566e-2,.227589525532706201e-2
47.9463373678678693,.838029252878746793e-2,.165528789748569660e-1,.642039715832915317e-2,.227368131354164669e-2
47.9993464739739721,.838029284782349469e-2,.165345979086258046e-1,.641330424943940131e-2,.227116981307531321e-2
48.0476585195195227,.838029313419035894e-2,.165179422606060514e-1,.640681153757791371e-2,.226887549040568964e-2
48.1005043048048080,.838029344166674184e-2,.164997925205938693e-1,.639976874621947783e-2,.226638178125696801e-2
48.1461012802802770,.838029370264280378e-2,.164841648228878750e-1,.639370510860636908e-2,.226423469063510808e-2
48.1980309129129125,.838029398386158121e-2,.164662938700427218e-1,.638652221824272635e-2,.226172660785163050e-2
48.2481923743743764,.838029426198503083e-2,.164491857974029716e-1,.637989076971307457e-2,.225937845887703818e-2
48.2983210665665652,.838029453527732761e-2,.164321214867427443e-1,.637327617058171259e-2,.225703628877670830e-2
48.3482653443443411,.838029480301482645e-2,.164151529911208856e-1,.636669842666166830e-2,.225470720655157001e-2
48.3962461596596611,.838029506227064638e-2,.163987180680799337e-1,.636054884209823462e-2,.225254369329144083e-2
48.4481146916916927,.838029533020936447e-2,.163811001390775403e-1,.635371829973329413e-2,.225004083261352589e-2
48.4975491636636633,.838029558635192302e-2,.163647102861407788e-1,.634735618196828177e-2,.224781731424915235e-2
48.5495766176176176,.838029584690147197e-2,.163471588870394806e-1,.634053628945697566e-2,.224540632676185079e-2
48.5966739919919917,.838029607890340526e-2,.163313165728129345e-1,.633438908520845070e-2,.224322814534139202e-2
48.6487254074074045,.838029627378922976e-2,.163142266514344908e-1,.632755570985160665e-2,.224051877418994733e-2
48.6985815930930954,.838029656865858265e-2,.162971544779132935e-1,.632115214202056807e-2,.223853412316246236e-2
48.7483164274274259,.838029679284582434e-2,.162806476484116495e-1,.631466022267707615e-2,.223635807076854373e-2
48.8002646546546544,.838029704083746892e-2,.162631897163266377e-1,.630795468079702135e-2,.223385630292522027e-2
48.8481108683683658,.838029725780515579e-2,.162472544297560528e-1,.630179072603354561e-2,.223168929631585057e-2
48.8971119359359392,.838029747629263390e-2,.162309767157932591e-1,.629548491760169738e-2,.222945403168612255e-2
48.9512149369369354,.838029771306864416e-2,.162130338621831564e-1,.628855991530155329e-2,.222698356561560696e-2
49.0002007727727715,.838029792391189153e-2,.161968246216802406e-1,.628228186234569032e-2,.222475747409372256e-2
49.0502979654654681,.838029813531047073e-2,.161804211571951635e-1,.627588168598402704e-2,.222247555191705916e-2
49.1012455200200222,.838029834835374646e-2,.161634511129409297e-1,.626928671076888537e-2,.222014475826043519e-2
49.1480762367367348,.838029853824223854e-2,.161479680924647775e-1,.626338110737403170e-2,.221805295591404310e-2
49.1979962642642619,.838029874091599306e-2,.161316228926883763e-1,.625701507916046236e-2,.221580690856621430e-2
49.2475362972972945,.838029893779100761e-2,.161154110181243940e-1,.625071930431182147e-2,.221358060672928588e-2
49.3005287337337350,.838029914515248456e-2,.160982337947057352e-1,.624402075875580241e-2,.221122138177262933e-2
49.3472922632632631,.838029931241666623e-2,.160832374273120991e-1,.623837846237177036e-2,.220924821704916903e-2
49.4012476686686668,.838029952007908994e-2,.160650964983231580e-1,.623115351814848301e-2,.220677403554206224e-2
49.4499382622622647,.838029970823609208e-2,.160495340683742306e-1,.622516691642664016e-2,.220454043793898028e-2
49.4981150595595594,.838029988404840644e-2,.160339144812320748e-1,.621910658106213533e-2,.220239473137719220e-2
49.5499205935935905,.838030007029595507e-2,.160171023369766082e-1,.621251049200730390e-2,.220007959531527903e-2
49.6019356916916934,.838030024940157603e-2,.160001903936790521e-1,.620593293617948197e-2,.219781686509759513e-2
49.6492617292292309,.838030040389587880e-2,.159848643120574958e-1,.620000468818921596e-2,.219578946386709932e-2
49.6995198788788812,.838030056255873075e-2,.159686560451257724e-1,.619375371128349887e-2,.219363859817681660e-2
49.7485669209209220,.838030071358616263e-2,.159528864122830266e-1,.618768058975660735e-2,.219153737718828096e-2
49.8017344319319335,.838030087656335861e-2,.159358388480864734e-1,.618110483189751418e-2,.218924560884234962e-2
49.8477391111111103,.838030102554284013e-2,.159211298467360658e-1,.617538264215142501e-2,.218722150057785829e-2
49.9005771576576578,.838030119534882538e-2,.159042764842426132e-1,.616882323208664974e-2,.218489689602600033e-2
49.9502476991992026,.838030135560178906e-2,.158884688673971881e-1,.616266360013341223e-2,.218270322457282673e-2
50.,.838030151568928093e-2,.158726779723844975e-1,.615651760628710930e-2,.218050638268232249e-2


==> CSVdata/n=4/plotData,lambda=0.5.csv <==
p,FI*,t1*,t2*,t3*,s1,s2,s3
0.,0.,1,1,1,,,
.0045034027234619,.02976942518,,,,,,
.00842178935358258,.05575631854,,,,,,
.0128284249304178,.08503015761,,,,,,
.0172642705483079,.1145076376,,,,,,
.0216790333662895,.1438154827,,,,,,
.0257720836275357,.1709312266,,,,,,
.0300102000943324,.1989243176,,,,,,
.0343932662069818,.2277602421,,,,,,
.0387622757710202,.2563649544,,,,,,
.0432563391271723,.285622651,,,,,,
.0472147125774408,.3112384504,,,,,,
.0516709035442414,.3398877936,,,,,,
.0561453920592936,.3684406026,,,,,,
.0604573908461064,.3957417581,,,,,,
.0643730988413987,.4203429491,,,,,,
.0690292543831872,.4493507982,,,,,,
.07297362887601,.4737094413,,,,,,
.0775618741036298,.50178998,,,,,,
.0816232485783079,.5264131676,,,,,,
.0860792200702565,.5531728665,,,,,,
.0903223586760573,.5784023459,,,,,,
.0947496286767404,.6044617638,,,,,,
.0988152445814864,.6281523572,,,,,,
.103200560580386,.6534467771,,,,,,
.107755671432634,.6794348856,,,,,,
.111720908820086,.7018202088,,,,,,
.116003473829762,.7257487457,,,,,,
.120427782534045,.7501988938,,,,,,
.124756105446279,.7738533742,,,,,,
.128943980422083,.7964915302,,,,,,
.133593901569576,.8213420596,,,,,,
.137772062534196,.8434167473,,,,,,
.142233141174529,.8667218975,,,,,,
.146275541469327,.8876057576,,,,,,
.150694952729379,.9101846751,,,,,,
.154853274312315,.9311906669,,,,,,
.159199918532384,.9529024819,,,,,,
.163449557751731,.9738894121,,,,,,
.167898536178323,.9956087181,,,,,,
.172183431176759,1.016285761,,,,,,
.176565355193758,1.037188877,,,,,,
.18091099466751,1.057679761,,,,,,
.184904186023232,1.076301135,,,,,,
.189480833948303,1.097401617,,,,,,
.193574242411102,1.116057958,,,,,,
.197938669603652,1.135727394,,,,,,
.202115983315284,1.154341429,,,,,,
.206754353345071,1.174769922,,,,,,
.210770840972806,1.192258022,,,,,,
.215329590355681,1.211883563,,,,,,
.2194843955202,1.229565665,,,,,,
.224029099416443,1.248686818,,,,,,
.227950410283178,1.265002546,,,,,,
.232416325634458,1.283380965,,,,,,
.236730179390524,1.300930742,,,,,,
.241041215010292,1.318272595,,,,,,
.245336391107807,1.335357963,,,,,,
.249462710683366,1.351592923,,,,,,
.253923371421887,1.368948994,,,,,,
.258174704544613,1.385305194,,,,,,
.26264903246726,1.40232661,,,,,,
.266699376684241,1.417566947,,,,,,
.271175765277322,1.434227045,,,,,,
.27546336551099,1.450006471,,,,,,
.279740529605687,1.465576299,,,,,,
.284208044080267,1.481658982,,,,,,
.288322788003767,1.496311156,,,,,,
.292536848623591,1.511159546,,,,,,
.297189672271122,1.527371383,,,,,,
.301402422971714,1.54188687,,,,,,
.305710749654575,1.556573647,,,,,,
.31009220691627,1.571348021,,,,,,
.314119618744429,1.584786608,,,,,,
.318412709335859,1.598963952,,,,,,
.322673120642642,1.612884582,,,,,,
.327230436444535,1.62761344,,,,,,
.331252070217364,1.640473836,,,,,,
.335892200737624,1.655154384,,,,,,
.340079560793315,1.668259294,,,,,,
.344222734694575,1.681093976,,,,,,
.348677977645369,1.694750789,,,,,,
.353151242972278,1.708314026,,,,,,
.357221252075738,1.72052664,,,,,,
.361543420954443,1.733364103,,,,,,
.365761435349808,1.745762907,,,,,,
.370333807453674,1.759060861,,,,,,
.374290180579408,1.770449104,,,,,,
.378834218949047,1.783395269,,,,,,
.383105853904488,1.795436582,,,,,,
.387336229524676,1.807240066,,,,,,
.391569970440275,1.818933249,,,,,,
.395888118181576,1.830737613,,,,,,
.400465282447169,1.843117142,,,,,,
.404662093867339,1.854349125,,,,,,
.408804885635291,1.865326268,,,,,,
.413233461853533,1.876940808,,,,,,
.417652397448437,1.888407954,,,,,,
.421618654561074,1.898597612,,,,,,
.426316972130133,1.910543502,,,,,,
.430248306399155,1.920436549,,,,,,
.434846443232239,1.93189005,,,,,,
.439234919729267,1.942704288,,,,,,
.443153306402431,1.952264462,,,,,,
.447559941764052,1.962909076,,,,,,
.451995787640199,1.973511103,,,,,,
.456410550329052,1.983951075,,,,,,
.460503600504213,1.99353163,,,,,,
.46474171714318,2.003352584,,,,,,
.469124783169744,2.013404193,,,,,,
.473493792733783,2.023317957,,,,,,
.477987856046892,2.033406377,,,,,,
.481946229411075,2.042201324,,,,,,
.486402420722218,2.052001208,,,,,,
.490876909065099,2.06173433,,,,,,
.495188907679741,2.07101329,,,,,,
.499104615804161,2.07935442,,,,,,
.503760771561164,2.089168163,,,,,,
.507705145709644,2.097393282,,,,,,
.512293391238563,2.106859671,,,,,,
.516354765411942,2.115148591,,,,,,
.52081073720519,2.124145715,,,,,,
.52505387563882,2.132619149,,,,,,
.529481145682546,2.141363106,,,,,,
.53354676171642,2.149305807,,,,,,
.537932077586191,2.157780176,,,,,,
.542487188395397,2.166481042,,,,,,
.546452425782849,2.173971237,,,,,,
.550734990921653,2.18197346,,,,,,
.555159299625936,2.190145596,,,,,,
.559487622624255,2.198047414,,,,,,
.563675497643102,2.205605563,,,,,,
.568325418661466,2.213897379,,,,,,
.57250357936783,2.221258267,,,,,,
.576964658180334,2.229024157,,,,,,
.581007058690346,2.235978091,,,,,,
.585426469563014,2.24349037,,,,,,
.589584791447248,2.250472987,,,,,,
.593931435581232,2.257683029,,,,,,
.598181074757537,2.264644566,,,,,,
.602630053399342,2.271840002,,,,,,
.606914948010394,2.278680597,,,,,,
.611296872113478,2.285585417,,,,,,
.615642511630273,2.2923426,,,,,,
.619635703115123,2.298472394,,,,,,
.624212350781937,2.305404421,,,,,,
.628305759502993,2.311520029,,,,,,
.632670186738585,2.317952702,,,,,,
.636847500364132,2.324024695,,,,,,
.641485870436962,2.330669574,,,,,,
.645502357935569,2.336340828,,,,,,
.6500611075767,2.342684697,,,,,,
.654215912439919,2.348380223,,,,,,
.658760616379206,2.354516014,,,,,,
.662681927375069,2.359730992,,,,,,
.667147842468093,2.365580833,,,,,,
.671461696224159,2.371140992,,,,,,
.675772731973055,2.376608569,,,,,,
.680067908199697,2.381967489,,,,,,
.684194227818299,2.387032384,,,,,,
.688654888255522,2.392415659,,,,,,
.692906221593461,2.3974572,,,,,,
.69738054938698,2.402669092,,,,,,
.701430893862217,2.407303749,,,,,,
.705907282110956,2.412333593,,,,,,
.710194882387667,2.417060248,,,,,,
.714472046525407,2.421686451,,,,,,
.718939561086072,2.42642349,,,,,,
.723054305224786,2.430700386,,,,,,
.727268365715482,2.434994773,,,,,,
.731921189104757,2.439635298,,,,,,
.736133939805348,2.4437453,,,,,,
.740442266875594,2.447858308,,,,,,
.744823723965118,2.451947356,,,,,,
.748851135707192,2.455622418,,,,,,
.753144226513835,2.459451604,,,,,,
.757404637562362,2.463161391,,,,,,
.761961953450341,2.467030015,,,,,,
.765983587137084,2.470358179,,,,,,
.770623717657344,2.474098173,,,,,,
.774811077885206,2.477381128,,,,,,
.778954251743423,2.480543347,,,,,,
.783409494823346,2.483848109,,,,,,
.787882759891998,2.487066462,,,,,,
.791952769296757,2.489907788,,,,,,
.796274938046334,2.492834491,,,,,,
.800492952441698,2.495600655,,,,,,
.805065324674692,2.498498835,,,,,,
.809021697413043,2.500922386,,,,,,
.813565735911809,2.503609701,,,,,,
.817837370781165,2.50604229,,,,,,
.822067746616567,2.508362182,,,,,,
.826301487532166,2.510595311,,,,,,
.830619635230424,2.512781982,,,,,,
.835196799409931,2.514999956,,,,,,
.839393610959229,2.516943777,,,,,,
.843536402598053,2.518778785,,,,,,
.847964978988466,2.520648943,,,,,,
.852383914239028,2.522421599,,,,,,
.856550216674805,2.524008205,1,1,1,,,

.856550216674805,,,1,1,,,
.856550693511963,,,,,1.,,
.856550693511963,,,,,.504382644154874,,
.856551170349121,,,1,1,,,

.856551170349121,2.52400868951997026,.504382644154874,1.,1.,,,
.857883138743355,2.52504533240690154,.503270299649259,,,,,
.85921510713759,2.52607263037353080,.502212444669018,,,,,
.860547075531824,2.52709053549954232,.501207051812907,,,,,
.861879043926058,2.52809900147550337,.500251576724835,,,,,
.864196921081712,2.52983128582220562,.498701453618537,,,,,
.866514798237365,2.53153462547451324,.497285665199169,,,,,
.869121493518102,2.53341536491576624,.495840889847919,,,,,
.871728188798839,2.53525894227509019,.494544767605378,,,,,
.874352162947964,2.53707693705262427,.493376125076063,,,,,
.876976137097089,2.53885674975923870,.492342117949539,,,,,
.879587639955119,2.54058995811495025,.491419944073874,,,,,
.88219914281315,2.54228489567605154,.490615339654855,,,,,
.884620340258179,2.54382195749549522,.48996483068499,,,,,
.887041537703208,2.54532580824588539,.489399465342335,,,,,
.892055557129406,2.54833396137466961,.488483512308308,,,,,
.897241063192607,2.55129359441352710,.487868477345877,,,,,
.899825501232354,2.55271094361412754,.487679955797046,,,,,
.9024099392721,2.55408981001159541,.487562233114769,,,,,
.905068351463794,2.55546795805511673,.487515241178139,,,,,
.907726763655489,2.55680534607008259,.48753937653299,,,,,
.912409825466386,2.55906223307753633,.487746147692392,,,,,
.917681843885283,2.56145219239536548,.488215451663138,,,,,
.922975509718332,2.56369235914546056,.488922730607706,,,,,
.928076937640902,2.56570146710880698,.489814688469962,,,,,
.932709522920124,2.56740048527500075,.490794355465619,,,,,
.93821811489036,2.56926848665738783,.492161156198337,,,,,
.940551364871354,2.57001085711976840,.492801512937578,,,,,
.942884614852348,2.57072474617477731,.493479977381406,,,,,
.945598739261585,2.57151994692852481,.494315119634104,,,,,
.948312863670822,2.57227803275159150,.495198162215987,,,,,
.950715323663679,2.57291880844453891,.496019384654262,,,,,
.953117783656536,2.57353186844208714,.496877949855745,,,,,
.955757347638815,2.57417435135060346,.497862824859551,,,,,
.958396911621094,2.57478531678267597,.498888135160336,1.,1.,,,

.958396911621094,,,,1,,,
.958397388458252,,,,,.498888135160336,1.,
.958397388458252,,,,,.395768345631574,.736071702907999,
.95839786529541,,,,1,,,

.95839786529541,2.57478563300027874,.395768345631574,.736071702907999,1.,,,
.959140081885719,,,.732079002704377,,,,
.959882298476028,2.57559022794872217,.391926341065692,.728399057417795,,,,
.960624515066338,,,.724991752599355,,,,
.961366731656647,2.57637932148855375,.388532570970697,.721836949654622,,,,
.962108948246956,,,.71887849234483,,,,
.962851164837265,2.57715147200407513,.385473131851931,.71613133793817,,,,
.963593381427574,,,.713543787489172,,,,
.964335598017883,2.57790550752930736,.38268793474182,.711118010437065,,,,
.965627195391118,2.57854607820481796,.380448944679316,.707230575923852,,,,
.966918792764353,2.57917161338410272,.378362196897668,.703729604470854,,,,
.968210390137588,2.57978159970962251,.376396657696985,.700560900199301,,,,
.969501987510823,2.58037556859191142,.374542606287533,.697688786170442,,,,
.970954523840978,2.58102387603028571,.37259130277508,.694794652378906,,,,
.972407060171133,2.58165080785181589,.370770714187123,.692220930797209,,,,
.973859596501288,2.58225583098511535,.369021347767819,.689905252925744,,,,
.975312132831443,2.58283844388723649,.367394912006788,.687867516509256,,,,
.97677429751527,,.365833971390029,,,,,
.978236462199097,2.58394151534258931,.364376382130566,.684481556465566,,,,
.979698626882924,,.362995739325909,,,,,
.981160791566751,2.58494824359930186,.36169666948329,.681991329308672,,,,
.984071222107386,2.58585124695367252,.359348502179745,.680325636737675,,,,
.986981652648021,2.58665252443076010,.357303222932102,.679434291092405,,,,
.989679994320232,2.58730210133606509,.355677383302603,.679267241959872,,,,
.992378335992443,2.58785979625111606,.354317351121182,.679752849995695,,,,
.995251229306036,2.58835049796163297,.353203278384902,.680999442813324,,,,
.998124122619629,2.58873297993767704,.352468989007099,.683047405522828,1.,,,

.998124122619629,,,,,,,
.998124599456787,,,,,.352468989007099,.683047405522828,1.
.998124599456787,,,,,.318191260043302,.61824398073517,.905111414363029
.998125076293945,,,,,,,

.998125076293945,2.58873388058480325,.318191260043302,.61824398073517,.905111414363029,,,
.998155727294749,2.58876409539741736,.315099930703428,.612438259362337,.896730026053611,,,
.998186378295553,2.58879592138791104,.312575929044735,.607651203562194,.889822994494406,,,
.998217029296356,2.58882906938020518,.310391620486516,.603547444780486,.883892019192903,,,
.99824768029716,2.58886334903050441,.308452242367711,.599888000455631,.878626486192478,,,
.998308982298768,2.58893478792451681,.305078383051247,.593540970750852,.869473080877007,,,
.998370284300375,2.58900947289696326,.302179664938067,.588116903096971,.861625658861573,,,
.998431586301982,2.58908690314527723,.299603654722272,.583273371001946,.85466420048667,,,
.99849288830359,2.58916672068087861,.297291553205613,.578945539721228,.848405698875502,,,
.998554190305197,2.58924865471831156,.295172596328089,.574959563638056,.842664565281984,,,
.998615492306805,2.58933249221074702,.293196248772942,.571275917667938,.837370787490741,,,
.99873809631002,2.58950521661862831,.289659050605123,.56465897541315,.82782745413995,,,
.998860700313234,2.58968382662243179,.286474881141294,.558724218989956,.819299284106246,,,
.998983304316449,2.58986754375816597,.283601257241847,.553355843267117,.811596690310325,,,
.999105908319664,2.59005577265714582,.280967148815984,.548449096696458,.804558644029063,,,
.999217669779706,2.59023088596107254,.278727875133408,.544286769219997,.798602037320515,,,
.999329431239748,2.59040906308559560,.276634028936551,.540393714673351,.793032345006228,,,
.99944119269979,2.59059005756594374,.274646315316105,.536715244865126,.787782865019928,,,
.999552954159832,2.59077365872620158,.272763769113102,.533223400901641,.782807070431846,,,
.999664715619874,2.59095968427721557,.270964366136616,.529889045463736,.778072987856726,,,
.999776477079916,2.59114797500269134,.269273973466771,.526740746660981,.773587621666413,,,
.999888238539958,2.59133839041686009,.267633607226757,.52372574740008,.769306158291672,,,
1.,2.59153080561338,.266061585277783,.520818889731817,.765193843090142,,,


==> CSVdata/n=4/plotData,lambda=0.8.csv <==
p,FI*,t1*,t2*,t3*,s1,s2,s3
0.,0.,1,1,1,,,
.00404610697083497,.03563019893,,,,,,
.00756660301174207,.06599340567,,,,,,
.011525769006929,.09942509246,,,,,,
.0155111789243205,.1323137241,,,,,,
.0194776468840606,.1642883151,,,,,,
.0231550704259808,.1932640331,,,,,,
.0269628294989545,.2225973657,,,,,,
.0309008193792796,.2522289327,,,,,,
.0348261800761153,.2810652959,,,,,,
.038863896040972,.3100130046,,,,,,
.0424203184605924,.3349235617,,,,,,
.0464240077687259,.3623249876,,,,,,
.0504441366098251,.3891716336,,,,,,
.0543182756599838,.4144272918,,,,,,
.0578363650666819,.4368516014,,,,,,
.0620197136481386,.4629012323,,,,,,
.0655635586273692,.4844599129,,,,,,
.0696858928131738,.5089674424,,,,,,
.0733348570702577,.5301631666,,,,,,
.077338349190002,.5528962943,,,,,,
.0811506204314139,.5740504923,,,,,,
.0851283255383118,.5956250165,,,,,,
.0887811005315917,.6150024087,,,,,,
.0927211118346051,.6354505451,,,,,,
.0968136762584324,.6562073176,,,,,,
.100376265620206,.6738871294,,,,,,
.104223959731245,.6925869288,,,,,,
.108199004245089,.7114873745,,,,,,
.112087809795606,.7295785597,,,,,,
.115850429124388,.7467178713,,,,,,
.120028176379965,.7653402199,,,,,,
.123782068101917,.7817177733,,,,,,
.127790148767246,.7988439251,,,,,,
.131422065567952,.8140504057,,,,,,
.135392709946063,.8303450105,,,,,,
.139128776866313,.8453708698,,,,,,
.143034043296725,.860768965,,,,,,
.146852155050167,.8755272717,,,,,,
.150849364211841,.8906729887,,,,,,
.15469915171411,.9049735489,,,,,,
.15863611547231,.9193152955,,,,,,
.162540479182862,.9332638308,,,,,,
.16612818394133,.9458466055,,,,,,
.170240098466809,.9599991889,,,,,,
.173917843836887,.9724207172,,,,,,
.17783908747683,.9854251023,,,,,,
.181592217979671,.9976464233,,,,,,
.185759587069949,1.010965132,,,,,,
.189368222492269,1.022289921,,,,,,
.19346405597397,1.034915722,,,,,,
.197196963548733,1.04621706,,,,,,
.201280177785641,1.058360214,,,,,,
.204803301123034,1.068658616,,,,,,
.208815727357942,1.080190355,,,,,,
.212691533015439,1.091135231,,,,,,
.216564806702863,1.101887117,,,,,,
.220423831315203,1.112419271,,,,,,
.224131145855735,1.122372105,,,,,,
.22813885105488,1.132953649,,,,,,
.231958484705139,1.142870912,,,,,,
.235978469261108,1.15313592,,,,,,
.239617523322435,1.162279323,,,,,,
.2436393592991,1.172223824,,,,,,
.247491577334858,1.181594443,,,,,,
.251334418964099,1.190795212,,,,,,
.255348281940139,1.200252311,,,,,,
.259045196272348,1.208827397,,,,,,
.262831342237168,1.217478085,,,,,,
.267011697259885,1.226878579,,,,,,
.270796666320557,1.235256476,,,,,,
.274667506148704,1.243696238,,,,,,
.278604050548031,1.252149249,,,,,,
.282222500878365,1.259806085,,,,,,
.286079651756281,1.267851279,,,,,,
.289907441750987,1.275718657,,,,,,
.294001987223963,1.284008576,,,,,,
.297615246228674,1.291218428,,,,,,
.301784197041311,1.299416718,,,,,,
.305546353737282,1.30670666,,,,,,
.309268811139533,1.31382061,,,,,,
.313271648697466,1.32136271,,,,,,
.317290678558444,1.328825404,,,,,,
.320947400645296,1.335521639,,,,,,
.324830677070507,1.342536975,,,,,,
.328620375326729,1.349290032,,,,,,
.332728448217106,1.356508524,,,,,,
.336283073434136,1.362670673,,,,,,
.340365689725002,1.369654063,,,,,,
.344203563668638,1.376128902,,,,,,
.348004367935357,1.382457019,,,,,,
.351808195770268,1.388707902,,,,,,
.35568785938244,1.395000246,,,,,,
.359800237816904,1.401580119,,,,,,
.363570886143327,1.407533473,,,,,,
.367293000215804,1.413336786,,,,,,
.371271878901059,1.419461268,,,,,,
.375242095915199,1.425492403,,,,,,
.378805601454679,1.430838884,,,,,,
.383026830741664,1.4370919,,,,,,
.386558959660026,1.442258418,,,,,,
.39069018101322,1.44822667,,,,,,
.394633031883177,1.453849145,,,,,,
.398153527962757,1.458809639,,,,,,
.402112693764584,1.464322107,,,,,,
.406098103914007,1.469801629,,,,,,
.410064571757731,1.475187119,,,,,,
.413741995222307,1.480120604,,,,,,
.417549754449969,1.485169574,,,,,,
.42148774425295,1.490328743,,,,,,
.425413104949786,1.495409202,,,,,,
.429450820875971,1.500571423,,,,,,
.433007243218247,1.505065712,,,,,,
.437010932835756,1.510067228,,,,,,
.441031061522168,1.515028475,,,,,,
.444905200417638,1.519752848,,,,,,
.448423289940352,1.523995561,,,,,,
.452606638715169,1.528982667,,,,,,
.456150483385024,1.533158934,,,,,,
.460272817841532,1.537961871,,,,,,
.463921781827912,1.542164614,,,,,,
.46792527421836,1.54672391,,,,,,
.471737545305084,1.551015818,,,,,,
.475715250450654,1.555443143,,,,,,
.47936802555995,1.559463742,,,,,,
.483308036746948,1.563752822,,,,,,
.487400601132103,1.568156327,,,,,,
.490963190493876,1.571947347,,,,,,
.494810884720932,1.575998195,,,,,,
.498785929234775,1.580136249,,,,,,
.502674734862637,1.584139065,,,,,,
.50643735423009,1.587969767,,,,,,
.510615101369652,1.592175101,,,,,,
.514368992859572,1.595911254,,,,,,
.518377073679589,1.599856544,,,,,,
.522008990673655,1.603392935,,,,,,
.525979634703718,1.607217641,,,,,,
.529715701894672,1.610777278,,,,,,
.53362096824774,1.614458072,,,,,,
.53743907996251,1.618017605,,,,,,
.541436289317543,1.621703153,,,,,,
.545286076471765,1.625213626,,,,,,
.549223040307309,1.628764317,,,,,,
.553127404056532,1.63224682,,,,,,
.556715108931017,1.635413187,,,,,,
.560827023224464,1.639002937,,,,,,
.564504768826573,1.642178487,,,,,,
.568426012505189,1.645528085,,,,,,
.572179142930685,1.648699427,,,,,,
.576346512059636,1.652181481,,,,,,
.579955147365939,1.655163579,,,,,,
.584050981079672,1.658511414,,,,,,
.587783888383731,1.661528761,,,,,,
.591867102659312,1.664792644,,,,,,
.59539022611272,1.667578334,,,,,,
.599402652115597,1.670716801,,,,,,
.603278457773094,1.673714195,,,,,,
.607151731576534,1.676676316,,,,,,
.61101075630489,1.679594679,,,,,,
.614718070884094,1.682367648,,,,,,
.618725775812535,1.685331748,,,,,,
.622545409656153,1.688124535,,,,,,
.626565394096106,1.691030087,,,,,,
.630204448389466,1.693630682,,,,,,
.634226284056755,1.69647228,,,,,,
.638078502131184,1.699162189,,,,,,
.641921343799097,1.701814685,,,,,,
.645935206852482,1.704552498,,,,,,
.64963212137805,1.707044695,,,,,,
.653418267226854,1.709567943,,,,,,
.657598622017539,1.712319867,,,,,,
.661383591078212,1.714780832,,,,,,
.665254431254406,1.717267607,,,,,,
.669190975499045,1.719765582,,,,,,
.672809425752036,1.722034224,,,,,,
.676666576823311,1.724423633,,,,,,
.680494366585985,1.726765472,,,,,,
.684588912136306,1.729238207,,,,,,
.688202171063672,1.731392626,,,,,,
.692371121876309,1.733846228,,,,,,
.696133278726968,1.736030907,,,,,,
.699855736090548,1.738165028,,,,,,
.703858573764497,1.74042941,,,,,,
.707877603393442,1.742671206,,,,,,
.711534325750998,1.744683296,,,,,,
.715417602060193,1.746791255,,,,,,
.719207300316415,1.748819833,,,,,,
.723315373322808,1.750986938,,,,,,
.72686999819179,1.752835299,,,,,,
.730952614598672,1.754927527,,,,,,
.734790488464964,1.75686439,,,,,,
.738591292925044,1.758753913,,,,,,
.742395120759955,1.760616367,,,,,,
.746274784333454,1.762486455,,,,,,
.750387162690575,1.764436125,,,,,,
.754157811133013,1.766194231,,,,,,
.757879925089474,1.767901908,,,,,,
.761858803929418,1.769696751,,,,,,
.765829020634182,1.771456028,,,,,,
.769572257995605,1.773085658,1,1,1,,,

.769572257995605,,,1,1,,,
.769572734832764,,,,,1.,,
.769572734832764,,,,,.43372525216304,,
.769573211669922,,,1,1,,,

.769573211669922,1.77308636712088630,.43372525216304,1.,1.,,,
.774861397969317,1.77704720428608165,.435515588068183,,,,,
.779462620592643,1.78045916460650178,.437105541298742,,,,,
.784637176659424,1.78425773024630763,.438925208621697,,,,,
.789846033042743,1.78803981814735691,.440792226747079,,,,,
.795030132640921,1.79176189813290732,.442683661610044,,,,,
.799836456579372,1.79517475259597692,.444465646338568,,,,,
.80481312662449,1.79866944939796691,.446339134241904,,,,,
.809960005904351,1.80224109552944101,.44830432934851,,,,,
.815090379077088,1.80575738777249706,.450294656185407,,,,,
.820367598488269,1.80932763639554151,.452369230613545,,,,,
.825015776218088,1.81243223424160527,.454220205518554,,,,,
.830248523423963,1.81588129590975744,.456329826813571,,,,,
.835502756792617,1.81929428417603800,.458474037245027,,,,,
.840566184229083,1.82253439374589754,.460565245809745,,,,,
.845164261426412,1.82543395548924980,.462483833108065,,,,,
.850631819949584,1.82882726446367072,.464789497538181,,,,,
.855263559199543,1.83165408557146892,.466762001707032,,,,,
.860651373046294,1.83488542318688874,.469079347250745,,,,,
.865420501230593,1.83769296147969596,.471149126254311,,,,,
.870652990714923,1.84071430412390602,.473439334773239,,,,,
.875635558079981,1.84353198283122177,.475637387280155,,,,,
.880834344419777,1.84640794770203587,.47794977456182,,,,,
.885608453165165,1.84898934696952888,.480087275795582,,,,,
.890757974406755,1.85170737007710740,.482408293030875,,,,,
.896106879730188,1.85445498045683621,.484833359327423,,,,,
.900763117538308,1.85678170720990932,.486955542505347,,,,,
.905791981932881,1.85922414123992530,.489257949053546,,,,,
.91098729092721,1.86166784461394119,.491645775149021,,,,,
.916069887205927,1.86397756092487010,.493989282834162,,,,,
.920987560447818,1.86613360851455679,.496261964940178,,,,,
.926447798142602,1.86843402249104562,.498791285368523,,,,,
.931312561035156,1.87039840636060917,.501046499865094,1.,1.,,,

.931312561035156,,,,1,,,
.931313037872314,,,,,.501046499865094,1.,
.931313037872314,,,,,.374166455184844,.658142565593998,
.931313514709473,,,,1,,,

.931313514709473,1.87039900214508070,.374166455184844,.658142565593998,1.,,,
.934133406783414,1.87239800763216868,.373841475090982,.658983195806144,,,,
.936953298857355,1.87435950842967736,.373507988461366,.659892675972566,,,,
.93940687187301,1.87603441217423050,.373212589291535,.660726335417916,,,,
.941860444888666,1.87767854956573976,.372907573843253,.661608099213969,,,,
.944619744355961,1.87948932406060321,.372554258427628,.662651458908843,,,,
.947379043823256,1.88125792585391771,.37219188936243,.663744558955472,,,,
.950156633718548,1.88299378264784223,.371810273595839,.664898855614752,,,,
.952934223613839,1.88468304266224584,.371420930089535,.666101496589194,,,,
.955698612109209,1.88631594080680665,.371014543277646,.667344061575403,,,,
.958463000604579,1.88789845765530351,.370601281468482,.668635509789076,,,,
.961025942606146,1.88931867070694537,.370204881742755,.669878051382842,,,,
.963588884607713,1.89069173719633876,.369799865098854,.67116573679373,,,,
.966242662598941,1.89206167572899342,.369362717819202,.672536951873583,,,,
.968896440590169,1.89337665058905080,.368921342923838,.673957528421462,,,,
.971640981584966,1.89467623123979578,.368448417525835,.675482050513324,,,,
.974385522579763,1.89591168592158921,.367972971712287,.677056798199176,,,,
.977121261796782,1.89707648220235114,.367490436119332,.678683376741386,,,,
.979857001013801,1.89817169535029762,.367005680837959,.680374322309399,,,,
.982671045063599,1.89922237676849637,.366505711590567,.682181328402524,,,,
.985485089113398,1.90019261585999844,.366008179561099,.684061702065511,,,,
.987963700644176,1.90097766669425372,.365585371165082,.685792252677323,,,,
.990442312174954,1.90169489331415331,.365173530497023,.687597519968952,,,,
.993220347371657,1.90241487021260269,.364736024002541,.689718495544625,,,,
.995998382568359,1.90304247512860258,.364334771379763,.691951747913625,1.,,,

.995998382568359,,,,,,,
.995998859405518,,,,,.364334771379763,.691951747913625,1.
.995998859405518,,,,,.30217751015029,.577946290402367,.835555448286687
.995999336242676,,,,,,,

.995999336242676,1.90304345201564362,.30217751015029,.577946290402367,.835555448286687,,,
.996130140869707,1.90321343477888427,.300502564318441,.574974337694038,.83134474098576,,,
.996260945496738,1.90338508844457022,.29899763702017,.572311634817933,.827571035299524,,,
.996391750123769,1.90355821613605536,.297603908057942,.569864423162855,.82411393177191,,,
.9965225547508,1.90373266372367644,.296328522215149,.567619385406586,.820949211932513,,,
.996653359377831,1.90390830703698088,.295121288981713,.565509423103487,.817982754492201,,,
.996784164004862,1.90408504354578278,.293993322732443,.563543145510066,.815221984462877,,,
.996914968631893,1.90426278718049180,.292921633943124,.561683846340396,.812617431197422,,,
.997045773258924,1.90444146451587026,.291908651220196,.559928156792278,.810157915006993,,,
.997307382512987,1.90480137480211553,.290020085137881,.556667674829161,.805619102502441,,,
.997568991767049,1.90516435563824427,.288283820513085,.553682902472362,.801478013238122,,,
.997830601021111,1.90553007789688178,.286672694103681,.550925311069256,.7976708624107,,,
.998092210275173,1.90589827590959371,.285150354864978,.548346415298085,.794132091500035,,,
.998330683990776,1.90623588323895254,.283838396770594,.546132405447403,.791117749764811,,,
.99856915770638,1.90657522531205648,.282605965269693,.54404992705629,.788276362537234,,,
.998807631421983,1.90691618137513808,.281415145721135,.542057344384124,.785577411367778,,,
.999046105137587,1.90725864632117470,.28027775457315,.540150071949573,.783022525386587,,,
.99928457885319,1.90760252779767581,.27917945322463,.538329176530314,.780590807194157,,,
.999523052568793,1.90794774409422474,.278126368113506,.536582941216659,.778262412012817,,,
.999761526284397,1.90829422240070290,.277109195393953,.534897992203871,.776037550186907,,,
1.,1.90864189735861,.276121262188848,.533274243957045,.773900979493893,,,


==> CSVdata/n=4/plotData,lambda=1.0.csv <==
p,FI*,t1*,t2*,t3*,s1,s2,s3
0.,0.,1,1,1,,,
.00364117286798583,.03888466302,,,,,,
.00680933791117476,.07159313453,,,,,,
.0103722708502789,.1071694362,,,,,,
.0139588212216876,.1417368039,,,,,,
.0175283253452428,.1749484842,,,,,,
.0208377125961114,.2047201766,,,,,,
.0242643914071953,.2345542943,,,,,,
.0278082675355329,.2643893493,,,,,,
.0313407784081821,.2931402982,,,,,,
.0349744000414815,.3217288498,,,,,,
.0381748959539131,.3461166498,,,,,,
.0417778963159159,.3727203343,,,,,,
.0453956909435742,.3985643859,,,,,,
.0488821064283659,.4226817538,,,,,,
.0520481056931292,.4439401823,,,,,,
.0558127850409378,.4684558808,,,,,,
.0590019622623348,.4886018943,,,,,,
.0627117335309438,.5113490499,,,,,,
.0659955097002135,.5308920629,,,,,,
.0695983326084273,.551720711,,,,,,
.0730290720104474,.5709821019,,,,,,
.0766086886682582,.5905084009,,,,,,
.0798958941955118,.6079462838,,,,,,
.0834415894426964,.6262467579,,,,,,
.0871245703050261,.6447189181,,,,,,
.0903306159724707,.6603708719,,,,,,
.0937932331258021,.6768448977,,,,,,
.0973704554625257,.6934122124,,,,,,
.100870069625345,.7091925387,,,,,,
.10425612627468,.7240733778,,,,,,
.108015764876912,.7401664092,,,,,,
.1113939673777,.7542553509,,,,,,
.115000919610177,.7689247461,,,,,,
.118269354431312,.781895967,,,,,,
.121842616997579,.7957396846,,,,,,
.125204778601573,.8084549318,,,,,,
.128719206240578,.8214353283,,,,,,
.132155201636592,.8338294713,,,,,,
.13575237038474,.8465016508,,,,,,
.139216871422853,.8584230992,,,,,,
.142759824123296,.8703367164,,,,,,
.146273439386581,.8818835277,,,,,,
.149502086903575,.8922660302,,,,,,
.153202481310736,.9039059299,,,,,,
.156512158181222,.9140892873,,,,,,
.160040964031745,.9247178488,,,,,,
.163418481496176,.9346761998,,,,,,
.167168780579167,.9454956512,,,,,,
.170416264020637,.9546683819,,,,,,
.174102186773757,.9648658819,,,,,,
.177461505219339,.9739678779,,,,,,
.181136071660804,.9837209127,,,,,,
.184306601060829,.99197055,,,,,,
.187917463958586,1.001184625,,,,,,
.19140537925677,1.009906921,,,,,,
.194891015984269,1.018453865,,,,,,
.198363829683122,1.02680555,,,,,,
.201700116443551,1.034679231,,,,,,
.205306730786474,1.043030551,,,,,,
.208744095767977,1.050839239,,,,,,
.212361760550551,1.058903128,,,,,,
.215636618335763,1.066070064,,,,,,
.219255949248979,1.073848063,,,,,,
.222722637572959,1.081161206,,,,,,
.226180887880531,1.088326764,,,,,,
.229793043730467,1.095676515,,,,,,
.233119971134695,1.102327333,,,,,,
.236527199875978,1.10902388,,,,,,
.240289185260197,1.116286229,,,,,,
.243695354881818,1.122745796,,,,,,
.247178801330505,1.12924095,,,,,,
.250721376641482,1.135734172,,,,,,
.253977692715659,1.141605382,,,,,,
.257448820203298,1.147763754,,,,,,
.260893525242867,1.15377553,,,,,,
.264578288891085,1.160099026,,,,,,
.267829933187144,1.165589386,,,,,,
.27158165569383,1.171822027,,,,,,
.274967296010614,1.177354836,,,,,,
.27831721013622,1.1827457,,,,,,
.281919443991123,1.188452023,,,,,,
.285536249624513,1.194089207,,,,,,
.28882700722049,1.199139791,,,,,,
.292321645612478,1.204423351,,,,,,
.295732071132088,1.209501969,,,,,,
.299429008374719,1.214922624,,,,,,
.30262788694847,1.21954353,,,,,,
.306301915286289,1.224773078,,,,,,
.309755695073884,1.229615002,,,,,,
.313176115115238,1.23434093,,,,,,
.316599256126289,1.239003122,,,,,,
.320090643275314,1.243690196,,,,,,
.323791455163481,1.248585005,,,,,,
.327184737268935,1.253008105,,,,,,
.330534342425186,1.257314613,,,,,,
.334115015209714,1.26185401,,,,,,
.337687893182566,1.266318798,,,,,,
.340894763336717,1.27027228,,,,,,
.344693532291693,1.274890825,,,,,,
.347872165994774,1.278702611,,,,,,
.351589935003681,1.283101153,,,,,,
.355138185634148,1.28724024,,,,,,
.358306350712139,1.290888314,,,,,,
.361869283477234,1.29493831,,,,,,
.365455834057453,1.298959962,,,,,,
.369025338076603,1.302908622,,,,,,
.372334725257869,1.306522453,,,,,,
.375761404208159,1.310217535,,,,,,
.379305280266894,1.313989821,,,,,,
.382837791139543,1.3177012,,,,,,
.38647141273804,1.32146895,,,,,,
.389671908580869,1.324746484,,,,,,
.393274909221285,1.328391005,,,,,,
.396892703709737,1.332003201,,,,,,
.400379119055321,1.335440229,,,,,,
.40354511842449,1.338524642,,,,,,
.407309797946307,1.342147616,,,,,,
.41049897488929,1.345179425,,,,,,
.414208746401511,1.34866385,,,,,,
.417492522327169,1.351710864,,,,,,
.421095345478995,1.355014352,,,,,,
.424526084741808,1.358122232,,,,,,
.428105701434421,1.36132634,,,,,,
.431392907066079,1.364234544,,,,,,
.434938602208859,1.36733539,,,,,,
.438621583036387,1.370517361,,,,,,
.441827628703831,1.37325552,,,,,,
.445290245961568,1.376180155,,,,,,
.448867468298291,1.379166559,,,,,,
.452367082530714,1.382054293,,,,,,
.455753139214851,1.384816953,,,,,,
.459512777712678,1.387848863,,,,,,
.462890980004656,1.390541777,,,,,,
.466497932376339,1.393384773,,,,,,
.469766367371482,1.395932622,,,,,,
.473339629624535,1.398687756,,,,,,
.47670179147214,1.401251629,,,,,,
.480216219041542,1.403902539,,,,,,
.483652214402755,1.406465989,,,,,,
.487249383324911,1.409120165,,,,,,
.490713884049808,1.411648338,,,,,,
.494256836819855,1.414205663,,,,,,
.497770452117941,1.41671417,,,,,,
.500999099739341,1.418995308,,,,,,
.504699493937691,1.421581986,,,,,,
.508009171016988,1.423870772,,,,,,
.511537976902312,1.426285705,,,,,,
.51491549429714,1.428572898,,,,,,
.518665793414933,1.431085188,,,,,,
.521913276751998,1.433237721,,,,,,
.525599199713927,1.435655446,,,,,,
.528958517915898,1.437835712,,,,,,
.532633084392164,1.440195564,,,,,,
.535803613896595,1.442210984,,,,,,
.539414476585541,1.444483227,,,,,,
.542902391883725,1.446655057,,,,,,
.54638802871563,1.448803139,,,,,,
.549860842518888,1.450921401,,,,,,
.553197129314118,1.45293604,,,,,,
.556803743413429,1.455091765,,,,,,
.560241108568941,1.457125169,,,,,,
.56385877324711,1.459243202,,,,,,
.567133631241132,1.46114128,,,,,,
.570752961875935,1.463217983,,,,,,
.574219650234716,1.465186638,,,,,,
.57767790057709,1.467130782,,,,,,
.58129005649663,1.469140659,,,,,,
.584616984074866,1.470973245,,,,,,
.588024212711744,1.472831796,,,,,,
.591786197887152,1.474862616,,,,,,
.595192367508773,1.476682336,,,,,,
.598675814270676,1.478524845,,,,,,
.602218389442446,1.480379642,,,,,,
.60547470544702,1.482067844,,,,,,
.608945833108667,1.483849951,,,,,,
.612390537939426,1.48560085,,,,,,
.616075301657248,1.487454501,,,,,,
.619326945883703,1.489073883,,,,,,
.623078668390389,1.490923406,,,,,,
.62646430884638,1.492575227,,,,,,
.629814222937184,1.494193671,,,,,,
.633416456896492,1.495916471,,,,,,
.637033262321072,1.497628104,,,,,,
.640324020160661,1.499169779,,,,,,
.643818658448243,1.500790766,,,,,,
.647229083967853,1.502356726,,,,,,
.650926021314889,1.504036567,,,,,,
.654124899575425,1.505475367,,,,,,
.65779892801765,1.507111143,,,,,,
.661252707735641,1.508632655,,,,,,
.664673127951004,1.5101241,,,,,,
.668096268962055,1.511601518,,,,,,
.671587656076278,1.513092811,,,,,,
.675288467894842,1.514656486,,,,,,
.6786817501047,1.516074876,,,,,,
.682031355156546,1.517460692,,,,,,
.685612028080281,1.518926458,,,,,,
.68918490577472,1.520372999,,,,,,
.692553520202637,1.521722244,1,1,1,,,

.692553520202637,,,1,1,,,
.692553997039795,,,,,1.,,
.692553997039795,,,,,.409895472996005,,
.692554473876953,,,1,1,,,

.692554473876953,1.52172271388200375,.409895472996005,1.,1.,,,
.697913092910548,1.52530270709730531,.411934888715547,,,,,
.702575598679299,1.52839958406760523,.413714784987237,,,,,
.707819074052514,1.53186271688912434,.415723572190034,,,,,
.713097306584168,1.53532826666666034,.41775209778935,,,,,
.718350452597957,1.53875732504606666,.419779193021278,,,,,
.723220791402237,1.54191901919607988,.421665550517278,,,,,
.728263745133035,1.54517538174202440,.423626103927858,,,,,
.733479175095446,1.54852484157509229,.425662394408512,,,,,
.738677879107824,1.55184538492257551,.427702459674565,,,,,
.744025385186504,1.55524234644497206,.429809582984926,,,,,
.748735471451314,1.55821896954572581,.43167510062899,,,,,
.754037913004592,1.56155287755177485,.433783145366808,,,,,
.759362126892336,1.56488248699400945,.435911061997437,,,,,
.764492993526021,1.56807428360559431,.437974000953948,,,,,
.769152311975214,1.57095846586692867,.43985518045183,,,,,
.774692692270233,1.57437042974911101,.442104215553518,,,,,
.779386121112995,1.57724587088076174,.444019387744325,,,,,
.784845694621585,1.58057343418641638,.446261594832625,,,,,
.789678342265817,1.58350334590277897,.448257615107202,,,,,
.794980522664987,1.58670100734807651,.450458851180471,,,,,
.800029452261438,1.58972931524876859,.452567987200345,,,,,
.805297480627839,1.59287150528522248,.454782132804414,,,,,
.810135175168671,1.59574097288867223,.456827876812218,,,,,
.815353282280789,1.59881849472396986,.459047498933837,,,,,
.820773429047994,1.60199535751639366,.461367968632303,,,,,
.825491682742344,1.60474390716412918,.463399840444067,,,,,
.830587525993027,1.60769414889372153,.465608504490719,,,,,
.835852030699602,1.61072139303158801,.467903359337363,,,,,
.841002321483104,1.61366182318603912,.470163135673676,,,,,
.845985492639159,1.61648605389622979,.472362944494392,,,,,
.851518454600535,1.61959675041906714,.474820568527282,,,,,
.856490067011255,1.62236811762396926,.477042617299023,,,,,
.861798324429121,1.62530094082468790,.479425396118497,,,,,
.866608394611888,1.62793381041017660,.481601909056248,,,,,
.871867071827678,1.63078371738564587,.483990827361978,,,,,
.876815077269439,1.63343637363685978,.486249122096139,,,,,
.881987168659041,1.63617725913878154,.48862213973332,,,,,
.887043833364612,1.63882334212102188,.490951522724701,,,,,
.892337692684051,1.64155542098182372,.493399327485924,,,,,
.897436308398776,1.64414725527804317,.495764797513545,,,,,
.902543067932129,1.64670159944759997,.498139913993695,1.,1.,,,

.902543067932129,,,,1,,,
.902543544769287,,,,,.498139913993695,1.,
.902543544769287,,,,,.36808667321418,.61959433882298,
.902544021606445,,,,1,,,

.902544021606445,1.64670219879659796,.36808667321418,.61959433882298,1.,,,
.905203171752808,,.368465715342221,,,,,
.90786232189917,1.65069442142477740,.368839492778396,.624149098236741,,,,
.910176034223122,,.369153135110209,,,,,
.912489746547073,1.65412711718491479,.369460154748208,.628124060886063,,,,
.915091758038975,,.36979734211871,,,,,
.917693769530876,1.65793730545953943,.370124609043109,.632604314544642,,,,
.920313028843973,,.370441934394813,,,,,
.92293228815707,1.66171330175227228,.370745951430672,.637124945144982,,,,
.925539098587865,,.371036818562308,,,,,
.92814590901866,1.66540539577693525,.371319456059106,.641629227937411,,,,
.93056275598297,,.371565249604414,,,,,
.932979602947279,1.66876299636528636,.371801331588589,.64580633867474,,,,
.935482107989582,,.372036812330026,,,,,
.937984613031885,1.67216568389890363,.372252413155023,.650129674656509,,,,
.943160801621125,1.67559647556908153,.372658871699401,.654600299890292,,,,
.948320390107913,1.67891615903488933,.372998361882711,.659047205100206,,,,
.953627661060615,1.68221351999466440,.373272748075933,.663608739381298,,,,
.958302308204563,1.68500717698082902,.373450262163694,.667615154897319,,,,
.963564853701483,1.68801260925840113,.373565571396809,.672103833255601,,,,
.968849007715829,1.69086280690601920,.37359301671502,.676588837951466,,,,
.97394126923858,1.69342976805728362,.373531181551961,.68088105845838,,,,
.97856553054861,1.69558872393119686,.373393952141434,.684753026200423,,,,
.984064224514366,1.69791541018900660,.373125936084905,.689318433359246,,,,
.986393282041301,,.372977486791912,,,,,
.988722339568236,1.69965673656882887,.37281141533835,.693154861520787,,,,
.991381414382506,,.37259847501815,,,,,
.994040489196777,1.70135428815954670,.372359902339809,.697500559303125,1.,,,

.994040489196777,,,,,,,
.994040966033936,,,,,.372359902339809,.697500559303125,1.
.994040966033936,,,,,.297965138133818,.563736914158537,.808074870611465
.994041442871094,,,,,,,

.994041442871094,1.70135504819876426,.297965138133818,.563736914158537,.808074870611465,,,
.994236262253618,1.70161810234008848,.297251577991755,.562608388899063,.806528879274068,,,
.994431081636143,1.70188172611242217,.296570698126966,.561537241420421,.805063202363721,,,
.994625901018667,1.70214589026439200,.295917373776397,.560513466745532,.80366754727023,,,
.994820720401192,1.70241056894730147,.295286159761975,.559536379960451,.802339079126092,,,
.995015539783716,1.70267573916098547,.294672470765414,.558587715216176,.801064609983945,,,
.995210359166241,1.70294138032091302,.294082416760448,.557678831520309,.799842523618501,,,
.995405178548765,1.70320747389292571,.293512992019182,.556806809142563,.798672424589727,,,
.99559999793129,1.70347400310292563,.292951463459967,.555959161549665,.797545995676184,,,
.995989636696339,1.70400830890407140,.291889976638016,.554354683282926,.795422531730674,,,
.996379275461388,1.70454419100630794,.290874930711003,.552835863464653,.793441723094291,,,
.996768914226437,1.70508155952377627,.289905061811476,.551396005323741,.791578471392701,,,
.997158552991486,1.70562033783488709,.288970602313114,.550029759403977,.789834175517285,,,
.99751373386755,1.70611264143175356,.288154953961329,.548836538334627,.78832460620789,,,
.997868914743614,1.70660601808273693,.287354927471667,.547686296200834,.786890085608053,,,
.998224095619679,1.70710042933203376,.286588914426459,.546582247813463,.785526225575787,,,
.998579276495743,1.70759584102024498,.285833155192719,.545510595616182,.784224306683226,,,
.998934457371807,1.70809222271338679,.285106615385263,.544483025934945,.782978875211209,,,
.999289638247871,1.70858954715709666,.284391870497794,.543476527992768,.781783395295487,,,
.999644819123936,1.70908778989686194,.283690158644337,.542502101354379,.78063852926793,,,
1.,1.70958692908795,.283005473240011,.541551440718795,.779538085385494,,,

